A machine learning framework for LES closure terms

In the present work, we explore the capability of artificial neural networks (ANN) to predict the closure terms for large eddy simulations (LES) solely from coarse-scale data. To this end, we derive a consistent framework for LES closure models, with special emphasis laid upon the incorporation of implicit discretization-based filters and numerical approximation errors. We investigate implicit filter types, which are inspired by the solution representation of discontinuous Galerkin and finite volume schemes and mimic the behaviour of the discretization operator, and a global Fourier cutoff filter as a representative of a typical explicit LES filter. Within the perfect LES framework, we compute the exact closure terms for the different LES filter functions from direct numerical simulation results of decaying homogeneous isotropic turbulence. Multiple ANN with a multilayer perceptron (MLP) or a gated recurrent unit (GRU) architecture are trained to predict the computed closure terms solely from coarse-scale input data. For the given application, the GRU architecture clearly outperforms the MLP networks in terms of accuracy, whilst reaching up to 99.9% cross-correlation between the networks' predictions and the exact closure terms for all considered filter functions. The GRU networks are also shown to generalize well across different LES filters and resolutions. The present study can thus be seen as a starting point for the investigation of data-based modeling approaches for LES, which not only include the physical closure terms, but account for the discretization effects in implicitly filtered LES as well.

==> data/closure_histogramms/LES_Re2000_N5_8Cells_Fourier_kmax_12_run100_ut1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,2.2549240325112957e-05
-3.2079999999999984,0.00020294316292602017
-2.807000000000002,0.0007215756904036146
-2.405999999999999,0.00356277997136791
-2.0050000000000026,0.012311885217511673
-1.6039999999999992,0.04158079915950829
-1.2029999999999959,0.125125734564054
-0.8019999999999996,0.27546151981157985
-0.40099999999999625,0.7866753472222295
0.0,0.7886371311305005
0.40100000000000335,0.2755968152535354
0.8019999999999996,0.12372768166389478
1.203000000000003,0.042076882446661516
1.6039999999999992,0.013529544195067774
2.0050000000000026,0.0032921890874665497
2.405999999999999,0.0009245188533296312
2.807000000000002,0.00020294316292602017
3.2079999999999984,0.00011274620162556478
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/closure_histogramms/LES_Re2000_N5_8Cells_Fourier_kmax_12_run100_ut2.csv <==
Bins,Frequency
-50.1,0.0
-49.599000000000004,0.0
-49.098,0.0
-48.597,0.0
-48.096000000000004,0.0
-47.595,0.0
-47.094,0.0
-46.593,0.0
-46.092,0.0
-45.591,0.0
-45.09,0.0
-44.589,0.0
-44.088,0.0
-43.587,0.0
-43.086,0.0
-42.585,0.0
-42.084,0.0
-41.583,0.0
-41.082,0.0
-40.581,0.0
-40.08,0.0
-39.579,0.0
-39.078,0.0
-38.577,0.0
-38.076,0.0
-37.575,0.0
-37.074,0.0
-36.573,0.0
-36.072,0.0
-35.571,0.0
-35.07,0.0
-34.569,0.0
-34.068,0.0
-33.567,0.0
-33.066,0.0
-32.565,0.0
-32.064,0.0
-31.563000000000002,0.0
-31.062,0.0
-30.561,0.0
-30.060000000000002,0.0
-29.559,0.0
-29.058,0.0
-28.557000000000002,0.0
-28.056,0.0
-27.555,0.0
-27.054000000000002,0.0
-26.553,0.0
-26.052,0.0
-25.551000000000002,0.0
-25.05,0.0
-24.549000000000003,0.0
-24.048000000000002,0.0
-23.547,0.0
-23.046000000000003,0.0
-22.545,0.0
-22.044,1.8048393952835154e-05
-21.543000000000003,0.0
-21.042,1.804839395283503e-05
-20.541,1.8048393952835154e-05
-20.040000000000003,0.0
-19.539,0.0
-19.038,1.8048393952835154e-05
-18.537000000000003,3.609678790567006e-05
-18.036,1.8048393952835154e-05
-17.535000000000004,3.60967879056698e-05
-17.034,3.609678790567031e-05
-16.533,1.8048393952835154e-05
-16.032000000000004,5.41451818585047e-05
-15.530999999999999,0.0
-15.030000000000001,9.024196976417577e-05
-14.529000000000003,1.80483939528349e-05
-14.027999999999999,5.414518185850546e-05
-13.527000000000001,0.00016243554557551638
-13.026000000000003,0.0002165807274340188
-12.524999999999999,0.00037901627300953824
-12.024000000000001,0.000469258242773714
-11.523000000000003,0.0005414518185850469
-11.021999999999998,0.0007941293339247468
-10.521,0.0008663229097360873
-10.020000000000003,0.0016424038497079758
-9.518999999999998,0.0017867910013306802
-9.018,0.0024726299715384157
-8.517000000000003,0.0036277271845198142
-8.015999999999998,0.004710630821689975
-7.515000000000001,0.007399841520662413
-7.014000000000003,0.010016858643823368
-6.512999999999998,0.013355811525098014
-6.0120000000000005,0.019600555832778976
-5.511000000000003,0.024636057745619635
-5.009999999999998,0.033876835449471586
-4.509,0.04429075876025747
-4.008000000000003,0.05643732789051473
-3.506999999999998,0.07078580108301948
-3.0060000000000002,0.08553133894248581
-2.5050000000000026,0.10231634531862105
-2.003999999999998,0.11807259323944759
-1.5030000000000001,0.1296777105511206
-1.0020000000000024,0.13987505313447246
-0.5010000000000048,0.13974871437680061
0.0,0.1440081353496717
0.5009999999999977,0.13675268098063198
1.0019999999999953,0.12247640136393763
1.5030000000000001,0.10856108962630345
2.003999999999998,0.0967754883751021
2.5049999999999955,0.08219238606121013
3.0060000000000002,0.06925168759702849
3.506999999999998,0.05488516601057171
4.007999999999996,0.0430273711835584
4.509,0.033100754509499675
5.009999999999998,0.024726299715384162
5.510999999999996,0.017145974255193153
6.0120000000000005,0.013265569555333838
6.512999999999998,0.010143197401493356
7.013999999999996,0.0072554543690396284
7.515000000000001,0.005053550306793843
8.015999999999998,0.003519436820802855
8.516999999999996,0.00265311391106673
9.018,0.002003371728764702
9.518999999999998,0.0012453391827456255
10.019999999999996,0.0010468068492644241
10.521,0.0006858389702077359
11.021999999999998,0.0005414518185850546
11.522999999999996,0.00048730663672654227
12.024000000000001,0.0002707259092925273
12.524999999999999,0.00034291948510386795
13.025999999999996,0.0002165807274340188
13.527000000000001,0.00016243554557551638
14.027999999999999,0.0001624355455755141
14.529000000000003,7.219357581134165e-05
15.029999999999994,9.024196976417449e-05
15.530999999999999,5.41451818585047e-05
16.032000000000004,3.609678790567082e-05
16.532999999999994,1.80483939528349e-05
17.034,1.80483939528349e-05
17.535000000000004,0.0
18.035999999999994,0.0
18.537,1.80483939528349e-05
19.038000000000004,1.804839395283541e-05
19.538999999999994,0.0
20.04,0.0
20.541000000000004,0.0
21.041999999999994,0.0
21.543,0.0
22.044000000000004,0.0
22.544999999999995,0.0
23.046,0.0
23.547000000000004,0.0
24.047999999999995,0.0
24.549,0.0
25.050000000000004,0.0
25.550999999999995,0.0
26.052,0.0
26.553000000000004,0.0
27.053999999999995,0.0
27.555,0.0
28.056000000000004,0.0
28.556999999999995,0.0
29.058,0.0
29.559000000000005,0.0
30.059999999999995,0.0
30.561,0.0
31.062000000000005,0.0
31.562999999999995,0.0
32.064,0.0
32.565000000000005,0.0
33.065999999999995,0.0
33.567,0.0
34.068000000000005,0.0
34.568999999999996,0.0
35.07,0.0
35.571000000000005,0.0
36.071999999999996,0.0
36.573,0.0
37.074000000000005,0.0
37.574999999999996,0.0
38.076,0.0
38.577000000000005,0.0
39.077999999999996,0.0
39.579,0.0
40.080000000000005,0.0
40.580999999999996,0.0
41.082,0.0
41.583000000000006,0.0
42.083999999999996,0.0
42.585,0.0
43.086000000000006,0.0
43.586999999999996,0.0
44.088,0.0
44.589000000000006,0.0
45.089999999999996,0.0
45.591,0.0
46.092000000000006,0.0
46.592999999999996,0.0
47.094,0.0
47.59499999999999,0.0
48.096,0.0
48.597,0.0
49.09799999999999,0.0
49.599,0.0


==> data/closure_histogramms/LES_Re2000_N5_8Cells_Fourier_kmax_12_run100_ut3.csv <==
Bins,Frequency
-50.1,0.0
-49.599000000000004,0.0
-49.098,0.0
-48.597,0.0
-48.096000000000004,0.0
-47.595,0.0
-47.094,0.0
-46.593,0.0
-46.092,0.0
-45.591,0.0
-45.09,0.0
-44.589,0.0
-44.088,0.0
-43.587,0.0
-43.086,0.0
-42.585,0.0
-42.084,0.0
-41.583,0.0
-41.082,0.0
-40.581,0.0
-40.08,0.0
-39.579,0.0
-39.078,0.0
-38.577,0.0
-38.076,0.0
-37.575,0.0
-37.074,0.0
-36.573,0.0
-36.072,0.0
-35.571,0.0
-35.07,0.0
-34.569,0.0
-34.068,0.0
-33.567,0.0
-33.066,0.0
-32.565,0.0
-32.064,0.0
-31.563000000000002,0.0
-31.062,0.0
-30.561,0.0
-30.060000000000002,0.0
-29.559,0.0
-29.058,0.0
-28.557000000000002,0.0
-28.056,0.0
-27.555,0.0
-27.054000000000002,0.0
-26.553,0.0
-26.052,0.0
-25.551000000000002,0.0
-25.05,0.0
-24.549000000000003,0.0
-24.048000000000002,0.0
-23.547,0.0
-23.046000000000003,0.0
-22.545,0.0
-22.044,0.0
-21.543000000000003,0.0
-21.042,0.0
-20.541,0.0
-20.040000000000003,0.0
-19.539,0.0
-19.038,0.0
-18.537000000000003,0.0
-18.036,1.8048393952835154e-05
-17.535000000000004,3.60967879056698e-05
-17.034,0.0
-16.533,5.414518185850546e-05
-16.032000000000004,1.80483939528349e-05
-15.530999999999999,5.414518185850546e-05
-15.030000000000001,0.00014438715162268123
-14.529000000000003,7.21935758113396e-05
-14.027999999999999,0.0001985323334811867
-13.527000000000001,7.219357581134062e-05
-13.026000000000003,0.00019853233348118387
-12.524999999999999,0.00030682269719819766
-12.024000000000001,0.00032487109115103275
-11.523000000000003,0.0005775486064907168
-11.021999999999998,0.0008302261218304172
-10.521,0.0011190004250757797
-10.020000000000003,0.001227290788792773
-9.518999999999998,0.0022019040622458888
-9.018,0.0026170171231610973
-8.517000000000003,0.004024791851482182
-8.015999999999998,0.005414518185850547
-7.515000000000001,0.007905196551341797
-7.014000000000003,0.011153907462851966
-6.512999999999998,0.015250892890145706
-6.0120000000000005,0.02001566889369419
-5.511000000000003,0.0272530748687807
-5.009999999999998,0.03602459432985897
-4.509,0.04577072706438995
-4.008000000000003,0.05910849019553429
-3.506999999999998,0.07241015653877464
-3.0060000000000002,0.08695716206475977
-2.5050000000000026,0.09841789222480869
-2.003999999999998,0.10995081596067176
-1.5030000000000001,0.12379393412249631
-1.0020000000000024,0.1317893726436023
-0.5010000000000048,0.13680682616248852
0.0,0.1324030180379987
0.5009999999999977,0.13299861503844226
1.0019999999999953,0.12323443390995668
1.5030000000000001,0.11011325150624728
2.003999999999998,0.10051150592333898
2.5049999999999955,0.0852786614271449
3.0060000000000002,0.07076775268906664
3.506999999999998,0.05957774843830884
4.007999999999996,0.04651071121645553
4.509,0.035789965208472115
5.009999999999998,0.026170171231610976
5.510999999999996,0.020178104439269418
6.0120000000000005,0.014998215374806013
6.512999999999998,0.010901229947512433
7.013999999999996,0.007634470642049162
7.515000000000001,0.0053964697918977116
8.015999999999998,0.0034833400328971847
8.516999999999996,0.002346291213868537
9.018,0.0018409361831891859
9.518999999999998,0.0011731456069342852
10.019999999999996,0.0005955970004435517
10.521,0.00043316145486804367
11.021999999999998,0.0005053550306793844
11.522999999999996,0.0002887743032453584
12.024000000000001,0.00014438715162268123
12.524999999999999,0.0001985323334811867
13.025999999999996,0.0001624355455755141
13.527000000000001,0.00010829036371701092
14.027999999999999,3.60967879056698e-05
14.529000000000003,0.0
15.029999999999994,3.60967879056698e-05
15.530999999999999,3.60967879056698e-05
16.032000000000004,3.609678790567082e-05
16.532999999999994,0.0
17.034,0.0
17.535000000000004,0.0
18.035999999999994,0.0
18.537,0.0
19.038000000000004,0.0
19.538999999999994,0.0
20.04,0.0
20.541000000000004,0.0
21.041999999999994,0.0
21.543,0.0
22.044000000000004,0.0
22.544999999999995,0.0
23.046,0.0
23.547000000000004,0.0
24.047999999999995,0.0
24.549,0.0
25.050000000000004,0.0
25.550999999999995,0.0
26.052,0.0
26.553000000000004,0.0
27.053999999999995,0.0
27.555,0.0
28.056000000000004,0.0
28.556999999999995,0.0
29.058,0.0
29.559000000000005,0.0
30.059999999999995,0.0
30.561,0.0
31.062000000000005,0.0
31.562999999999995,0.0
32.064,0.0
32.565000000000005,0.0
33.065999999999995,0.0
33.567,0.0
34.068000000000005,0.0
34.568999999999996,0.0
35.07,0.0
35.571000000000005,0.0
36.071999999999996,0.0
36.573,0.0
37.074000000000005,0.0
37.574999999999996,0.0
38.076,0.0
38.577000000000005,0.0
39.077999999999996,0.0
39.579,0.0
40.080000000000005,0.0
40.580999999999996,0.0
41.082,0.0
41.583000000000006,0.0
42.083999999999996,0.0
42.585,0.0
43.086000000000006,0.0
43.586999999999996,0.0
44.088,0.0
44.589000000000006,0.0
45.089999999999996,0.0
45.591,0.0
46.092000000000006,0.0
46.592999999999996,0.0
47.094,0.0
47.59499999999999,0.0
48.096,0.0
48.597,0.0
49.09799999999999,0.0
49.599,0.0


==> data/closure_histogramms/LES_Re2000_N5_8Cells_Fourier_kmax_12_run100_ut4.csv <==
Bins,Frequency
-50.1,0.0
-49.599000000000004,0.0
-49.098,0.0
-48.597,0.0
-48.096000000000004,0.0
-47.595,0.0
-47.094,0.0
-46.593,0.0
-46.092,0.0
-45.591,0.0
-45.09,0.0
-44.589,0.0
-44.088,0.0
-43.587,0.0
-43.086,0.0
-42.585,0.0
-42.084,0.0
-41.583,0.0
-41.082,0.0
-40.581,0.0
-40.08,0.0
-39.579,0.0
-39.078,0.0
-38.577,0.0
-38.076,0.0
-37.575,0.0
-37.074,0.0
-36.573,0.0
-36.072,0.0
-35.571,0.0
-35.07,0.0
-34.569,0.0
-34.068,0.0
-33.567,0.0
-33.066,0.0
-32.565,0.0
-32.064,0.0
-31.563000000000002,0.0
-31.062,0.0
-30.561,0.0
-30.060000000000002,0.0
-29.559,0.0
-29.058,0.0
-28.557000000000002,0.0
-28.056,0.0
-27.555,0.0
-27.054000000000002,0.0
-26.553,0.0
-26.052,0.0
-25.551000000000002,0.0
-25.05,0.0
-24.549000000000003,0.0
-24.048000000000002,0.0
-23.547,0.0
-23.046000000000003,0.0
-22.545,0.0
-22.044,0.0
-21.543000000000003,0.0
-21.042,0.0
-20.541,0.0
-20.040000000000003,0.0
-19.539,0.0
-19.038,1.8048393952835154e-05
-18.537000000000003,0.0
-18.036,0.0
-17.535000000000004,3.60967879056698e-05
-17.034,3.609678790567031e-05
-16.533,3.609678790567031e-05
-16.032000000000004,0.0
-15.530999999999999,3.609678790567031e-05
-15.030000000000001,3.609678790567031e-05
-14.529000000000003,3.60967879056698e-05
-14.027999999999999,9.024196976417577e-05
-13.527000000000001,5.414518185850546e-05
-13.026000000000003,0.00019853233348118387
-12.524999999999999,0.00034291948510386795
-12.024000000000001,0.0002707259092925273
-11.523000000000003,0.0005234034246322121
-11.021999999999998,0.0003609678790567031
-10.521,0.0006858389702077359
-10.020000000000003,0.0009926616674059193
-9.518999999999998,0.0018228877892363506
-9.018,0.002580920335255427
-8.517000000000003,0.00357358200266131
-8.015999999999998,0.005865728034671425
-7.515000000000001,0.00703887364160571
-7.014000000000003,0.010016858643823368
-6.512999999999998,0.01438456998040962
-6.0120000000000005,0.019383975105344956
-5.511000000000003,0.026404800352997457
-5.009999999999998,0.033497819176462044
-4.509,0.044471242699785814
-4.008000000000003,0.05723145722443946
-3.506999999999998,0.07031654284024576
-3.0060000000000002,0.08136215993938088
-2.5050000000000026,0.09986176374103549
-2.003999999999998,0.11276636541731405
-1.5030000000000001,0.1265011932154216
-1.0020000000000024,0.13648195507133942
-0.5010000000000048,0.13722193922340373
0.0,0.13843118161824564
0.5009999999999977,0.13310690540215925
1.0019999999999953,0.1265011932154198
1.5030000000000001,0.11569020523767334
2.003999999999998,0.09959103783174438
2.5049999999999955,0.08260749912212534
3.0060000000000002,0.07215747902343495
3.506999999999998,0.05551685979892094
4.007999999999996,0.04483221057884189
4.509,0.034472432449915144
5.009999999999998,0.02629650998928082
5.510999999999996,0.01949226546906169
6.0120000000000005,0.014041650495305749
6.512999999999998,0.01050416528055006
7.013999999999996,0.007435938308567978
7.515000000000001,0.006082308762105447
8.015999999999998,0.004169179003104921
8.516999999999996,0.0025809203352553903
9.018,0.002292146032010065
9.518999999999998,0.0014438715162268124
10.019999999999996,0.001064855243217259
10.521,0.0009926616674059334
11.021999999999998,0.0007580325460190765
11.522999999999996,0.0003248710911510282
12.024000000000001,0.00030682269719819766
12.524999999999999,0.00034291948510386795
13.025999999999996,0.0001624355455755141
13.527000000000001,0.00010829036371701092
14.027999999999999,3.60967879056698e-05
14.529000000000003,1.804839395283541e-05
15.029999999999994,5.41451818585047e-05
15.530999999999999,0.0
16.032000000000004,3.609678790567082e-05
16.532999999999994,0.0
17.034,0.0
17.535000000000004,0.0
18.035999999999994,1.80483939528349e-05
18.537,0.0
19.038000000000004,0.0
19.538999999999994,0.0
20.04,0.0
20.541000000000004,0.0
21.041999999999994,0.0
21.543,0.0
22.044000000000004,0.0
22.544999999999995,0.0
23.046,0.0
23.547000000000004,0.0
24.047999999999995,0.0
24.549,0.0
25.050000000000004,0.0
25.550999999999995,0.0
26.052,0.0
26.553000000000004,0.0
27.053999999999995,0.0
27.555,0.0
28.056000000000004,0.0
28.556999999999995,0.0
29.058,0.0
29.559000000000005,0.0
30.059999999999995,0.0
30.561,0.0
31.062000000000005,0.0
31.562999999999995,0.0
32.064,0.0
32.565000000000005,0.0
33.065999999999995,0.0
33.567,0.0
34.068000000000005,0.0
34.568999999999996,0.0
35.07,0.0
35.571000000000005,0.0
36.071999999999996,0.0
36.573,0.0
37.074000000000005,0.0
37.574999999999996,0.0
38.076,0.0
38.577000000000005,0.0
39.077999999999996,0.0
39.579,0.0
40.080000000000005,0.0
40.580999999999996,0.0
41.082,0.0
41.583000000000006,0.0
42.083999999999996,0.0
42.585,0.0
43.086000000000006,0.0
43.586999999999996,0.0
44.088,0.0
44.589000000000006,0.0
45.089999999999996,0.0
45.591,0.0
46.092000000000006,0.0
46.592999999999996,0.0
47.094,0.0
47.59499999999999,0.0
48.096,0.0
48.597,0.0
49.09799999999999,0.0
49.599,0.0


==> data/closure_histogramms/LES_Re2000_N5_8Cells_Fourier_kmax_12_run100_ut5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,2.409658992770252e-08
-15.01,6.02414748192563e-08
-13.509,1.7470027697584325e-07
-12.008,5.722940107829349e-07
-10.507,1.5421817553729613e-06
-9.006,3.951840748143213e-06
-7.505,9.578394496261752e-06
-6.004,2.1813438032052707e-05
-4.503,4.2970243988575515e-05
-3.002,6.863913640906062e-05
-1.501,0.0001835256530368643
0.0,0.00018412806778505687
1.501,6.894636793063884e-05
3.002,4.180758352456387e-05
4.503,2.2090548816221286e-05
6.004,9.735022330791819e-06
7.505,4.072323697781726e-06
9.006,1.692785442421102e-06
10.507,5.602457158190836e-07
12.008,1.807244244577689e-07
13.509,8.433806474695881e-08
15.01,5.421732733733066e-08
16.511,1.807244244577689e-08
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/closure_histogramms/Re2000_N7_64Cells_run100_FV_ut1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,2.2549240325112957e-05
-7.217999999999996,6.764772097534006e-05
-6.817,0.0
-6.415999999999997,0.00011274620162556677
-6.015000000000001,0.00022549240325112955
-5.613999999999997,0.0006313787291031739
-5.213000000000001,0.0016235453034081327
-4.811999999999998,0.0030441474438903026
-4.411000000000001,0.006629476655583209
-4.009999999999998,0.009831468781749422
-3.6090000000000018,0.020001176168375188
-3.2079999999999984,0.03398170516994582
-2.807000000000002,0.05806429383716586
-2.405999999999999,0.08440180653689928
-2.0050000000000026,0.12895910541932099
-1.6039999999999992,0.17205070368061184
-1.2029999999999959,0.2180060554631959
-0.8019999999999996,0.2534083627736194
-0.40099999999999625,0.2733418912210241
0.0,0.2671183008912881
0.40100000000000335,0.24166020856423984
0.8019999999999996,0.20321375380991796
1.203000000000003,0.1651506361411302
1.6039999999999992,0.11982666308765023
2.0050000000000026,0.08539397311120427
2.405999999999999,0.05747801358871292
2.807000000000002,0.03858175019626895
3.2079999999999984,0.02230119868153671
3.6090000000000018,0.012785419264339272
4.009999999999998,0.007305953865336597
4.411000000000001,0.0040814124988454445
4.812000000000005,0.0021647270712108818
5.213000000000001,0.0013755036598318902
5.614000000000004,0.0005186325274776072
6.015000000000001,0.00018039392260090365
6.416000000000004,0.00018039392260090682
6.817,2.2549240325112957e-05
7.2180000000000035,2.2549240325113353e-05
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/closure_histogramms/Re2000_N7_64Cells_run100_FV_ut2.csv <==
Bins,Frequency
-50.1,0.0
-49.599000000000004,0.0
-49.098,0.0
-48.597,0.0
-48.096000000000004,0.0
-47.595,0.0
-47.094,0.0
-46.593,0.0
-46.092,0.0
-45.591,0.0
-45.09,0.0
-44.589,0.0
-44.088,0.0
-43.587,0.0
-43.086,0.0
-42.585,0.0
-42.084,0.0
-41.583,0.0
-41.082,0.0
-40.581,0.0
-40.08,0.0
-39.579,0.0
-39.078,0.0
-38.577,0.0
-38.076,0.0
-37.575,0.0
-37.074,0.0
-36.573,0.0
-36.072,0.0
-35.571,0.0
-35.07,0.0
-34.569,0.0
-34.068,0.0
-33.567,0.0
-33.066,0.0
-32.565,0.0
-32.064,0.0
-31.563000000000002,0.0
-31.062,0.0
-30.561,0.0
-30.060000000000002,0.0
-29.559,0.0
-29.058,0.0
-28.557000000000002,0.0
-28.056,0.0
-27.555,0.0
-27.054000000000002,0.0
-26.553,1.804855715231738e-05
-26.052,0.0
-25.551000000000002,0.0
-25.05,1.8048557152317508e-05
-24.549000000000003,1.804855715231738e-05
-24.048000000000002,1.804855715231738e-05
-23.547,0.0
-23.046000000000003,1.804855715231738e-05
-22.545,1.804855715231738e-05
-22.044,1.8048557152317508e-05
-21.543000000000003,1.804855715231738e-05
-21.042,7.219422860926952e-05
-20.541,3.6097114304635015e-05
-20.040000000000003,3.609711430463476e-05
-19.539,0.00010829134291390427
-19.038,7.219422860927003e-05
-18.537000000000003,0.00010829134291390427
-18.036,0.00010829134291390503
-17.535000000000004,0.0002526798001324415
-17.034,0.0001985341286754926
-16.533,0.0003609711430463502
-16.032000000000004,0.0002526798001324415
-15.530999999999999,0.0003429225858940326
-15.030000000000001,0.0006497480574834302
-14.529000000000003,0.0006136509431787866
-14.027999999999999,0.0007038937289403828
-13.527000000000001,0.0009746220862251454
-13.026000000000003,0.001082913429139035
-12.524999999999999,0.0011912047720529554
-12.024000000000001,0.0016243701437085756
-11.523000000000003,0.0022741182011919736
-11.021999999999998,0.002707283572847626
-10.521,0.003212643173112516
-10.020000000000003,0.0038984883449005264
-9.518999999999998,0.005739441174436967
-9.018,0.00651552913198662
-8.517000000000003,0.008175996389999714
-8.015999999999998,0.011226202548741489
-7.515000000000001,0.011280348220198442
-7.014000000000003,0.015575904822449787
-6.512999999999998,0.019402198938741323
-6.0120000000000005,0.024257260812714728
-5.511000000000003,0.02965377940125724
-5.009999999999998,0.035230783561323774
-4.509,0.04309995447973421
-4.008000000000003,0.05181740758430283
-3.506999999999998,0.06363921251907152
-3.0060000000000002,0.0766883193401971
-2.5050000000000026,0.09282372943436762
-2.003999999999998,0.10219093059642173
-1.5030000000000001,0.1157814941321168
-1.0020000000000024,0.1298954658252291
-0.5010000000000048,0.1347505276992006
0.0,0.1339202940701959
0.5009999999999977,0.12476967559397094
1.0019999999999953,0.11722537870430054
1.5030000000000001,0.10518699108370644
2.003999999999998,0.09087448526191864
2.5049999999999955,0.07688685346887149
3.0060000000000002,0.06416262067648874
3.506999999999998,0.05281007822768102
4.007999999999996,0.04420091646602495
4.509,0.03710783350516479
5.009999999999998,0.028787448657946423
5.510999999999996,0.023517269969469377
6.0120000000000005,0.018896839338476433
6.512999999999998,0.014745671193443404
7.013999999999996,0.013410077964171718
7.515000000000001,0.01055840593410574
8.015999999999998,0.00745405410390713
8.516999999999996,0.007002840175099093
9.018,0.005053596002648902
9.518999999999998,0.0038804397877482636
10.019999999999996,0.0032487402874171053
10.521,0.002743380687152261
11.021999999999998,0.0018770499438410205
11.522999999999996,0.0014799816864900146
12.024000000000001,0.0015160788007946705
12.524999999999999,0.001353641786423813
13.025999999999996,0.0007219422860926901
13.527000000000001,0.0005053596002648902
14.027999999999999,0.0004692624859602485
14.529000000000003,0.0005414567145695329
15.029999999999994,0.0005414567145695175
15.530999999999999,0.00027072835728475877
16.032000000000004,0.0002526798001324487
16.532999999999994,0.00023463124298012426
17.034,0.00021658268582780703
17.535000000000004,0.00023463124298013093
18.035999999999994,0.00012633990006622074
18.537,7.2194228609269e-05
19.038000000000004,5.414567145695329e-05
19.538999999999994,5.414567145695176e-05
20.04,0.00010829134291390351
20.541000000000004,3.6097114304635523e-05
21.041999999999994,5.414567145695176e-05
21.543,1.804855715231725e-05
22.044000000000004,0.0
22.544999999999995,0.0
23.046,1.804855715231725e-05
23.547000000000004,1.8048557152317762e-05
24.047999999999995,0.0
24.549,0.0
25.050000000000004,0.0
25.550999999999995,0.0
26.052,0.0
26.553000000000004,0.0
27.053999999999995,0.0
27.555,0.0
28.056000000000004,0.0
28.556999999999995,0.0
29.058,1.804855715231725e-05
29.559000000000005,0.0
30.059999999999995,0.0
30.561,0.0
31.062000000000005,0.0
31.562999999999995,0.0
32.064,0.0
32.565000000000005,0.0
33.065999999999995,0.0
33.567,0.0
34.068000000000005,0.0
34.568999999999996,0.0
35.07,0.0
35.571000000000005,0.0
36.071999999999996,0.0
36.573,0.0
37.074000000000005,0.0
37.574999999999996,0.0
38.076,0.0
38.577000000000005,0.0
39.077999999999996,0.0
39.579,0.0
40.080000000000005,0.0
40.580999999999996,0.0
41.082,0.0
41.583000000000006,0.0
42.083999999999996,0.0
42.585,0.0
43.086000000000006,0.0
43.586999999999996,0.0
44.088,0.0
44.589000000000006,0.0
45.089999999999996,0.0
45.591,0.0
46.092000000000006,0.0
46.592999999999996,0.0
47.094,0.0
47.59499999999999,0.0
48.096,0.0
48.597,0.0
49.09799999999999,0.0
49.599,0.0


==> data/closure_histogramms/Re2000_N7_64Cells_run100_FV_ut5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,6.02414748192563e-09
-37.525,0.0
-36.024,1.204829496385126e-08
-34.523,6.02414748192563e-09
-33.022,6.02414748192563e-09
-31.521,2.409658992770252e-08
-30.02,4.216903237347941e-08
-28.519,1.0843465467466133e-07
-27.018,1.8674857193969452e-07
-25.517,3.614488489155378e-07
-24.016,6.265113381202655e-07
-22.515,9.819360395538776e-07
-21.014,1.6385681150837715e-06
-19.513,2.2048379783847803e-06
-18.012,3.6626816690107827e-06
-16.511,5.951857712142522e-06
-15.01,8.421758179732031e-06
-13.509,1.2150705471043994e-05
-12.008,1.6132666956596834e-05
-10.507,2.2120669553630914e-05
-9.006,2.9446032891652478e-05
-7.505,3.552439770091544e-05
-6.004,4.23557809454191e-05
-4.503,4.8831739488489154e-05
-3.002,5.188598226182545e-05
-1.501,5.511492531213759e-05
0.0,5.399443388049942e-05
1.501,5.060283884817529e-05
3.002,4.5253395884225326e-05
4.503,3.968105946344412e-05
6.004,3.4205109402373725e-05
7.505,2.72893880931231e-05
9.006,2.1307409643570954e-05
10.507,1.6289294791126903e-05
12.008,1.1831425654501936e-05
13.509,9.397670071803984e-06
15.01,6.391620478323093e-06
16.511,4.271120564685272e-06
18.012,2.879542496360451e-06
19.513,1.7710993596861352e-06
21.014,1.2831434136501593e-06
22.515,7.228976978310756e-07
24.016,5.481974208552323e-07
25.517,3.0723152157820713e-07
27.018,1.7470027697584325e-07
28.519,1.0241050719273572e-07
30.02,4.819317985540504e-08
31.521,1.807244244577689e-08
33.022,4.216903237347941e-08
34.523,0.0
36.024,6.02414748192563e-09
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/closure_histogramms/Re2000_N7_64Cells_run100_x0_y0_z0_ut1.csv <==
Bins,Frequency
-40.1,0.0006470530557854657
-39.699,0.0009936886213848402
-39.298,0.00103990669679807
-38.897,0.0009243615082649675
-38.496,0.000947470545971575
-38.095,0.000970579583678216
-37.694,0.0010167976590914464
-37.293,0.0008781434328517192
-36.892,0.0009012524705583273
-36.491,0.0009474705459715917
-36.09,0.0011092338099179414
-35.689,0.0013172151492775788
-35.288000000000004,0.001132342847624565
-34.887,0.001086124772211337
-34.486000000000004,0.0016407416771702884
-34.085,0.0012941061115709315
-33.684,0.0013172151492775788
-33.283,0.001571414564050445
-32.882000000000005,0.0012709970738643077
-32.481,0.0015020874509305458
-32.08,0.0015251964886371964
-31.679000000000002,0.0012941061115709315
-31.278,0.0016176326394636933
-30.877000000000002,0.0018718320542365262
-30.476,0.001594523601757069
-30.075000000000003,0.001964268205063021
-29.674,0.0015020874509305724
-29.273000000000003,0.0016407416771702884
-28.872,0.0020104862804762864
-28.471,0.0017793959034100467
-28.07,0.0022184676198359027
-27.669,0.0019642682050630385
-27.268,0.002449557996902142
-26.867,0.0020567043558895348
-26.466,0.002634430298555134
-26.065,0.00284241163791475
-25.664,0.0021722495444226352
-25.262999999999998,0.0026344302985551577
-24.862000000000002,0.0024957760723153684
-24.461,0.0030503929772743928
-24.060000000000002,0.003096611052687586
-23.659,0.0031428291281008617
-23.258,0.00284241163791475
-22.857,0.0030272839395677417
-22.456,0.003281483354340606
-22.055,0.0038823183347128296
-21.654,0.0033045923920472296
-21.253,0.003212156241220734
-20.852,0.003859209297006205
-20.451,0.004367608126551933
-20.05,0.004067190636365821
-19.649,0.004483153315085053
-19.248,0.004691134654444669
-18.847,0.004436935239671805
-18.446,0.004922225031510908
-18.045,0.00538440578564334
-17.644,0.005060879257750652
-17.243,0.005615496162709628
-16.842,0.005869695577482492
-16.441,0.007325564952999803
-16.04,0.00603145884142886
-15.639,0.0074411101415329224
-15.238,0.006817166123454075
-14.837,0.007764636669425659
-14.436,0.008203708385851514
-14.035,0.00864278010227737
-13.634,0.00922050604494297
-13.233,0.009798231987608569
-12.832,0.009405378346595961
-12.431000000000001,0.01014486755320793
-12.030000000000001,0.01095368387293977
-11.629000000000001,0.01113855617459276
-11.228000000000002,0.012501989399283464
-10.826999999999998,0.0125250984369902
-10.425999999999998,0.013842313586267765
-10.024999999999999,0.014373821453520117
-9.623999999999999,0.01467423894370623
-9.222999999999999,0.01617632639463679
-8.822,0.01525196488637183
-8.421,0.017678413845567505
-8.020000000000003,0.017770849996393685
-7.619,0.017886395184926806
-7.217999999999996,0.02015108088017629
-6.817,0.020659479709721658
-6.415999999999997,0.021283423727800874
-6.015000000000001,0.021422077954040244
-5.613999999999997,0.023247691932863936
-5.213000000000001,0.024611125157554325
-4.811999999999998,0.02620564875931183
-4.411000000000001,0.02622875779701799
-4.009999999999998,0.027846390436482148
-3.6090000000000018,0.03244508894009979
-3.2079999999999984,0.03787571280115704
-2.807000000000002,0.04023283464723199
-2.405999999999999,0.05310456864982238
-2.0050000000000026,0.06410447059817437
-1.6039999999999992,0.0789173637681202
-1.2029999999999959,0.09520923535129167
-0.8019999999999996,0.10944440257857022
-0.40099999999999625,0.1157069517970673
0.0,0.11536031623146589
0.40100000000000335,0.10505368541431356
0.8019999999999996,0.09853693678104379
1.203000000000003,0.07755393054343077
1.6039999999999992,0.06410447059817437
2.0050000000000026,0.050146611823374494
2.405999999999999,0.043560536076985824
2.807000000000002,0.03641984342563972
3.2079999999999984,0.03050392977274339
3.6090000000000018,0.03041149362191743
4.009999999999998,0.025766577042885513
4.411000000000001,0.02574346800517889
4.812000000000005,0.023594327498463297
5.213000000000001,0.023756090762409247
5.614000000000004,0.02230022138689234
6.015000000000001,0.022092240047532335
6.416000000000004,0.02236954850001221
6.817,0.020335953181828924
7.2180000000000035,0.01892630188172521
7.619,0.0184641211275924
8.020000000000003,0.01765530480786088
8.421,0.015483055263437932
8.822000000000003,0.015275073924078588
9.222999999999999,0.014789784132239218
9.624000000000002,0.014535584717466613
10.024999999999999,0.013726768397734524
10.426000000000002,0.012663752663230055
10.826999999999998,0.013102824379655684
11.228000000000002,0.011300319438539028
11.629000000000005,0.011554518853312094
12.030000000000001,0.011693173079551632
12.431000000000004,0.009936886213848401
12.832,0.00977512294990186
13.233000000000004,0.008481016838331077
13.634,0.007972618008785204
14.035000000000004,0.0073486739907064925
14.436,0.006932711311987133
14.837000000000003,0.006932711311987256
15.238,0.006978929387400382
15.639000000000003,0.006401203444734901
16.04,0.006216331143081797
16.441000000000003,0.005939022690602417
16.842,0.005684823275829449
17.243000000000002,0.005291969634816939
17.644,0.005176424446283726
18.045,0.004506262352791637
18.446000000000005,0.004390717164258596
18.847,0.004436935239671765
19.248000000000005,0.004483153315085093
19.649,0.004390717164258518
20.050000000000004,0.0038129912215929913
20.451,0.0037436641084730524
20.852000000000004,0.003443246618287004
21.253,0.0031197200903942102
21.654000000000003,0.0036743369953532463
22.055,0.0033045923920472
22.456000000000003,0.002957956826447896
22.857,0.0030272839395677153
23.258000000000003,0.0031197200903942653
23.659,0.0029348477887412724
24.059999999999995,0.003189047203514025
24.461000000000006,0.0029117387510346478
24.862000000000002,0.0022877947329557947
25.262999999999998,0.002819302600208051
25.66400000000001,0.002680648373968406
26.065000000000005,0.001964268205063056
26.466,0.0021260314690094255
26.866999999999997,0.002541994147728571
27.268000000000008,0.0022877947329557947
27.669000000000004,0.002472667034608788
28.07,0.001848723016529935
28.470999999999997,0.0021491405067159733
28.872000000000007,0.0016407416771703175
29.273000000000003,0.0019180501296498075
29.674,0.001478978413223948
30.074999999999996,0.0016176326394636358
30.476000000000006,0.00171006879029019
30.877000000000002,0.0017793959034100625
31.278,0.0014789784132238956
31.67900000000001,0.0014096513001040755
32.080000000000005,0.001848723016529935
32.481,0.001594523601757069
32.882,0.001247888036157662
33.28300000000001,0.0015483055263438206
33.684000000000005,0.0015251964886371964
34.085,0.0013172151492775788
34.486,0.0015483055263437657
34.88700000000001,0.0011323428476245853
35.288000000000004,0.0011785609230378336
35.689,0.0011554518853312094
36.089999999999996,0.0010167976590914282
36.49100000000001,0.000855034395145095
36.892,0.0011323428476245853
37.293,0.001317215149277532
37.69400000000001,0.0009936886213848402
38.095000000000006,0.0008088163197318466
38.496,0.0008319253574384707
38.897,0.0007857072820251945
39.29800000000001,0.0009474705459715917
39.699000000000005,0.0008319253574384707


==> data/closure_histogramms/Re2000_N7_64Cells_run100_x0_y0_z0_ut2.csv <==
Bins,Frequency
-50.1,0.000903545082199249
-49.599000000000004,0.000961218172552379
-49.098,0.0012495836243181105
-48.597,0.0013264810781223018
-48.096000000000004,0.0011150130801607597
-47.595,0.0008843207187482013
-47.094,0.0011919105339649669
-46.593,0.00119191053396495
-46.092,0.0014418272588285891
-45.591,0.001288032351220206
-45.09,0.0016340708933390443
-44.589,0.0013649298050243976
-44.088,0.0014033785319264934
-43.587,0.0013457054415733306
-43.086,0.0016532952567901154
-42.585,0.0014802759857306844
-42.084,0.0017301927105942822
-41.583,0.0013649298050243976
-41.082,0.0016725196202411632
-40.581,0.0017494170740453298
-40.08,0.001557173439534876
-39.579,0.0015187247126327802
-39.078,0.0018839876182026628
-38.577,0.0019801094354579287
-38.076,0.002076231252713168
-37.575,0.0019993337989089484
-37.074,0.001807090164398498
-36.573,0.00205700688926212
-36.072,0.002018558162359996
-35.571,0.0022684748872236465
-35.07,0.0017494170740453546
-34.569,0.002614513429342471
-34.068,0.0025183916120872685
-33.567,0.0023838210679299338
-33.066,0.0025376159755382804
-32.565,0.002479942885185173
-32.064,0.0021531287065173596
-31.563000000000002,0.003037449425265539
-31.062,0.003075898152167635
-30.561,0.002960551971461369
-30.060000000000002,0.00286443015420611
-29.559,0.002787532700401919
-29.058,0.0033450392404823265
-28.557000000000002,0.003383487967384398
-28.056,0.0031335712425207777
-27.555,0.004075565051622145
-27.054000000000002,0.0034796097846396365
-26.553,0.0034988341480906844
-26.052,0.0039217701440137625
-25.551000000000002,0.003864097053660591
-25.05,0.0039217701440137625
-24.549000000000003,0.0038833214171116385
-24.048000000000002,0.0041909112323284025
-23.547,0.004709969045506724
-23.046000000000003,0.004652295955153547
-22.545,0.005094456314527645
-22.044,0.005017558860723489
-21.543000000000003,0.004959885770370311
-21.042,0.0054404948566465034
-20.541,0.005402046129744446
-20.040000000000003,0.005786533398765363
-19.539,0.006113347577433173
-19.038,0.006363264302296839
-18.537000000000003,0.007362931201751276
-18.036,0.006728527207866748
-17.535000000000004,0.007170687567240748
-17.034,0.007074565749985611
-16.533,0.007478277382457614
-16.032000000000004,0.00842027119155884
-15.530999999999999,0.008631739189520485
-15.030000000000001,0.008785534097128869
-14.529000000000003,0.009900547177289503
-14.027999999999999,0.009996668994544884
-13.527000000000001,0.00976597663313231
-13.026000000000003,0.011054008984352357
-12.524999999999999,0.011361598799569281
-12.024000000000001,0.011630739887883951
-11.523000000000003,0.013706971140596925
-11.021999999999998,0.013014894056359395
-10.521,0.014552843132443226
-10.020000000000003,0.01582165112021216
-9.518999999999998,0.01726347837904097
-9.018,0.016705971838960585
-8.517000000000003,0.0182631452784952
-8.015999999999998,0.021089126705799495
-7.515000000000001,0.0210506779788974
-7.014000000000003,0.02326147977576757
-6.512999999999998,0.024760980124949632
-6.0120000000000005,0.02795222445782358
-5.511000000000003,0.029913109529830038
-5.009999999999998,0.03316202695305755
-4.509,0.03581498910930215
-4.008000000000003,0.03831415635793783
-3.506999999999998,0.041044015967987166
-3.0060000000000002,0.04329326649175977
-2.5050000000000026,0.046868998093653996
-2.003999999999998,0.048752985711857356
-1.5030000000000001,0.050502402785902706
-1.0020000000000024,0.052693980219322166
-0.5010000000000048,0.05298234567108713
0.0,0.05294389694418579
0.5009999999999977,0.05363597402842351
1.0019999999999953,0.0516366402295138
1.5030000000000001,0.04802245990071754
2.003999999999998,0.047349607179930864
2.5049999999999955,0.044427503935370954
3.0060000000000002,0.03952529125535439
3.506999999999998,0.03800656654272161
4.007999999999996,0.03468075166568983
4.509,0.03281598841093868
5.009999999999998,0.029336378626299023
5.510999999999996,0.027836878277116894
6.0120000000000005,0.024972448122911158
6.512999999999998,0.02320380668541476
7.013999999999996,0.022281037239764143
7.515000000000001,0.019128241633792613
8.015999999999998,0.018897549272380038
8.516999999999996,0.017840209282572156
9.018,0.015994670391271813
9.518999999999998,0.015225695853229899
10.019999999999996,0.01382231732130321
10.521,0.014033785319264932
11.021999999999998,0.012534284970083201
11.522999999999996,0.012322816972121498
12.024000000000001,0.011496169343726617
12.524999999999999,0.011265476982314043
13.025999999999996,0.010400380627016741
13.527000000000001,0.010054342084898027
14.027999999999999,0.009708303542779028
14.529000000000003,0.0087086366433248
15.029999999999994,0.008170354466695222
15.530999999999999,0.00897777773163922
16.032000000000004,0.007362931201751432
16.532999999999994,0.007574399199712747
17.034,0.0074975017459085564
17.535000000000004,0.007209136294143047
18.035999999999994,0.007074565749985509
18.537,0.006459386119551987
19.038000000000004,0.005613514127706053
19.538999999999994,0.006055674487079988
20.04,0.006247918121590463
20.541000000000004,0.005171353768331946
21.041999999999994,0.005575065400803799
21.543,0.004748417772408752
22.044000000000004,0.004709969045506791
22.544999999999995,0.004613847228251419
23.046,0.004536949774447229
23.547000000000004,0.004709969045506791
24.047999999999995,0.0045946228648003715
24.549,0.004517725410996181
25.050000000000004,0.003825648326758577
25.550999999999995,0.004075565051622087
26.052,0.00365262905569904
26.553000000000004,0.003556507238443903
27.053999999999995,0.003806423963307421
27.555,0.0038640970536605633
28.056000000000004,0.0030566737887166517
28.556999999999995,0.003441161057737517
29.058,0.002883654517657137
29.559000000000005,0.0026337377927935935
30.059999999999995,0.0031335712425207556
30.561,0.0029028788811081845
31.062000000000005,0.00246071852173416
31.562999999999995,0.0025952890658914236
32.064,0.002479942885185138
32.565000000000005,0.002710635246597786
33.065999999999995,0.002672186519695614
33.567,0.0022108017968704716
34.068000000000005,0.0023645967044789197
34.568999999999996,0.002479942885185138
35.07,0.0023069236141257097
35.571000000000005,0.002191577433419486
36.071999999999996,0.001922436345104758
36.573,0.0018070901643984726
37.074000000000005,0.0017494170740453795
37.574999999999996,0.0018070901643984726
38.076,0.001960885072006853
38.577000000000005,0.0016340708933390905
39.077999999999996,0.0016725196202411394
39.579,0.001787865800947425
40.080000000000005,0.0016532952567901388
40.580999999999996,0.0015379490760838064
41.082,0.0015379490760838064
41.583000000000006,0.00153794907608385
42.083999999999996,0.0015763978029859017
42.585,0.0013457054415733306
43.086000000000006,0.0011726861705139357
43.586999999999996,0.0012688079877691402
44.088,0.0012688079877691402
44.589000000000006,0.001076564353258695
45.089999999999996,0.0010188912629055219
45.591,0.0010573399898076168
46.092000000000006,0.001384154168475465
46.592999999999996,0.001384154168475426
47.094,0.0010381156263565988
47.59499999999999,0.001230359260867045
48.096,0.001095788716709712
48.597,0.0010573399898076469
49.09799999999999,0.0009035450821992363
49.599,0.0010188912629055219


==> data/closure_histogramms/Re2000_N7_64Cells_run100_x0_y0_z0_ut5.csv <==
Bins,Frequency
-150.1,3.9905701433979076e-07
-148.599,3.1037767781983726e-07
-147.098,3.54717346079814e-07
-145.597,3.3571463111125253e-07
-144.096,4.2439396763120604e-07
-142.595,3.2304615446554487e-07
-141.094,4.7506787421403665e-07
-139.593,4.053912526626446e-07
-138.092,4.1172549098549837e-07
-136.591,4.7506787421403665e-07
-135.09,3.9905701433979076e-07
-133.589,5.194075424740134e-07
-132.088,5.637472107339901e-07
-130.587,5.70081449056844e-07
-129.086,5.70081449056844e-07
-127.585,4.1805972930835223e-07
-126.084,5.257417807968671e-07
-124.583,5.067390658283058e-07
-123.082,5.32076019119721e-07
-121.581,7.221031688053357e-07
-120.08,5.764156873796978e-07
-118.579,6.334238322853822e-07
-117.078,6.207553556396745e-07
-115.577,6.334238322853822e-07
-114.076,5.890841640254054e-07
-112.575,6.840977388682128e-07
-111.074,7.601085987424586e-07
-109.573,7.47440122096751e-07
-108.072,6.840977388682128e-07
-106.571,6.460923089310897e-07
-105.07,8.044482670024354e-07
-103.569,7.601085987424586e-07
-102.068,9.184645568138042e-07
-100.567,7.347716454510432e-07
-99.066,9.374672717823656e-07
-97.565,9.24798795136658e-07
-96.064,1.0071438933337576e-06
-94.563,9.438015101052193e-07
-93.062,1.0134781316566116e-06
-91.561,9.62804225073781e-07
-90.06,1.0958232298537112e-06
-88.559,1.0388150849480268e-06
-87.058,1.102157468176565e-06
-85.557,1.279516141216472e-06
-84.056,1.064152038239442e-06
-82.555,1.5518883890991863e-06
-81.054,1.2351764729564953e-06
-79.553,1.3428585244450101e-06
-78.052,1.55822262742204e-06
-76.551,1.4125351459964023e-06
-75.05,1.5392199124534786e-06
-73.549,1.5835595807134553e-06
-72.048,1.672238917233409e-06
-70.547,1.6532362022648474e-06
-69.046,1.9319426884704158e-06
-67.545,1.9192742118247083e-06
-66.044,2.020622024990369e-06
-64.543,1.7545840154305088e-06
-63.042,2.1853122213845685e-06
-61.541,2.128304076478884e-06
-60.04,2.20431493635313e-06
-58.539,2.1536410297702995e-06
-57.038,2.426013277653014e-06
-55.537,2.666714333921459e-06
-54.036,2.533695329141529e-06
-52.535,2.76806214708712e-06
-51.034,2.9454208201270273e-06
-49.533,2.9770920117412963e-06
-48.032,2.989760488387004e-06
-46.531,3.160784923104057e-06
-45.03,3.122779493166934e-06
-43.529,3.344477834466818e-06
-42.028,3.490165315892456e-06
-40.527,3.515502269183871e-06
-39.026,3.7625375637751702e-06
-37.525,3.870219615263685e-06
-36.024,4.02857557333503e-06
-34.523,4.32628477450916e-06
-33.022,4.32628477450916e-06
-31.521,4.205934246374937e-06
-30.02,4.509977685871921e-06
-28.519,4.522646162517629e-06
-27.018,5.004048275054519e-06
-25.517,4.947040130148835e-06
-24.016,5.251083569645818e-06
-22.515,5.675477537277024e-06
-21.014,5.187741186417279e-06
-19.513,5.852836210316932e-06
-18.012,6.752298052162174e-06
-16.511,7.259037117990479e-06
-15.01,7.854455520338739e-06
-13.509,8.449873922686997e-06
-12.008,1.0527504092583052e-05
-10.507,1.2174406056525046e-05
-9.006,1.4410392184492443e-05
-7.505,1.658937016755416e-05
-6.004,1.902805192185288e-05
-4.503,2.172643744738861e-05
-3.002,2.3081964448479326e-05
-1.501,2.3671048612504732e-05
0.0,2.3614040467599047e-05
1.501,2.272724710239951e-05
3.002,2.080163865225195e-05
4.503,1.9845168665501024e-05
6.004,1.6462685401097083e-05
7.505,1.3998666693506947e-05
9.006,1.2136400626587923e-05
10.507,1.0020765026754747e-05
12.008,9.171977091492333e-06
13.509,7.955803333504399e-06
15.01,7.050007253336304e-06
16.511,6.0682003132939615e-06
18.012,6.359575276145237e-06
19.513,5.650140583985609e-06
21.014,5.175072709771572e-06
22.515,5.289088999582941e-06
24.016,4.8710292702745896e-06
25.517,4.877363508597442e-06
27.018,4.7000048355575355e-06
28.519,4.54164887748619e-06
30.02,4.6113254990375825e-06
31.521,4.5733200691004596e-06
33.022,4.427632587674821e-06
34.523,4.142591863146399e-06
36.024,4.041244049980738e-06
37.525,3.7181978955151933e-06
39.026,3.6421870356409474e-06
40.527,3.730866372160901e-06
42.028,3.224127306332595e-06
43.529,3.0784398249069572e-06
45.03,3.2177930680097415e-06
46.531,2.8947469135441965e-06
48.032,2.98342625006415e-06
49.533,2.8630757219299275e-06
51.034,2.8250702919928045e-06
52.535,2.5083583758501135e-06
54.036,2.8567414836070735e-06
55.537,2.5020241375272595e-06
57.038,2.229651889644545e-06
58.539,2.400676324361598e-06
60.04,2.3816736093930367e-06
61.541,2.197980698030276e-06
63.042,2.014287786667515e-06
64.543,2.020622024990369e-06
66.044,1.8305948753047544e-06
67.545,1.6025622956820168e-06
69.046,1.6532362022648474e-06
70.547,1.526551435807771e-06
72.048,1.4062009076735483e-06
73.549,1.494880244193502e-06
75.05,1.3428585244450101e-06
76.551,1.3808639543821333e-06
78.052,1.3871981927049868e-06
79.553,1.3681954777364256e-06
81.054,1.2541791879250567e-06
82.555,1.1971710430193723e-06
84.056,1.1718340897279569e-06
85.557,1.0831547532080035e-06
87.058,1.102157468176565e-06
88.559,1.1338286597908342e-06
90.06,8.677906502309735e-07
91.561,9.24798795136658e-07
93.062,9.24798795136658e-07
94.563,9.564699867509271e-07
96.064,8.107825053252892e-07
97.565,9.62804225073781e-07
99.066,9.24798795136658e-07
100.567,7.601085987424586e-07
102.068,7.411058837738971e-07
103.569,7.917797903567277e-07
105.07,6.967662155139204e-07
106.571,6.650950238996513e-07
108.072,6.524265472539436e-07
109.573,7.347716454510432e-07
111.074,6.904319771910666e-07
112.575,6.080868789939669e-07
114.076,6.587607855767975e-07
115.577,5.257417807968671e-07
117.078,6.840977388682128e-07
118.579,6.017526406711131e-07
120.08,6.39758070608236e-07
121.581,6.39758070608236e-07
123.082,6.207553556396745e-07
124.583,4.62399397568329e-07
126.084,5.32076019119721e-07
127.585,5.067390658283058e-07
129.086,5.954184023482592e-07
130.587,4.4973092092262137e-07
132.088,3.54717346079814e-07
133.589,4.7506787421403665e-07
135.09,5.067390658283058e-07
136.591,5.257417807968671e-07
138.092,4.560651592454751e-07
139.593,4.4973092092262137e-07
141.094,4.1172549098549837e-07
142.595,4.1172549098549837e-07
144.096,4.2439396763120604e-07
145.597,2.913749628512758e-07
147.098,4.1172549098549837e-07
148.599,3.483831077569602e-07


==> data/ekin_perfect_les/perfectLES_DG_TauEkin.csv <==
Time,Time,DISS Ekin U,DISS EKIN DNS,INT Ekin U,INT EKIN DNS
0.14000000000000E+00001, 0.14000000000000E+00001, -.49281202786198E+00000, -.49281202786198E+00000, 0.66766000566399E+00000, 0.66766000566399E+00000
0.14000800000000E+00001, 0.14000800000000E+00001, -.49283788969943E+00000, -.49283788969943E+00000, 0.66758664436899E+00000, 0.66758664436899E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, -.49286288035282E+00000, -.49286288035282E+00000, 0.66751328212919E+00000, 0.66751328212919E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, -.49286288035282E+00000, -.49286288035282E+00000, 0.66751328212919E+00000, 0.66751328212919E+00000
0.14002400000000E+00001, 0.14002400000000E+00001, -.49285928296003E+00000, -.49288685119472E+00000, 0.66744151515923E+00000, 0.66743991941042E+00000
0.14003200000000E+00001, 0.14003200000000E+00001, -.49285584702887E+00000, -.49290998426458E+00000, 0.66736974861320E+00000, 0.66736655668088E+00000
0.14004000000000E+00001, 0.14004000000000E+00001, -.49285312340696E+00000, -.49293256004301E+00000, 0.66729796859509E+00000, 0.66729319440026E+00000
0.14004800000000E+00001, 0.14004800000000E+00001, -.49285105298295E+00000, -.49295468106279E+00000, 0.66722618279184E+00000, 0.66721983300934E+00000
0.14005600000000E+00001, 0.14005600000000E+00001, -.49284989959145E+00000, -.49297643798912E+00000, 0.66715438347203E+00000, 0.66714647295511E+00000
0.14006400000000E+00001, 0.14006400000000E+00001, -.49284971789435E+00000, -.49299785789577E+00000, 0.66708256927373E+00000, 0.66707311468075E+00000
0.14007200000000E+00001, 0.14007200000000E+00001, -.49285035449969E+00000, -.49301874562038E+00000, 0.66701073759534E+00000, 0.66699975864282E+00000
0.14008000000000E+00001, 0.14008000000000E+00001, -.49285180571328E+00000, -.49303906679646E+00000, 0.66693888641997E+00000, 0.66692640531229E+00000
0.14008800000000E+00001, 0.14008800000000E+00001, -.49285413385011E+00000, -.49305886408292E+00000, 0.66686701385240E+00000, 0.66685305516120E+00000
0.14009600000000E+00001, 0.14009600000000E+00001, -.49285724432151E+00000, -.49307803249914E+00000, 0.66679511832552E+00000, 0.66677970866809E+00000
0.14010400000000E+00001, 0.14010400000000E+00001, -.49286123714185E+00000, -.49309667145286E+00000, 0.66672319852487E+00000, 0.66670636631238E+00000
0.14011200000000E+00001, 0.14011200000000E+00001, -.49286594095867E+00000, -.49311461717829E+00000, 0.66665125339820E+00000, 0.66663302857715E+00000
0.14012000000000E+00001, 0.14012000000000E+00001, -.49287123505868E+00000, -.49313176556790E+00000, 0.66657928219019E+00000, 0.66655969596310E+00000
0.14012800000000E+00001, 0.14012800000000E+00001, -.49287758354779E+00000, -.49314860489784E+00000, 0.66650728441467E+00000, 0.66648636895808E+00000
0.14013600000000E+00001, 0.14013600000000E+00001, -.49288475451455E+00000, -.49316493412922E+00000, 0.66643525976261E+00000, 0.66641304802841E+00000
0.14014400000000E+00001, 0.14014400000000E+00001, -.49289282894988E+00000, -.49318087164467E+00000, 0.66636320826925E+00000, 0.66633973365545E+00000
0.14015200000000E+00001, 0.14015200000000E+00001, -.49290198339280E+00000, -.49319663691888E+00000, 0.66629113016018E+00000, 0.66626642629996E+00000
0.14016000000000E+00001, 0.14016000000000E+00001, -.49291214158878E+00000, -.49321220161027E+00000, 0.66621902588859E+00000, 0.66619312641432E+00000
0.14016800000000E+00001, 0.14016800000000E+00001, -.49292296641527E+00000, -.49322728113092E+00000, 0.66614689615639E+00000, 0.66611983446349E+00000
0.14017600000000E+00001, 0.14017600000000E+00001, -.49293423851549E+00000, -.49324171202548E+00000, 0.66607474191353E+00000, 0.66604655093044E+00000
0.14018400000000E+00001, 0.14018400000000E+00001, -.49294583332644E+00000, -.49325542796444E+00000, 0.66600256430375E+00000, 0.66597327630531E+00000
0.14019200000000E+00001, 0.14019200000000E+00001, -.49295786420589E+00000, -.49326860298747E+00000, 0.66593036465718E+00000, 0.66590001106652E+00000
0.14020000000000E+00001, 0.14020000000000E+00001, -.49297040488995E+00000, -.49328137264896E+00000, 0.66585814444112E+00000, 0.66582675567721E+00000
0.14020800000000E+00001, 0.14020800000000E+00001, -.49298336759230E+00000, -.49329371149180E+00000, 0.66578590527656E+00000, 0.66575351059656E+00000
0.14021600000000E+00001, 0.14021600000000E+00001, -.49299671137894E+00000, -.49330564072774E+00000, 0.66571364892424E+00000, 0.66568027627453E+00000
0.14022400000000E+00001, 0.14022400000000E+00001, -.49301027460594E+00000, -.49331706022102E+00000, 0.66564137724459E+00000, 0.66560705315968E+00000
0.14023200000000E+00001, 0.14023200000000E+00001, -.49302388861473E+00000, -.49332786156831E+00000, 0.66556909220811E+00000, 0.66553384170669E+00000
0.14024000000000E+00001, 0.14024000000000E+00001, -.49303747850484E+00000, -.49333802804989E+00000, 0.66549679586256E+00000, 0.66546064236791E+00000
0.14024800000000E+00001, 0.14024800000000E+00001, -.49305118722597E+00000, -.49334775828839E+00000, 0.66542449029972E+00000, 0.66538745557362E+00000
0.14025600000000E+00001, 0.14025600000000E+00001, -.49306470593023E+00000, -.49335679626266E+00000, 0.66535217761556E+00000, 0.66531428175949E+00000
0.14026400000000E+00001, 0.14026400000000E+00001, -.49307821452593E+00000, -.49336537080485E+00000, 0.66527985998221E+00000, 0.66524112134927E+00000
0.14027200000000E+00001, 0.14027200000000E+00001, -.49309166571295E+00000, -.49337347997495E+00000, 0.66520753949771E+00000, 0.66516797475154E+00000
0.14028000000000E+00001, 0.14028000000000E+00001, -.49310506683912E+00000, -.49338117203848E+00000, 0.66513521827009E+00000, 0.66509484236163E+00000
0.14028800000000E+00001, 0.14028800000000E+00001, -.49311820562753E+00000, -.49338827170727E+00000, 0.66506289835500E+00000, 0.66502172457017E+00000
0.14029600000000E+00001, 0.14029600000000E+00001, -.49313087196898E+00000, -.49339460112597E+00000, 0.66499058178625E+00000, 0.66494862177740E+00000
0.14030400000000E+00001, 0.14030400000000E+00001, -.49314293871563E+00000, -.49340006073320E+00000, 0.66491827053555E+00000, 0.66487553438243E+00000
0.14031200000000E+00001, 0.14031200000000E+00001, -.49315436011937E+00000, -.49340462733707E+00000, 0.66484596649555E+00000, 0.66480246277435E+00000
0.14032000000000E+00001, 0.14032000000000E+00001, -.49316499583516E+00000, -.49340817916112E+00000, 0.66477367146107E+00000, 0.66472940733656E+00000
0.14032800000000E+00001, 0.14032800000000E+00001, -.49317464884670E+00000, -.49341053333698E+00000, 0.66470138714883E+00000, 0.66465636845650E+00000
0.14033600000000E+00001, 0.14033600000000E+00001, -.49318338155308E+00000, -.49341176137614E+00000, 0.66462911517756E+00000, 0.66458334651040E+00000
0.14034400000000E+00001, 0.14034400000000E+00001, -.49319093030342E+00000, -.49341160434609E+00000, 0.66455685702080E+00000, 0.66451034186970E+00000
0.14035200000000E+00001, 0.14035200000000E+00001, -.49319730547577E+00000, -.49341007373281E+00000, 0.66448461408252E+00000, 0.66443735490617E+00000
0.14036000000000E+00001, 0.14036000000000E+00001, -.49320270276891E+00000, -.49340736156017E+00000, 0.66441238760600E+00000, 0.66436438596335E+00000
0.14036800000000E+00001, 0.14036800000000E+00001, -.49320691743098E+00000, -.49340325624115E+00000, 0.66434017868513E+00000, 0.66429143537523E+00000
0.14037600000000E+00001, 0.14037600000000E+00001, -.49320994998219E+00000, -.49339774835617E+00000, 0.66426798833501E+00000, 0.66421850347110E+00000
0.14038400000000E+00001, 0.14038400000000E+00001, -.49321174437410E+00000, -.49339076888340E+00000, 0.66419581740931E+00000, 0.66414559056707E+00000
0.14039200000000E+00001, 0.14039200000000E+00001, -.49321203897555E+00000, -.49338204094709E+00000, 0.66412366665382E+00000, 0.66407269697326E+00000
0.14040000000000E+00001, 0.14040000000000E+00001, -.49321098348811E+00000, -.49337169656614E+00000, 0.66405153672121E+00000, 0.66399982300438E+00000
0.14040800000000E+00001, 0.14040800000000E+00001, -.49320861045306E+00000, -.49335974870667E+00000, 0.66397942809297E+00000, 0.66392696894022E+00000
0.14041600000000E+00001, 0.14041600000000E+00001, -.49320498983420E+00000, -.49334624684757E+00000, 0.66390734115569E+00000, 0.66385413504721E+00000
0.14042400000000E+00001, 0.14042400000000E+00001, -.49320006237956E+00000, -.49333111004681E+00000, 0.66383527617294E+00000, 0.66378132157458E+00000
0.14043200000000E+00001, 0.14043200000000E+00001, -.49319397476973E+00000, -.49331446245795E+00000, 0.66376323332399E+00000, 0.66370852875744E+00000
0.14044000000000E+00001, 0.14044000000000E+00001, -.49318671532116E+00000, -.49329626905539E+00000, 0.66369121266009E+00000, 0.66363575680654E+00000
0.14044800000000E+00001, 0.14044800000000E+00001, -.49317825707210E+00000, -.49327648030205E+00000, 0.66361921416393E+00000, 0.66356300592351E+00000
0.14045600000000E+00001, 0.14045600000000E+00001, -.49316873682224E+00000, -.49325521068356E+00000, 0.66354723774074E+00000, 0.66349027628715E+00000
0.14046400000000E+00001, 0.14046400000000E+00001, -.49315801262239E+00000, -.49323229684891E+00000, 0.66347528320150E+00000, 0.66341756806445E+00000
0.14047200000000E+00001, 0.14047200000000E+00001, -.49314622872110E+00000, -.49320786266980E+00000, 0.66340335033699E+00000, 0.66334488140720E+00000
0.14048000000000E+00001, 0.14048000000000E+00001, -.49313345540448E+00000, -.49318195911095E+00000, 0.66333143884409E+00000, 0.66327221644663E+00000
0.14048800000000E+00001, 0.14048800000000E+00001, -.49312005757278E+00000, -.49315493303155E+00000, 0.66325954838653E+00000, 0.66319957327385E+00000
0.14049600000000E+00001, 0.14049600000000E+00001, -.49310576030218E+00000, -.49312649379236E+00000, 0.66318767854057E+00000, 0.66312695196268E+00000
0.14050400000000E+00001, 0.14050400000000E+00001, -.49309056872065E+00000, -.49309663238545E+00000, 0.66311582893864E+00000, 0.66305435258857E+00000
0.14051200000000E+00001, 0.14051200000000E+00001, -.49307460077647E+00000, -.49306545434564E+00000, 0.66304399915427E+00000, 0.66298177520025E+00000
0.14052000000000E+00001, 0.14052000000000E+00001, -.49305754191643E+00000, -.49303263451643E+00000, 0.66297218874390E+00000, 0.66290921983719E+00000
0.14052800000000E+00001, 0.14052800000000E+00001, -.49303962829133E+00000, -.49299840089395E+00000, 0.66290039732466E+00000, 0.66283668653527E+00000
0.14053600000000E+00001, 0.14053600000000E+00001, -.49302100800366E+00000, -.49296289507295E+00000, 0.66282862444681E+00000, 0.66276417528951E+00000
0.14054400000000E+00001, 0.14054400000000E+00001, -.49300169788731E+00000, -.49292612953430E+00000, 0.66275686968479E+00000, 0.66269168607689E+00000
0.14055200000000E+00001, 0.14055200000000E+00001, -.49298172293946E+00000, -.49288812682333E+00000, 0.66268513263899E+00000, 0.66261921885833E+00000
0.14056000000000E+00001, 0.14056000000000E+00001, -.49296111784656E+00000, -.49284892117050E+00000, 0.66261341292572E+00000, 0.66254677357567E+00000
0.14056800000000E+00001, 0.14056800000000E+00001, -.49293999161399E+00000, -.49280862321599E+00000, 0.66254171018218E+00000, 0.66247435014665E+00000
0.14057600000000E+00001, 0.14057600000000E+00001, -.49291842552675E+00000, -.49276731715628E+00000, 0.66247002406390E+00000, 0.66240194846765E+00000
0.14058400000000E+00001, 0.14058400000000E+00001, -.49289640264383E+00000, -.49272499123339E+00000, 0.66239835425963E+00000, 0.66232956841726E+00000
0.14059200000000E+00001, 0.14059200000000E+00001, -.49287408700734E+00000, -.49268181558094E+00000, 0.66232670050198E+00000, 0.66225720985444E+00000
0.14060000000000E+00001, 0.14060000000000E+00001, -.49285176540323E+00000, -.49263808390131E+00000, 0.66225506253188E+00000, 0.66218487260458E+00000
0.14060800000000E+00001, 0.14060800000000E+00001, -.49282956462508E+00000, -.49259393131809E+00000, 0.66218344010142E+00000, 0.66211255646105E+00000
0.14061600000000E+00001, 0.14061600000000E+00001, -.49280743490587E+00000, -.49254931728234E+00000, 0.66211183300847E+00000, 0.66204026119767E+00000
0.14062400000000E+00001, 0.14062400000000E+00001, -.49278544454879E+00000, -.49250431916991E+00000, 0.66204024109995E+00000, 0.66196798658336E+00000
0.14063200000000E+00001, 0.14063200000000E+00001, -.49276359333382E+00000, -.49245894627893E+00000, 0.66196866424129E+00000, 0.66189573235617E+00000
0.14064000000000E+00001, 0.14064000000000E+00001, -.49274183959177E+00000, -.49241316758264E+00000, 0.66189710234028E+00000, 0.66182349825909E+00000
0.14064800000000E+00001, 0.14064800000000E+00001, -.49272041261513E+00000, -.49236722359982E+00000, 0.66182555534590E+00000, 0.66175128400446E+00000
0.14065600000000E+00001, 0.14065600000000E+00001, -.49269927469026E+00000, -.49232108703057E+00000, 0.66175402319974E+00000, 0.66167908928341E+00000
0.14066400000000E+00001, 0.14066400000000E+00001, -.49267814564818E+00000, -.49227448848762E+00000, 0.66168250590338E+00000, 0.66160691379753E+00000
0.14067200000000E+00001, 0.14067200000000E+00001, -.49265743453129E+00000, -.49222784698917E+00000, 0.66161100351345E+00000, 0.66153475722596E+00000
0.14068000000000E+00001, 0.14068000000000E+00001, -.49263716686709E+00000, -.49218119749092E+00000, 0.66153951601514E+00000, 0.66146261921653E+00000
0.14068800000000E+00001, 0.14068800000000E+00001, -.49261724794437E+00000, -.49213445433343E+00000, 0.66146804346468E+00000, 0.66139049941508E+00000
0.14069600000000E+00001, 0.14069600000000E+00001, -.49259778493463E+00000, -.49208773322036E+00000, 0.66139658593529E+00000, 0.66131839745630E+00000
0.14070400000000E+00001, 0.14070400000000E+00001, -.49257867389775E+00000, -.49204093791383E+00000, 0.66132514348221E+00000, 0.66124631296352E+00000
0.14071200000000E+00001, 0.14071200000000E+00001, -.49255997437656E+00000, -.49199413457663E+00000, 0.66125371619735E+00000, 0.66117424555548E+00000
0.14072000000000E+00001, 0.14072000000000E+00001, -.49254182699474E+00000, -.49194746951865E+00000, 0.66118230414892E+00000, 0.66110219483381E+00000
0.14072800000000E+00001, 0.14072800000000E+00001, -.49252439283081E+00000, -.49190110890667E+00000, 0.66111090739117E+00000, 0.66103016038198E+00000
0.14073600000000E+00001, 0.14073600000000E+00001, -.49250775733591E+00000, -.49185514256063E+00000, 0.66103952596055E+00000, 0.66095814176392E+00000
0.14074400000000E+00001, 0.14074400000000E+00001, -.49249188623228E+00000, -.49180953958070E+00000, 0.66096815988027E+00000, 0.66088613853787E+00000
0.14075200000000E+00001, 0.14075200000000E+00001, -.49247678281062E+00000, -.49176430534849E+00000, 0.66089680916784E+00000, 0.66081415025885E+00000
0.14076000000000E+00001, 0.14076000000000E+00001, -.49246251900077E+00000, -.49171951384440E+00000, 0.66082547381205E+00000, 0.66074217647434E+00000
0.14076800000000E+00001, 0.14076800000000E+00001, -.49244917244856E+00000, -.49167524358885E+00000, 0.66075415377370E+00000, 0.66067021671962E+00000
0.14077600000000E+00001, 0.14077600000000E+00001, -.49243678049959E+00000, -.49163153300957E+00000, 0.66068284898236E+00000, 0.66059827052680E+00000
0.14078400000000E+00001, 0.14078400000000E+00001, -.49242543602540E+00000, -.49158847463469E+00000, 0.66061155933674E+00000, 0.66052633741334E+00000
0.14079200000000E+00001, 0.14079200000000E+00001, -.49241526304808E+00000, -.49154619210555E+00000, 0.66054028469252E+00000, 0.66045441689096E+00000
0.14080000000000E+00001, 0.14080000000000E+00001, -.49240626312040E+00000, -.49150468661211E+00000, 0.66046902486049E+00000, 0.66038250845939E+00000
0.14080800000000E+00001, 0.14080800000000E+00001, -.49239848226309E+00000, -.49146400323849E+00000, 0.66039777962553E+00000, 0.66031061161903E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, -.49239186904564E+00000, -.49142408830914E+00000, 0.66032654872430E+00000, 0.66023872586741E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, -.49239186904564E+00000, -.49142408830914E+00000, 0.66032654872430E+00000, 0.66023872586741E+00000
0.14082400000000E+00001, 0.14082400000000E+00001, -.49238640385361E+00000, -.49138492147392E+00000, 0.66025533186527E+00000, 0.66016685070503E+00000
0.14083200000000E+00001, 0.14083200000000E+00001, -.49238212457603E+00000, -.49134653950991E+00000, 0.66018412871524E+00000, 0.66009498563638E+00000
0.14084000000000E+00001, 0.14084000000000E+00001, -.49237914611889E+00000, -.49130905604027E+00000, 0.66011293889228E+00000, 0.66002313015536E+00000
0.14084800000000E+00001, 0.14084800000000E+00001, -.49237753567189E+00000, -.49127253871407E+00000, 0.66004176196054E+00000, 0.65995128375180E+00000
0.14085600000000E+00001, 0.14085600000000E+00001, -.49237740847365E+00000, -.49123710308586E+00000, 0.65997059744451E+00000, 0.65987944591174E+00000
0.14086400000000E+00001, 0.14086400000000E+00001, -.49237883453620E+00000, -.49120281899694E+00000, 0.65989944481264E+00000, 0.65980761611477E+00000
0.14087200000000E+00001, 0.14087200000000E+00001, -.49238209310482E+00000, -.49116996787215E+00000, 0.65982830348972E+00000, 0.65973579382551E+00000
0.14088000000000E+00001, 0.14088000000000E+00001, -.49238693119794E+00000, -.49113829726332E+00000, 0.65975717282124E+00000, 0.65966397851591E+00000
0.14088800000000E+00001, 0.14088800000000E+00001, -.49239341358918E+00000, -.49110787544385E+00000, 0.65968605217928E+00000, 0.65959216966560E+00000
0.14089600000000E+00001, 0.14089600000000E+00001, -.49240149681789E+00000, -.49107866427582E+00000, 0.65961494085025E+00000, 0.65952036675708E+00000
0.14090400000000E+00001, 0.14090400000000E+00001, -.49241106409428E+00000, -.49105055146622E+00000, 0.65954383810436E+00000, 0.65944856928484E+00000
0.14091200000000E+00001, 0.14091200000000E+00001, -.49242213175114E+00000, -.49102355964311E+00000, 0.65947274319219E+00000, 0.65937677675572E+00000
0.14092000000000E+00001, 0.14092000000000E+00001, -.49243475782467E+00000, -.49099775345447E+00000, 0.65940165531312E+00000, 0.65930498867457E+00000
0.14092800000000E+00001, 0.14092800000000E+00001, -.49244920879983E+00000, -.49097340623280E+00000, 0.65933057362999E+00000, 0.65923320453958E+00000
0.14093600000000E+00001, 0.14093600000000E+00001, -.49246554408158E+00000, -.49095058627944E+00000, 0.65925949724129E+00000, 0.65916142383981E+00000
0.14094400000000E+00001, 0.14094400000000E+00001, -.49248367506658E+00000, -.49092921479740E+00000, 0.65918842523609E+00000, 0.65908964607062E+00000
0.14095200000000E+00001, 0.14095200000000E+00001, -.49250370986741E+00000, -.49090941155008E+00000, 0.65911735668629E+00000, 0.65901787073950E+00000
0.14096000000000E+00001, 0.14096000000000E+00001, -.49252578942920E+00000, -.49089133020688E+00000, 0.65904629061471E+00000, 0.65894609734309E+00000
0.14096800000000E+00001, 0.14096800000000E+00001, -.49255009200399E+00000, -.49087516056913E+00000, 0.65897522601689E+00000, 0.65887432538032E+00000
0.14097600000000E+00001, 0.14097600000000E+00001, -.49257630967869E+00000, -.49086060872491E+00000, 0.65890416185649E+00000, 0.65880255435219E+00000
0.14098400000000E+00001, 0.14098400000000E+00001, -.49260432401511E+00000, -.49084757086513E+00000, 0.65883309714530E+00000, 0.65873078379871E+00000
0.14099200000000E+00001, 0.14099200000000E+00001, -.49263446059688E+00000, -.49083638807439E+00000, 0.65876203086421E+00000, 0.65865901324926E+00000
0.14100000000000E+00001, 0.14100000000000E+00001, -.49266655491362E+00000, -.49082691177236E+00000, 0.65869096193446E+00000, 0.65858724223617E+00000
0.14100800000000E+00001, 0.14100800000000E+00001, -.49270061332078E+00000, -.49081916466083E+00000, 0.65861988933764E+00000, 0.65851547030421E+00000
0.14101600000000E+00001, 0.14101600000000E+00001, -.49273660436874E+00000, -.49081313252425E+00000, 0.65854881203340E+00000, 0.65844369701640E+00000
0.14102400000000E+00001, 0.14102400000000E+00001, -.49277462611365E+00000, -.49080893033318E+00000, 0.65847772899509E+00000, 0.65837192193237E+00000
0.14103200000000E+00001, 0.14103200000000E+00001, -.49281449852467E+00000, -.49080639413322E+00000, 0.65840663918917E+00000, 0.65830014463013E+00000
0.14104000000000E+00001, 0.14104000000000E+00001, -.49285612269458E+00000, -.49080544257146E+00000, 0.65833554163577E+00000, 0.65822836470922E+00000
0.14104800000000E+00001, 0.14104800000000E+00001, -.49289957587198E+00000, -.49080617086734E+00000, 0.65826443536777E+00000, 0.65815658177591E+00000
0.14105600000000E+00001, 0.14105600000000E+00001, -.49294476968026E+00000, -.49080850726459E+00000, 0.65819331942419E+00000, 0.65808479544985E+00000
0.14106400000000E+00001, 0.14106400000000E+00001, -.49299200530533E+00000, -.49081277089198E+00000, 0.65812219289716E+00000, 0.65801300535337E+00000
0.14107200000000E+00001, 0.14107200000000E+00001, -.49304138979769E+00000, -.49081908574707E+00000, 0.65805105485180E+00000, 0.65794121109838E+00000
0.14108000000000E+00001, 0.14108000000000E+00001, -.49309309399242E+00000, -.49082763934306E+00000, 0.65797990440951E+00000, 0.65786941230003E+00000
0.14108800000000E+00001, 0.14108800000000E+00001, -.49314695257978E+00000, -.49083828246127E+00000, 0.65790874071198E+00000, 0.65779760858639E+00000
0.14109600000000E+00001, 0.14109600000000E+00001, -.49320299123314E+00000, -.49085105615676E+00000, 0.65783756298101E+00000, 0.65772579960025E+00000
0.14110400000000E+00001, 0.14110400000000E+00001, -.49326135374749E+00000, -.49086611898565E+00000, 0.65776637045774E+00000, 0.65765398499110E+00000
0.14111200000000E+00001, 0.14111200000000E+00001, -.49332193477970E+00000, -.49088337804801E+00000, 0.65769516242124E+00000, 0.65758216441645E+00000
0.14112000000000E+00001, 0.14112000000000E+00001, -.49338481019696E+00000, -.49090292110472E+00000, 0.65762393823603E+00000, 0.65751033754932E+00000
0.14112800000000E+00001, 0.14112800000000E+00001, -.49344994858025E+00000, -.49092472943489E+00000, 0.65755269729471E+00000, 0.65743850407465E+00000
0.14113600000000E+00001, 0.14113600000000E+00001, -.49351749936029E+00000, -.49094896468168E+00000, 0.65748143906681E+00000, 0.65736666368588E+00000
0.14114400000000E+00001, 0.14114400000000E+00001, -.49358732125860E+00000, -.49097549654789E+00000, 0.65741016305138E+00000, 0.65729481608563E+00000
0.14115200000000E+00001, 0.14115200000000E+00001, -.49365935844712E+00000, -.49100427788582E+00000, 0.65733886884925E+00000, 0.65722296100366E+00000
0.14116000000000E+00001, 0.14116000000000E+00001, -.49373361756430E+00000, -.49103532310064E+00000, 0.65726755611332E+00000, 0.65715109818143E+00000
0.14116800000000E+00001, 0.14116800000000E+00001, -.49381007033901E+00000, -.49106861126353E+00000, 0.65719622455937E+00000, 0.65707922737903E+00000
0.14117600000000E+00001, 0.14117600000000E+00001, -.49388875963786E+00000, -.49110419053227E+00000, 0.65712487397443E+00000, 0.65700734836773E+00000
0.14118400000000E+00001, 0.14118400000000E+00001, -.49396969610865E+00000, -.49114207585833E+00000, 0.65705350419948E+00000, 0.65693546093186E+00000
0.14119200000000E+00001, 0.14119200000000E+00001, -.49405284818879E+00000, -.49118223966178E+00000, 0.65698211514226E+00000, 0.65686356487026E+00000
0.14120000000000E+00001, 0.14120000000000E+00001, -.49413825906846E+00000, -.49122472704845E+00000, 0.65691070677814E+00000, 0.65679166000026E+00000
0.14120800000000E+00001, 0.14120800000000E+00001, -.49422594889346E+00000, -.49126956061370E+00000, 0.65683927913354E+00000, 0.65671974614805E+00000
0.14121600000000E+00001, 0.14121600000000E+00001, -.49431600520028E+00000, -.49131682898328E+00000, 0.65676783229657E+00000, 0.65664782315013E+00000
0.14122400000000E+00001, 0.14122400000000E+00001, -.49440843520322E+00000, -.49136653924757E+00000, 0.65669636640113E+00000, 0.65657589086127E+00000
0.14123200000000E+00001, 0.14123200000000E+00001, -.49450338908062E+00000, -.49141884115681E+00000, 0.65662488164124E+00000, 0.65650394913862E+00000
0.14124000000000E+00001, 0.14124000000000E+00001, -.49460079962858E+00000, -.49147366483853E+00000, 0.65655337823658E+00000, 0.65643199785448E+00000
0.14124800000000E+00001, 0.14124800000000E+00001, -.49470084701301E+00000, -.49153118910386E+00000, 0.65648185648224E+00000, 0.65636003689328E+00000
0.14125600000000E+00001, 0.14125600000000E+00001, -.49480335169693E+00000, -.49159122955080E+00000, 0.65641031667614E+00000, 0.65628806615228E+00000
0.14126400000000E+00001, 0.14126400000000E+00001, -.49490802754958E+00000, -.49165349478949E+00000, 0.65633875920574E+00000, 0.65621608556592E+00000
0.14127200000000E+00001, 0.14127200000000E+00001, -.49501518256815E+00000, -.49171829037940E+00000, 0.65626718451129E+00000, 0.65614409508680E+00000
0.14128000000000E+00001, 0.14128000000000E+00001, -.49512490570213E+00000, -.49178569849816E+00000, 0.65619559299634E+00000, 0.65607209466492E+00000
0.14128800000000E+00001, 0.14128800000000E+00001, -.49523721764463E+00000, -.49185573438822E+00000, 0.65612398511997E+00000, 0.65600008426555E+00000
0.14129600000000E+00001, 0.14129600000000E+00001, -.49535222747385E+00000, -.49192850004086E+00000, 0.65605236135687E+00000, 0.65592806386268E+00000
0.14130400000000E+00001, 0.14130400000000E+00001, -.49546990943489E+00000, -.49200396453207E+00000, 0.65598072218234E+00000, 0.65585603344404E+00000
0.14131200000000E+00001, 0.14131200000000E+00001, -.49559020985760E+00000, -.49208206795379E+00000, 0.65590906809659E+00000, 0.65578399301588E+00000
0.14132000000000E+00001, 0.14132000000000E+00001, -.49571326723516E+00000, -.49216294146836E+00000, 0.65583739961039E+00000, 0.65571194260064E+00000
0.14132800000000E+00001, 0.14132800000000E+00001, -.49583895122339E+00000, -.49224644896176E+00000, 0.65576571721381E+00000, 0.65563988223067E+00000
0.14133600000000E+00001, 0.14133600000000E+00001, -.49596716854373E+00000, -.49233249031059E+00000, 0.65569402142945E+00000, 0.65556781197391E+00000
0.14134400000000E+00001, 0.14134400000000E+00001, -.49609806110748E+00000, -.49242120138153E+00000, 0.65562231276937E+00000, 0.65549573190417E+00000
0.14135200000000E+00001, 0.14135200000000E+00001, -.49623168473956E+00000, -.49251263184643E+00000, 0.65555059170105E+00000, 0.65542364210298E+00000
0.14136000000000E+00001, 0.14136000000000E+00001, -.49636797939304E+00000, -.49260671586882E+00000, 0.65547885869539E+00000, 0.65535154266199E+00000
0.14136800000000E+00001, 0.14136800000000E+00001, -.49650667453024E+00000, -.49270317691997E+00000, 0.65540711421333E+00000, 0.65527943371473E+00000
0.14137600000000E+00001, 0.14137600000000E+00001, -.49664795921544E+00000, -.49280219928114E+00000, 0.65533535872828E+00000, 0.65520731540149E+00000
0.14138400000000E+00001, 0.14138400000000E+00001, -.49679173076334E+00000, -.49290367590869E+00000, 0.65526359263195E+00000, 0.65513518787817E+00000
0.14139200000000E+00001, 0.14139200000000E+00001, -.49693782485517E+00000, -.49300743881428E+00000, 0.65519181633589E+00000, 0.65506305132368E+00000
0.14140000000000E+00001, 0.14140000000000E+00001, -.49708625426095E+00000, -.49311349647003E+00000, 0.65512003023276E+00000, 0.65499090594404E+00000
0.14140800000000E+00001, 0.14140800000000E+00001, -.49723710741137E+00000, -.49322193441410E+00000, 0.65504823466863E+00000, 0.65491875194515E+00000
0.14141600000000E+00001, 0.14141600000000E+00001, -.49739018528537E+00000, -.49333255259834E+00000, 0.65497642994923E+00000, 0.65484658955522E+00000
0.14142400000000E+00001, 0.14142400000000E+00001, -.49754560698753E+00000, -.49344546811224E+00000, 0.65490461638874E+00000, 0.65477441901689E+00000
0.14143200000000E+00001, 0.14143200000000E+00001, -.49770319519907E+00000, -.49356050476883E+00000, 0.65483279422850E+00000, 0.65470224058552E+00000
0.14144000000000E+00001, 0.14144000000000E+00001, -.49786302926836E+00000, -.49367774001941E+00000, 0.65476096372382E+00000, 0.65463005453318E+00000
0.14144800000000E+00001, 0.14144800000000E+00001, -.49802510566493E+00000, -.49379717225083E+00000, 0.65468912506427E+00000, 0.65455786113794E+00000
0.14145600000000E+00001, 0.14145600000000E+00001, -.49818936776411E+00000, -.49391874540912E+00000, 0.65461727842512E+00000, 0.65448566069794E+00000
0.14146400000000E+00001, 0.14146400000000E+00001, -.49835595369026E+00000, -.49404259898453E+00000, 0.65454542395910E+00000, 0.65441345350528E+00000
0.14147200000000E+00001, 0.14147200000000E+00001, -.49852458852070E+00000, -.49416846279056E+00000, 0.65447356176480E+00000, 0.65434123987600E+00000
0.14148000000000E+00001, 0.14148000000000E+00001, -.49869522363724E+00000, -.49429629284986E+00000, 0.65440169197664E+00000, 0.65426902014335E+00000
0.14148800000000E+00001, 0.14148800000000E+00001, -.49886760127690E+00000, -.49442583494471E+00000, 0.65432981467933E+00000, 0.65419679465811E+00000
0.14149600000000E+00001, 0.14149600000000E+00001, -.49904150994441E+00000, -.49455688314951E+00000, 0.65425792998044E+00000, 0.65412456379778E+00000
0.14150400000000E+00001, 0.14150400000000E+00001, -.49921689328552E+00000, -.49468938685579E+00000, 0.65418603798008E+00000, 0.65405232795656E+00000
0.14151200000000E+00001, 0.14151200000000E+00001, -.49939399296294E+00000, -.49482359358142E+00000, 0.65411413876008E+00000, 0.65398008753418E+00000
0.14152000000000E+00001, 0.14152000000000E+00001, -.49957287058059E+00000, -.49495957240680E+00000, 0.65404223235815E+00000, 0.65390784290149E+00000
0.14152800000000E+00001, 0.14152800000000E+00001, -.49975327819338E+00000, -.49509708349947E+00000, 0.65397031882626E+00000, 0.65383559446244E+00000
0.14153600000000E+00001, 0.14153600000000E+00001, -.49993531079178E+00000, -.49523622884305E+00000, 0.65389839824678E+00000, 0.65376334262003E+00000
0.14154400000000E+00001, 0.14154400000000E+00001, -.50011874832298E+00000, -.49537679783220E+00000, 0.65382647065904E+00000, 0.65369108778222E+00000
0.14155200000000E+00001, 0.14155200000000E+00001, -.50030372438993E+00000, -.49551893285798E+00000, 0.65375453616006E+00000, 0.65361883036687E+00000
0.14156000000000E+00001, 0.14156000000000E+00001, -.50049003112686E+00000, -.49566243806262E+00000, 0.65368259480875E+00000, 0.65354657078890E+00000
0.14156800000000E+00001, 0.14156800000000E+00001, -.50067732050138E+00000, -.49580697365711E+00000, 0.65361064672837E+00000, 0.65347430949035E+00000
0.14157600000000E+00001, 0.14157600000000E+00001, -.50086572913209E+00000, -.49595268535342E+00000, 0.65353869208192E+00000, 0.65340204692223E+00000
0.14158400000000E+00001, 0.14158400000000E+00001, -.50105500302632E+00000, -.49609932902938E+00000, 0.65346673099379E+00000, 0.65332978352586E+00000
0.14159200000000E+00001, 0.14159200000000E+00001, -.50124484601084E+00000, -.49624661648698E+00000, 0.65339476367196E+00000, 0.65325751976950E+00000
0.14160000000000E+00001, 0.14160000000000E+00001, -.50143520094008E+00000, -.49639449982004E+00000, 0.65332279035935E+00000, 0.65318525612882E+00000
0.14160800000000E+00001, 0.14160800000000E+00001, -.50162603897903E+00000, -.49654295849271E+00000, 0.65325081130541E+00000, 0.65311299307754E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, -.50181755050775E+00000, -.49669219266199E+00000, 0.65317882679241E+00000, 0.65304073107518E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, -.50181755050775E+00000, -.49669219266199E+00000, 0.65317882679241E+00000, 0.65304073107518E+00000
0.14162400000000E+00001, 0.14162400000000E+00001, -.50200936047502E+00000, -.49684183605250E+00000, 0.65310683709565E+00000, 0.65296847058359E+00000
0.14163200000000E+00001, 0.14163200000000E+00001, -.50220150631038E+00000, -.49699193433163E+00000, 0.65303484259393E+00000, 0.65289621206757E+00000
0.14164000000000E+00001, 0.14164000000000E+00001, -.50239381892263E+00000, -.49714232485422E+00000, 0.65296284363714E+00000, 0.65282395598986E+00000
0.14164800000000E+00001, 0.14164800000000E+00001, -.50258620854005E+00000, -.49729292553333E+00000, 0.65289084064079E+00000, 0.65275170281198E+00000
0.14165600000000E+00001, 0.14165600000000E+00001, -.50277870756222E+00000, -.49744377243167E+00000, 0.65281883403843E+00000, 0.65267945298744E+00000
0.14166400000000E+00001, 0.14166400000000E+00001, -.50297127784887E+00000, -.49759483274426E+00000, 0.65274682427292E+00000, 0.65260720695365E+00000
0.14167200000000E+00001, 0.14167200000000E+00001, -.50316366951214E+00000, -.49774586119744E+00000, 0.65267481182652E+00000, 0.65253496515626E+00000
0.14168000000000E+00001, 0.14168000000000E+00001, -.50335576483211E+00000, -.49789674478484E+00000, 0.65260279723284E+00000, 0.65246272803794E+00000
0.14168800000000E+00001, 0.14168800000000E+00001, -.50354743054063E+00000, -.49804735333077E+00000, 0.65253078103239E+00000, 0.65239049604261E+00000
0.14169600000000E+00001, 0.14169600000000E+00001, -.50373878409770E+00000, -.49819780601816E+00000, 0.65245876379560E+00000, 0.65231826959308E+00000
0.14170400000000E+00001, 0.14170400000000E+00001, -.50392966956023E+00000, -.49834794749454E+00000, 0.65238674607362E+00000, 0.65224604910080E+00000
0.14171200000000E+00001, 0.14171200000000E+00001, -.50411998927381E+00000, -.49849768076220E+00000, 0.65231472846777E+00000, 0.65217383497077E+00000
0.14172000000000E+00001, 0.14172000000000E+00001, -.50430983783072E+00000, -.49864710084709E+00000, 0.65224271157794E+00000, 0.65210162759467E+00000
0.14172800000000E+00001, 0.14172800000000E+00001, -.50449895820330E+00000, -.49879595034595E+00000, 0.65217069598421E+00000, 0.65202942735053E+00000
0.14173600000000E+00001, 0.14173600000000E+00001, -.50468718962903E+00000, -.49894406893472E+00000, 0.65209868231418E+00000, 0.65195723461577E+00000
0.14174400000000E+00001, 0.14174400000000E+00001, -.50487437384638E+00000, -.49909129606277E+00000, 0.65202667118317E+00000, 0.65188504976136E+00000
0.14175200000000E+00001, 0.14175200000000E+00001, -.50506039036450E+00000, -.49923750797587E+00000, 0.65195466321135E+00000, 0.65181287315231E+00000
0.14176000000000E+00001, 0.14176000000000E+00001, -.50524502425077E+00000, -.49938248648658E+00000, 0.65188265901143E+00000, 0.65174070514284E+00000
0.14176800000000E+00001, 0.14176800000000E+00001, -.50542813153977E+00000, -.49952608144373E+00000, 0.65181065920362E+00000, 0.65166854608794E+00000
0.14177600000000E+00001, 0.14177600000000E+00001, -.50560976947417E+00000, -.49966834531224E+00000, 0.65173866438968E+00000, 0.65159639632160E+00000
0.14178400000000E+00001, 0.14178400000000E+00001, -.50579005839801E+00000, -.49980939257260E+00000, 0.65166667512923E+00000, 0.65152425614913E+00000
0.14179200000000E+00001, 0.14179200000000E+00001, -.50596896125196E+00000, -.49994918148918E+00000, 0.65159469194382E+00000, 0.65145212585354E+00000
0.14180000000000E+00001, 0.14180000000000E+00001, -.50614643904331E+00000, -.50008766820530E+00000, 0.65152271533920E+00000, 0.65138000569927E+00000
0.14180800000000E+00001, 0.14180800000000E+00001, -.50632227116848E+00000, -.50022462794637E+00000, 0.65145074578730E+00000, 0.65130789593902E+00000
0.14181600000000E+00001, 0.14181600000000E+00001, -.50649633276602E+00000, -.50035993027471E+00000, 0.65137878375422E+00000, 0.65123579681947E+00000
0.14182400000000E+00001, 0.14182400000000E+00001, -.50666857337209E+00000, -.50049351935350E+00000, 0.65130682966260E+00000, 0.65116370857085E+00000
0.14183200000000E+00001, 0.14183200000000E+00001, -.50683872936148E+00000, -.50062512631662E+00000, 0.65123488389576E+00000, 0.65109163141210E+00000
0.14184000000000E+00001, 0.14184000000000E+00001, -.50700629019816E+00000, -.50075423502317E+00000, 0.65116294683583E+00000, 0.65101956557134E+00000
0.14184800000000E+00001, 0.14184800000000E+00001, -.50717138930382E+00000, -.50088097209086E+00000, 0.65109101887326E+00000, 0.65094751127585E+00000
0.14185600000000E+00001, 0.14185600000000E+00001, -.50733425684738E+00000, -.50100556070648E+00000, 0.65101910028643E+00000, 0.65087546870971E+00000
0.14186400000000E+00001, 0.14186400000000E+00001, -.50749473722727E+00000, -.50112784077610E+00000, 0.65094719130541E+00000, 0.65080343803354E+00000
0.14187200000000E+00001, 0.14187200000000E+00001, -.50765276789952E+00000, -.50124774466125E+00000, 0.65087529216318E+00000, 0.65073141939167E+00000
0.14188000000000E+00001, 0.14188000000000E+00001, -.50780796211980E+00000, -.50136488059677E+00000, 0.65080340303206E+00000, 0.65065941292949E+00000
0.14188800000000E+00001, 0.14188800000000E+00001, -.50796056338228E+00000, -.50147948863370E+00000, 0.65073152409895E+00000, 0.65058741877754E+00000
0.14189600000000E+00001, 0.14189600000000E+00001, -.50811061809663E+00000, -.50159161247429E+00000, 0.65065965543165E+00000, 0.65051543702495E+00000
0.14190400000000E+00001, 0.14190400000000E+00001, -.50825791418262E+00000, -.50170103674343E+00000, 0.65058779708755E+00000, 0.65044346775210E+00000
0.14191200000000E+00001, 0.14191200000000E+00001, -.50840243937465E+00000, -.50180774644803E+00000, 0.65051594911397E+00000, 0.65037151102687E+00000
0.14192000000000E+00001, 0.14192000000000E+00001, -.50854424271616E+00000, -.50191178899606E+00000, 0.65044411149772E+00000, 0.65029956689743E+00000
0.14192800000000E+00001, 0.14192800000000E+00001, -.50868335824437E+00000, -.50201319643901E+00000, 0.65037228418801E+00000, 0.65022763538235E+00000
0.14193600000000E+00001, 0.14193600000000E+00001, -.50881943902665E+00000, -.50211162230412E+00000, 0.65030046709976E+00000, 0.65015571649646E+00000
0.14194400000000E+00001, 0.14194400000000E+00001, -.50895267511749E+00000, -.50220725657616E+00000, 0.65022866017242E+00000, 0.65008381024749E+00000
0.14195200000000E+00001, 0.14195200000000E+00001, -.50908299005825E+00000, -.50230002503211E+00000, 0.65015686324957E+00000, 0.65001191661159E+00000
0.14196000000000E+00001, 0.14196000000000E+00001, -.50921025412097E+00000, -.50238979758032E+00000, 0.65008507619081E+00000, 0.64994003556189E+00000
0.14196800000000E+00001, 0.14196800000000E+00001, -.50933431739561E+00000, -.50247642565469E+00000, 0.65001329883796E+00000, 0.64986816706020E+00000
0.14197600000000E+00001, 0.14197600000000E+00001, -.50945488031292E+00000, -.50255961101621E+00000, 0.64994153102250E+00000, 0.64979631107225E+00000
0.14198400000000E+00001, 0.14198400000000E+00001, -.50957218849059E+00000, -.50263960102082E+00000, 0.64986977259169E+00000, 0.64972446755312E+00000
0.14199200000000E+00001, 0.14199200000000E+00001, -.50968618398982E+00000, -.50271633948222E+00000, 0.64979802330896E+00000, 0.64965263642985E+00000
0.14200000000000E+00001, 0.14200000000000E+00001, -.50979691864811E+00000, -.50278988239295E+00000, 0.64972628297316E+00000, 0.64958081761582E+00000
0.14200800000000E+00001, 0.14200800000000E+00001, -.50990426954450E+00000, -.50286011196361E+00000, 0.64965455134832E+00000, 0.64950901101360E+00000
0.14201600000000E+00001, 0.14201600000000E+00001, -.51000817277584E+00000, -.50292696801572E+00000, 0.64958282821472E+00000, 0.64943721652167E+00000
0.14202400000000E+00001, 0.14202400000000E+00001, -.51010866175582E+00000, -.50299048836255E+00000, 0.64951111334232E+00000, 0.64936543402379E+00000
0.14203200000000E+00001, 0.14203200000000E+00001, -.51020547037913E+00000, -.50305041135751E+00000, 0.64943940648955E+00000, 0.64929366340343E+00000
0.14204000000000E+00001, 0.14204000000000E+00001, -.51029851463584E+00000, -.50310665744490E+00000, 0.64936770745852E+00000, 0.64922190454836E+00000
0.14204800000000E+00001, 0.14204800000000E+00001, -.51038789928689E+00000, -.50315933606843E+00000, 0.64929601603032E+00000, 0.64915015733186E+00000
0.14205600000000E+00001, 0.14205600000000E+00001, -.51047339485615E+00000, -.50320822440719E+00000, 0.64922433197434E+00000, 0.64907842162611E+00000
0.14206400000000E+00001, 0.14206400000000E+00001, -.51055500197542E+00000, -.50325332868809E+00000, 0.64915265511104E+00000, 0.64900669730111E+00000
0.14207200000000E+00001, 0.14207200000000E+00001, -.51063274325459E+00000, -.50329467599085E+00000, 0.64908098523496E+00000, 0.64893498422094E+00000
0.14208000000000E+00001, 0.14208000000000E+00001, -.51070681687315E+00000, -.50333247029661E+00000, 0.64900932215149E+00000, 0.64886328223124E+00000
0.14208800000000E+00001, 0.14208800000000E+00001, -.51077698739202E+00000, -.50336648306993E+00000, 0.64893766564267E+00000, 0.64879159117418E+00000
0.14209600000000E+00001, 0.14209600000000E+00001, -.51084314442744E+00000, -.50339661137063E+00000, 0.64886601555460E+00000, 0.64871991090110E+00000
0.14210400000000E+00001, 0.14210400000000E+00001, -.51090527570889E+00000, -.50342284914385E+00000, 0.64879437172556E+00000, 0.64864824126362E+00000
0.14211200000000E+00001, 0.14211200000000E+00001, -.51096345804397E+00000, -.50344528036185E+00000, 0.64872273399695E+00000, 0.64857658210774E+00000
0.14212000000000E+00001, 0.14212000000000E+00001, -.51101764877657E+00000, -.50346386651605E+00000, 0.64865110220876E+00000, 0.64850493326992E+00000
0.14212800000000E+00001, 0.14212800000000E+00001, -.51106762559727E+00000, -.50347839149851E+00000, 0.64857947622283E+00000, 0.64843329460127E+00000
0.14213600000000E+00001, 0.14213600000000E+00001, -.51111342969787E+00000, -.50348890067417E+00000, 0.64850785593680E+00000, 0.64836166595651E+00000
0.14214400000000E+00001, 0.14214400000000E+00001, -.51115519738656E+00000, -.50349553559708E+00000, 0.64843624122549E+00000, 0.64829004718286E+00000
0.14215200000000E+00001, 0.14215200000000E+00001, -.51119291196022E+00000, -.50349828501031E+00000, 0.64836463196350E+00000, 0.64821843811542E+00000
0.14216000000000E+00001, 0.14216000000000E+00001, -.51122628830134E+00000, -.50349686710171E+00000, 0.64829302804670E+00000, 0.64814683861236E+00000
0.14216800000000E+00001, 0.14216800000000E+00001, -.51125566093873E+00000, -.50349162078799E+00000, 0.64822142941657E+00000, 0.64807524852637E+00000
0.14217600000000E+00001, 0.14217600000000E+00001, -.51128103926845E+00000, -.50348255964881E+00000, 0.64814983593917E+00000, 0.64800366769703E+00000
0.14218400000000E+00001, 0.14218400000000E+00001, -.51130243397638E+00000, -.50346970057099E+00000, 0.64807824752790E+00000, 0.64793209596535E+00000
0.14219200000000E+00001, 0.14219200000000E+00001, -.51131974595711E+00000, -.50345294697913E+00000, 0.64800666409355E+00000, 0.64786053317763E+00000
0.14220000000000E+00001, 0.14220000000000E+00001, -.51133297350478E+00000, -.50343229965708E+00000, 0.64793508556803E+00000, 0.64778897919102E+00000
0.14220800000000E+00001, 0.14220800000000E+00001, -.51134208643514E+00000, -.50340772921721E+00000, 0.64786351187794E+00000, 0.64771743386369E+00000
0.14221600000000E+00001, 0.14221600000000E+00001, -.51134681399652E+00000, -.50337896774032E+00000, 0.64779194296298E+00000, 0.64764589707572E+00000
0.14222400000000E+00001, 0.14222400000000E+00001, -.51134732034918E+00000, -.50334618225437E+00000, 0.64772037880594E+00000, 0.64757436871291E+00000
0.14223200000000E+00001, 0.14223200000000E+00001, -.51134363537679E+00000, -.50330940373270E+00000, 0.64764881934046E+00000, 0.64750284865861E+00000
0.14224000000000E+00001, 0.14224000000000E+00001, -.51133579743982E+00000, -.50326867187499E+00000, 0.64757726452681E+00000, 0.64743133679611E+00000
0.14224800000000E+00001, 0.14224800000000E+00001, -.51132390051551E+00000, -.50322408288246E+00000, 0.64750571432108E+00000, 0.64735983301019E+00000
0.14225600000000E+00001, 0.14225600000000E+00001, -.51130808732460E+00000, -.50317577730941E+00000, 0.64743416867257E+00000, 0.64728833718260E+00000
0.14226400000000E+00001, 0.14226400000000E+00001, -.51128845172261E+00000, -.50312384944965E+00000, 0.64736262752196E+00000, 0.64721684918885E+00000
0.14227200000000E+00001, 0.14227200000000E+00001, -.51126510028302E+00000, -.50306840578690E+00000, 0.64729109081308E+00000, 0.64714536890758E+00000
0.14228000000000E+00001, 0.14228000000000E+00001, -.51123786569916E+00000, -.50300927800419E+00000, 0.64721955848271E+00000, 0.64707389622185E+00000
0.14228800000000E+00001, 0.14228800000000E+00001, -.51120682422727E+00000, -.50294654146867E+00000, 0.64714803050396E+00000, 0.64700243102896E+00000
0.14229600000000E+00001, 0.14229600000000E+00001, -.51117193396455E+00000, -.50288015088496E+00000, 0.64707650682335E+00000, 0.64693097322884E+00000
0.14230400000000E+00001, 0.14230400000000E+00001, -.51113347743194E+00000, -.50281038839120E+00000, 0.64700498741158E+00000, 0.64685952272038E+00000
0.14231200000000E+00001, 0.14231200000000E+00001, -.51109145023792E+00000, -.50273724703786E+00000, 0.64693347219509E+00000, 0.64678807939572E+00000
0.14232000000000E+00001, 0.14232000000000E+00001, -.51104598430503E+00000, -.50266085453335E+00000, 0.64686196113711E+00000, 0.64671664315086E+00000
0.14232800000000E+00001, 0.14232800000000E+00001, -.51099700794089E+00000, -.50258113812236E+00000, 0.64679045417539E+00000, 0.64664521388551E+00000
0.14233600000000E+00001, 0.14233600000000E+00001, -.51094424839951E+00000, -.50249782459565E+00000, 0.64671895127785E+00000, 0.64657379151548E+00000
0.14234400000000E+00001, 0.14234400000000E+00001, -.51088788741362E+00000, -.50241109236109E+00000, 0.64664745244623E+00000, 0.64650237597888E+00000
0.14235200000000E+00001, 0.14235200000000E+00001, -.51082804776396E+00000, -.50232106140979E+00000, 0.64657595763608E+00000, 0.64643096719245E+00000
0.14236000000000E+00001, 0.14236000000000E+00001, -.51076459846634E+00000, -.50222759829568E+00000, 0.64650446681692E+00000, 0.64635956508973E+00000
0.14236800000000E+00001, 0.14236800000000E+00001, -.51069760700612E+00000, -.50213076578446E+00000, 0.64643297999259E+00000, 0.64628816961620E+00000
0.14237600000000E+00001, 0.14237600000000E+00001, -.51062733453610E+00000, -.50203082267479E+00000, 0.64636149714455E+00000, 0.64621678070304E+00000
0.14238400000000E+00001, 0.14238400000000E+00001, -.51055382942165E+00000, -.50192781399775E+00000, 0.64629001823093E+00000, 0.64614539827523E+00000
0.14239200000000E+00001, 0.14239200000000E+00001, -.51047716535259E+00000, -.50182180878528E+00000, 0.64621854323388E+00000, 0.64607402226393E+00000
0.14240000000000E+00001, 0.14240000000000E+00001, -.51039743176416E+00000, -.50171289347553E+00000, 0.64614707212699E+00000, 0.64600265259730E+00000
0.14240800000000E+00001, 0.14240800000000E+00001, -.51031484850292E+00000, -.50160128503952E+00000, 0.64607560488282E+00000, 0.64593128919489E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, -.51022953594780E+00000, -.50148710067888E+00000, 0.64600414145150E+00000, 0.64585993197223E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, -.51022953594780E+00000, -.50148710067888E+00000, 0.64600414145150E+00000, 0.64585993197223E+00000
0.14242400000000E+00001, 0.14242400000000E+00001, -.51014155145020E+00000, -.50137039573890E+00000, 0.64593268179186E+00000, 0.64578858083958E+00000
0.14243200000000E+00001, 0.14243200000000E+00001, -.51005085110830E+00000, -.50125112382899E+00000, 0.64586122586617E+00000, 0.64571723571508E+00000
0.14244000000000E+00001, 0.14244000000000E+00001, -.50995738753360E+00000, -.50112923540391E+00000, 0.64578977364941E+00000, 0.64564589652642E+00000
0.14244800000000E+00001, 0.14244800000000E+00001, -.50986136771482E+00000, -.50100493659176E+00000, 0.64571832512211E+00000, 0.64557456319923E+00000
0.14245600000000E+00001, 0.14245600000000E+00001, -.50976283610974E+00000, -.50087826975038E+00000, 0.64564688023637E+00000, 0.64550323565185E+00000
0.14246400000000E+00001, 0.14246400000000E+00001, -.50966202740200E+00000, -.50074946599867E+00000, 0.64557543896474E+00000, 0.64543191379806E+00000
0.14247200000000E+00001, 0.14247200000000E+00001, -.50955894290390E+00000, -.50061852378055E+00000, 0.64550400124423E+00000, 0.64536059754515E+00000
0.14248000000000E+00001, 0.14248000000000E+00001, -.50945365172176E+00000, -.50048550977191E+00000, 0.64543256704029E+00000, 0.64528928680243E+00000
0.14248800000000E+00001, 0.14248800000000E+00001, -.50934634899367E+00000, -.50035061923551E+00000, 0.64536113630275E+00000, 0.64521798147586E+00000
0.14249600000000E+00001, 0.14249600000000E+00001, -.50923726493638E+00000, -.50021408187135E+00000, 0.64528970896222E+00000, 0.64514668145864E+00000
0.14250400000000E+00001, 0.14250400000000E+00001, -.50912634582168E+00000, -.50007584297667E+00000, 0.64521828493746E+00000, 0.64507538663736E+00000
0.14251200000000E+00001, 0.14251200000000E+00001, -.50901360269710E+00000, -.49993591392711E+00000, 0.64514686417558E+00000, 0.64500409691037E+00000
0.14252000000000E+00001, 0.14252000000000E+00001, -.50889900879723E+00000, -.49979426878937E+00000, 0.64507544661112E+00000, 0.64493281217754E+00000
0.14252800000000E+00001, 0.14252800000000E+00001, -.50878308117953E+00000, -.49965142378054E+00000, 0.64500403218806E+00000, 0.64486153232650E+00000
0.14253600000000E+00001, 0.14253600000000E+00001, -.50866587107891E+00000, -.49950743295164E+00000, 0.64493262076910E+00000, 0.64479025722286E+00000
0.14254400000000E+00001, 0.14254400000000E+00001, -.50854752449589E+00000, -.49936244007284E+00000, 0.64486121226990E+00000, 0.64471898673421E+00000
0.14255200000000E+00001, 0.14255200000000E+00001, -.50842807160998E+00000, -.49921647613801E+00000, 0.64478980657329E+00000, 0.64464772072043E+00000
0.14256000000000E+00001, 0.14256000000000E+00001, -.50830753428179E+00000, -.49906956625675E+00000, 0.64471840357372E+00000, 0.64457645905219E+00000
0.14256800000000E+00001, 0.14256800000000E+00001, -.50818597566876E+00000, -.49892177408347E+00000, 0.64464700316356E+00000, 0.64450520159261E+00000
0.14257600000000E+00001, 0.14257600000000E+00001, -.50806354838747E+00000, -.49877325391429E+00000, 0.64457560523129E+00000, 0.64443394821188E+00000
0.14258400000000E+00001, 0.14258400000000E+00001, -.50794025861131E+00000, -.49862401543894E+00000, 0.64450420964978E+00000, 0.64436269877050E+00000
0.14259200000000E+00001, 0.14259200000000E+00001, -.50781637729323E+00000, -.49847433155471E+00000, 0.64443281630864E+00000, 0.64429145312729E+00000
0.14260000000000E+00001, 0.14260000000000E+00001, -.50769186637236E+00000, -.49832416715883E+00000, 0.64436142505261E+00000, 0.64422021113203E+00000
0.14260800000000E+00001, 0.14260800000000E+00001, -.50756659141423E+00000, -.49817339006960E+00000, 0.64429003576489E+00000, 0.64414897265448E+00000
0.14261600000000E+00001, 0.14261600000000E+00001, -.50744082334749E+00000, -.49802227232056E+00000, 0.64421864834228E+00000, 0.64407773756269E+00000
0.14262400000000E+00001, 0.14262400000000E+00001, -.50731483483748E+00000, -.49787109002560E+00000, 0.64414726263351E+00000, 0.64400650571047E+00000
0.14263200000000E+00001, 0.14263200000000E+00001, -.50718878498119E+00000, -.49772000311021E+00000, 0.64407587848495E+00000, 0.64393527694065E+00000
0.14264000000000E+00001, 0.14264000000000E+00001, -.50706280112047E+00000, -.49756914046790E+00000, 0.64400449574573E+00000, 0.64386405109591E+00000
0.14264800000000E+00001, 0.14264800000000E+00001, -.50693692707964E+00000, -.49741854769802E+00000, 0.64393311425814E+00000, 0.64379282801617E+00000
0.14265600000000E+00001, 0.14265600000000E+00001, -.50681100404040E+00000, -.49726806688470E+00000, 0.64386173387296E+00000, 0.64372160755518E+00000
0.14266400000000E+00001, 0.14266400000000E+00001, -.50668516100445E+00000, -.49711783047202E+00000, 0.64379035447376E+00000, 0.64365038957939E+00000
0.14267200000000E+00001, 0.14267200000000E+00001, -.50655959391642E+00000, -.49696803672172E+00000, 0.64371897591547E+00000, 0.64357917394593E+00000
0.14268000000000E+00001, 0.14268000000000E+00001, -.50643459512978E+00000, -.49681897947772E+00000, 0.64364759805080E+00000, 0.64350796050263E+00000
0.14268800000000E+00001, 0.14268800000000E+00001, -.50630993002355E+00000, -.49667042670954E+00000, 0.64357622071513E+00000, 0.64343674910292E+00000
0.14269600000000E+00001, 0.14269600000000E+00001, -.50618592606057E+00000, -.49652270603697E+00000, 0.64350484381822E+00000, 0.64336553961255E+00000
0.14270400000000E+00001, 0.14270400000000E+00001, -.50606246453233E+00000, -.49637569991080E+00000, 0.64343346719544E+00000, 0.64329433189420E+00000
0.14271200000000E+00001, 0.14271200000000E+00001, -.50593965472321E+00000, -.49622951987411E+00000, 0.64336209075253E+00000, 0.64322312582724E+00000
0.14272000000000E+00001, 0.14272000000000E+00001, -.50581771619067E+00000, -.49608438588413E+00000, 0.64329071436953E+00000, 0.64315192128556E+00000
0.14272800000000E+00001, 0.14272800000000E+00001, -.50569670766696E+00000, -.49594035726024E+00000, 0.64321933792107E+00000, 0.64308071814330E+00000
0.14273600000000E+00001, 0.14273600000000E+00001, -.50557676344399E+00000, -.49579757026255E+00000, 0.64314796130781E+00000, 0.64300951628450E+00000
0.14274400000000E+00001, 0.14274400000000E+00001, -.50545804057579E+00000, -.49565618254285E+00000, 0.64307658442103E+00000, 0.64293831558725E+00000
0.14275200000000E+00001, 0.14275200000000E+00001, -.50534037933490E+00000, -.49551603336571E+00000, 0.64300520716195E+00000, 0.64286711594826E+00000
0.14276000000000E+00001, 0.14276000000000E+00001, -.50522396968020E+00000, -.49537731470641E+00000, 0.64293382948128E+00000, 0.64279591727301E+00000
0.14276800000000E+00001, 0.14276800000000E+00001, -.50510849305567E+00000, -.49523970808054E+00000, 0.64286245129339E+00000, 0.64272471948791E+00000
0.14277600000000E+00001, 0.14277600000000E+00001, -.50499392797401E+00000, -.49510319075061E+00000, 0.64279107260399E+00000, 0.64265352254770E+00000
0.14278400000000E+00001, 0.14278400000000E+00001, -.50488032877854E+00000, -.49496781764710E+00000, 0.64271969340073E+00000, 0.64258232641642E+00000
0.14279200000000E+00001, 0.14279200000000E+00001, -.50476775884704E+00000, -.49483365243613E+00000, 0.64264831368382E+00000, 0.64251113107346E+00000
0.14280000000000E+00001, 0.14280000000000E+00001, -.50465634615983E+00000, -.49470082159818E+00000, 0.64257693347051E+00000, 0.64243993649781E+00000
0.14280800000000E+00001, 0.14280800000000E+00001, -.50454632696619E+00000, -.49456956065997E+00000, 0.64250555277885E+00000, 0.64236874267613E+00000
0.14281600000000E+00001, 0.14281600000000E+00001, -.50443776966508E+00000, -.49443993792244E+00000, 0.64243417162219E+00000, 0.64229754959232E+00000
0.14282400000000E+00001, 0.14282400000000E+00001, -.50433072997271E+00000, -.49431200731014E+00000, 0.64236279004129E+00000, 0.64222635724716E+00000
0.14283200000000E+00001, 0.14283200000000E+00001, -.50422529290812E+00000, -.49418585398318E+00000, 0.64229140808577E+00000, 0.64215516564975E+00000
0.14284000000000E+00001, 0.14284000000000E+00001, -.50412141617368E+00000, -.49406143471072E+00000, 0.64222002581079E+00000, 0.64208397482293E+00000
0.14284800000000E+00001, 0.14284800000000E+00001, -.50401916425469E+00000, -.49393881275875E+00000, 0.64214864330387E+00000, 0.64201278480608E+00000
0.14285600000000E+00001, 0.14285600000000E+00001, -.50391857733929E+00000, -.49381802865168E+00000, 0.64207726065001E+00000, 0.64194159564748E+00000
0.14286400000000E+00001, 0.14286400000000E+00001, -.50381976969274E+00000, -.49369919356760E+00000, 0.64200587795107E+00000, 0.64187040740649E+00000
0.14287200000000E+00001, 0.14287200000000E+00001, -.50372297158697E+00000, -.49358253451189E+00000, 0.64193449531389E+00000, 0.64179922014208E+00000
0.14288000000000E+00001, 0.14288000000000E+00001, -.50362805564155E+00000, -.49346792423048E+00000, 0.64186311283425E+00000, 0.64172803392789E+00000
0.14288800000000E+00001, 0.14288800000000E+00001, -.50353498945736E+00000, -.49335532715467E+00000, 0.64179173066599E+00000, 0.64165684886530E+00000
0.14289600000000E+00001, 0.14289600000000E+00001, -.50344374105992E+00000, -.49324470994321E+00000, 0.64172034896214E+00000, 0.64158566506659E+00000
0.14290400000000E+00001, 0.14290400000000E+00001, -.50335413664587E+00000, -.49313589647345E+00000, 0.64164896789347E+00000, 0.64151448267194E+00000
0.14291200000000E+00001, 0.14291200000000E+00001, -.50326624997368E+00000, -.49302895843449E+00000, 0.64157758766945E+00000, 0.64144330184362E+00000
0.14292000000000E+00001, 0.14292000000000E+00001, -.50318001723076E+00000, -.49292382931560E+00000, 0.64150620848352E+00000, 0.64137212274906E+00000
0.14292800000000E+00001, 0.14292800000000E+00001, -.50309545682934E+00000, -.49282052735574E+00000, 0.64143483056607E+00000, 0.64130094558208E+00000
0.14293600000000E+00001, 0.14293600000000E+00001, -.50301268611260E+00000, -.49271916719550E+00000, 0.64136345414863E+00000, 0.64122977054225E+00000
0.14294400000000E+00001, 0.14294400000000E+00001, -.50293185744272E+00000, -.49261989850802E+00000, 0.64129207945969E+00000, 0.64115859783187E+00000
0.14295200000000E+00001, 0.14295200000000E+00001, -.50285296440317E+00000, -.49252271186257E+00000, 0.64122070672757E+00000, 0.64108742766177E+00000
0.14296000000000E+00001, 0.14296000000000E+00001, -.50277615567678E+00000, -.49242775026176E+00000, 0.64114933620391E+00000, 0.64101626024798E+00000
0.14296800000000E+00001, 0.14296800000000E+00001, -.50270108563815E+00000, -.49233466569139E+00000, 0.64107796812130E+00000, 0.64094509582869E+00000
0.14297600000000E+00001, 0.14297600000000E+00001, -.50262779910327E+00000, -.49224350371249E+00000, 0.64100660278804E+00000, 0.64087393466848E+00000
0.14298400000000E+00001, 0.14298400000000E+00001, -.50255616030374E+00000, -.49215412446079E+00000, 0.64093524047347E+00000, 0.64080277704293E+00000
0.14299200000000E+00001, 0.14299200000000E+00001, -.50248612100300E+00000, -.49206647609614E+00000, 0.64086388149153E+00000, 0.64073162325375E+00000
0.14300000000000E+00001, 0.14300000000000E+00001, -.50241759808358E+00000, -.49198047597808E+00000, 0.64079252615754E+00000, 0.64066047360801E+00000
0.14300800000000E+00001, 0.14300800000000E+00001, -.50235074684847E+00000, -.49189627673618E+00000, 0.64072117480252E+00000, 0.64058932842951E+00000
0.14301600000000E+00001, 0.14301600000000E+00001, -.50228572574182E+00000, -.49181403246651E+00000, 0.64064982773329E+00000, 0.64051818803061E+00000
0.14302400000000E+00001, 0.14302400000000E+00001, -.50222248561204E+00000, -.49173369129906E+00000, 0.64057848525711E+00000, 0.64044705273048E+00000
0.14303200000000E+00001, 0.14303200000000E+00001, -.50216106189272E+00000, -.49165528868729E+00000, 0.64050714770386E+00000, 0.64037592285389E+00000
0.14304000000000E+00001, 0.14304000000000E+00001, -.50210117828078E+00000, -.49157854832062E+00000, 0.64043581539029E+00000, 0.64030479874376E+00000
0.14304800000000E+00001, 0.14304800000000E+00001, -.50204279424405E+00000, -.49150342608126E+00000, 0.64036448868660E+00000, 0.64023368076190E+00000
0.14305600000000E+00001, 0.14305600000000E+00001, -.50198594150187E+00000, -.49142995104205E+00000, 0.64029316794007E+00000, 0.64016256927622E+00000
0.14306400000000E+00001, 0.14306400000000E+00001, -.50193044199646E+00000, -.49135794549342E+00000, 0.64022185349755E+00000, 0.64009146465892E+00000
0.14307200000000E+00001, 0.14307200000000E+00001, -.50187600384593E+00000, -.49128711478457E+00000, 0.64015054574042E+00000, 0.64002036730813E+00000
0.14308000000000E+00001, 0.14308000000000E+00001, -.50182256269397E+00000, -.49121739287944E+00000, 0.64007924507742E+00000, 0.63994927764137E+00000
0.14308800000000E+00001, 0.14308800000000E+00001, -.50177025967412E+00000, -.49114892047056E+00000, 0.64000795189948E+00000, 0.63987819606736E+00000
0.14309600000000E+00001, 0.14309600000000E+00001, -.50171919583466E+00000, -.49108179705750E+00000, 0.63993666657697E+00000, 0.63980712299016E+00000
0.14310400000000E+00001, 0.14310400000000E+00001, -.50166932017468E+00000, -.49101597173366E+00000, 0.63986538948136E+00000, 0.63973605880490E+00000
0.14311200000000E+00001, 0.14311200000000E+00001, -.50162061885903E+00000, -.49095143068536E+00000, 0.63979412099386E+00000, 0.63966500390913E+00000
0.14312000000000E+00001, 0.14312000000000E+00001, -.50157292528919E+00000, -.49088800648336E+00000, 0.63972286148602E+00000, 0.63959395870996E+00000
0.14312800000000E+00001, 0.14312800000000E+00001, -.50152618016254E+00000, -.49082563848405E+00000, 0.63965161135085E+00000, 0.63952292361142E+00000
0.14313600000000E+00001, 0.14313600000000E+00001, -.50148020095268E+00000, -.49076414538828E+00000, 0.63958037096670E+00000, 0.63945189902795E+00000
0.14314400000000E+00001, 0.14314400000000E+00001, -.50143442835441E+00000, -.49070297513231E+00000, 0.63950914073895E+00000, 0.63938088538971E+00000
0.14315200000000E+00001, 0.14315200000000E+00001, -.50138912180768E+00000, -.49064238381876E+00000, 0.63943792113184E+00000, 0.63930988314214E+00000
0.14316000000000E+00001, 0.14316000000000E+00001, -.50134420920679E+00000, -.49058230144943E+00000, 0.63936671250949E+00000, 0.63923889270216E+00000
0.14316800000000E+00001, 0.14316800000000E+00001, -.50129958045592E+00000, -.49052261810632E+00000, 0.63929551528492E+00000, 0.63916791449601E+00000
0.14317600000000E+00001, 0.14317600000000E+00001, -.50125532385300E+00000, -.49046342562824E+00000, 0.63922432986558E+00000, 0.63909694893512E+00000
0.14318400000000E+00001, 0.14318400000000E+00001, -.50121140275845E+00000, -.49040468858670E+00000, 0.63915315662444E+00000, 0.63902599641778E+00000
0.14319200000000E+00001, 0.14319200000000E+00001, -.50116787361271E+00000, -.49034646330282E+00000, 0.63908199594166E+00000, 0.63895505733181E+00000
0.14320000000000E+00001, 0.14320000000000E+00001, -.50112476838310E+00000, -.49028878523818E+00000, 0.63901084816995E+00000, 0.63888413204640E+00000
0.14320800000000E+00001, 0.14320800000000E+00001, -.50108186905981E+00000, -.49023143955494E+00000, 0.63893971365106E+00000, 0.63881322092169E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, -.50103895060603E+00000, -.49017420327652E+00000, 0.63886859274886E+00000, 0.63874232432403E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, -.50103895060603E+00000, -.49017420327652E+00000, 0.63886859274886E+00000, 0.63874232432403E+00000
0.14322400000000E+00001, 0.14322400000000E+00001, -.50099576307196E+00000, -.49011682641636E+00000, 0.63879748582601E+00000, 0.63867144262372E+00000
0.14323200000000E+00001, 0.14323200000000E+00001, -.50095236798695E+00000, -.49005937421108E+00000, 0.63872639325052E+00000, 0.63860057618427E+00000
0.14324000000000E+00001, 0.14324000000000E+00001, -.50090891886909E+00000, -.49000200269000E+00000, 0.63865531534561E+00000, 0.63852972533964E+00000
0.14324800000000E+00001, 0.14324800000000E+00001, -.50086548920855E+00000, -.48994478623946E+00000, 0.63858425241074E+00000, 0.63845889039663E+00000
0.14325600000000E+00001, 0.14325600000000E+00001, -.50082190959275E+00000, -.48988755377846E+00000, 0.63851320473154E+00000, 0.63838807165053E+00000
0.14326400000000E+00001, 0.14326400000000E+00001, -.50077805818117E+00000, -.48983018568046E+00000, 0.63844217260387E+00000, 0.63831726938452E+00000
0.14327200000000E+00001, 0.14327200000000E+00001, -.50073381876562E+00000, -.48977256745574E+00000, 0.63837115630064E+00000, 0.63824648387641E+00000
0.14328000000000E+00001, 0.14328000000000E+00001, -.50068905055217E+00000, -.48971455974936E+00000, 0.63830015608494E+00000, 0.63817571539018E+00000
0.14328800000000E+00001, 0.14328800000000E+00001, -.50064389122364E+00000, -.48965629957311E+00000, 0.63822917221462E+00000, 0.63810496417302E+00000
0.14329600000000E+00001, 0.14329600000000E+00001, -.50059818707758E+00000, -.48959763348856E+00000, 0.63815820489272E+00000, 0.63803423044229E+00000
0.14330400000000E+00001, 0.14330400000000E+00001, -.50055168613765E+00000, -.48953830986879E+00000, 0.63808725434363E+00000, 0.63796351441815E+00000
0.14331200000000E+00001, 0.14331200000000E+00001, -.50050428826684E+00000, -.48947822864692E+00000, 0.63801632078655E+00000, 0.63789281630793E+00000
0.14332000000000E+00001, 0.14332000000000E+00001, -.50045612977856E+00000, -.48941752532462E+00000, 0.63794540441227E+00000, 0.63782213629867E+00000
0.14332800000000E+00001, 0.14332800000000E+00001, -.50040723085229E+00000, -.48935622063729E+00000, 0.63787450536507E+00000, 0.63775147454342E+00000
0.14333600000000E+00001, 0.14333600000000E+00001, -.50035743656905E+00000, -.48929415965859E+00000, 0.63780362377688E+00000, 0.63768083117756E+00000
0.14334400000000E+00001, 0.14334400000000E+00001, -.50030652842092E+00000, -.48923112232380E+00000, 0.63773275978252E+00000, 0.63761020632878E+00000
0.14335200000000E+00001, 0.14335200000000E+00001, -.50025439552039E+00000, -.48916699718935E+00000, 0.63766191350439E+00000, 0.63753960011544E+00000
0.14336000000000E+00001, 0.14336000000000E+00001, -.50020119360908E+00000, -.48910193767873E+00000, 0.63759108503977E+00000, 0.63746901262791E+00000
0.14336800000000E+00001, 0.14336800000000E+00001, -.50014682811505E+00000, -.48903584813610E+00000, 0.63752027443361E+00000, 0.63739844393041E+00000
0.14337600000000E+00001, 0.14337600000000E+00001, -.50009112336269E+00000, -.48896855086965E+00000, 0.63744948174032E+00000, 0.63732789407447E+00000
0.14338400000000E+00001, 0.14338400000000E+00001, -.50003416973528E+00000, -.48890013407765E+00000, 0.63737870699999E+00000, 0.63725736309127E+00000
0.14339200000000E+00001, 0.14339200000000E+00001, -.49997593313998E+00000, -.48883056021987E+00000, 0.63730795019751E+00000, 0.63718685098217E+00000
0.14340000000000E+00001, 0.14340000000000E+00001, -.49991639204065E+00000, -.48875980527130E+00000, 0.63723721131562E+00000, 0.63711635773354E+00000
0.14340800000000E+00001, 0.14340800000000E+00001, -.49985553241457E+00000, -.48868785220472E+00000, 0.63716649030906E+00000, 0.63704588330371E+00000
0.14341600000000E+00001, 0.14341600000000E+00001, -.49979317627006E+00000, -.48861452141524E+00000, 0.63709578710760E+00000, 0.63697542763721E+00000
0.14342400000000E+00001, 0.14342400000000E+00001, -.49972931144921E+00000, -.48853979936456E+00000, 0.63702510164428E+00000, 0.63690499066137E+00000
0.14343200000000E+00001, 0.14343200000000E+00001, -.49966385657509E+00000, -.48846360101629E+00000, 0.63695443381153E+00000, 0.63683457228272E+00000
0.14344000000000E+00001, 0.14344000000000E+00001, -.49959643694366E+00000, -.48838554676627E+00000, 0.63688378349604E+00000, 0.63676417241312E+00000
0.14344800000000E+00001, 0.14344800000000E+00001, -.49952725056380E+00000, -.48830583265407E+00000, 0.63681315061039E+00000, 0.63669379093685E+00000
0.14345600000000E+00001, 0.14345600000000E+00001, -.49945621552916E+00000, -.48822437314955E+00000, 0.63674253497648E+00000, 0.63662342771953E+00000
0.14346400000000E+00001, 0.14346400000000E+00001, -.49938317356304E+00000, -.48814100923139E+00000, 0.63667193644277E+00000, 0.63655308260810E+00000
0.14347200000000E+00001, 0.14347200000000E+00001, -.49930798209581E+00000, -.48805559778491E+00000, 0.63660135484526E+00000, 0.63648275544681E+00000
0.14348000000000E+00001, 0.14348000000000E+00001, -.49923066059663E+00000, -.48796815363000E+00000, 0.63653079000907E+00000, 0.63641244606321E+00000
0.14348800000000E+00001, 0.14348800000000E+00001, -.49915137737430E+00000, -.48787884374750E+00000, 0.63646024172616E+00000, 0.63634215425785E+00000
0.14349600000000E+00001, 0.14349600000000E+00001, -.49906999315843E+00000, -.48778752718441E+00000, 0.63638970975048E+00000, 0.63627187980682E+00000
0.14350400000000E+00001, 0.14350400000000E+00001, -.49898659167089E+00000, -.48769428470988E+00000, 0.63631919385855E+00000, 0.63620162247650E+00000
0.14351200000000E+00001, 0.14351200000000E+00001, -.49890109511081E+00000, -.48759903650419E+00000, 0.63624869377678E+00000, 0.63613138200887E+00000
0.14352000000000E+00001, 0.14352000000000E+00001, -.49881350947073E+00000, -.48750178956429E+00000, 0.63617820924129E+00000, 0.63606115813663E+00000
0.14352800000000E+00001, 0.14352800000000E+00001, -.49872381742965E+00000, -.48740252554405E+00000, 0.63610773996114E+00000, 0.63599095057821E+00000
0.14353600000000E+00001, 0.14353600000000E+00001, -.49863198005325E+00000, -.48730120337470E+00000, 0.63603728563677E+00000, 0.63592075903226E+00000
0.14354400000000E+00001, 0.14354400000000E+00001, -.49853797223952E+00000, -.48719779879645E+00000, 0.63596684596044E+00000, 0.63585058319413E+00000
0.14355200000000E+00001, 0.14355200000000E+00001, -.49844162433555E+00000, -.48709214012926E+00000, 0.63589642061464E+00000, 0.63578042275104E+00000
0.14356000000000E+00001, 0.14356000000000E+00001, -.49834289750510E+00000, -.48698419082105E+00000, 0.63582600929499E+00000, 0.63571027738513E+00000
0.14356800000000E+00001, 0.14356800000000E+00001, -.49824178546306E+00000, -.48687394639795E+00000, 0.63575561167502E+00000, 0.63564014677100E+00000
0.14357600000000E+00001, 0.14357600000000E+00001, -.49813822550236E+00000, -.48676134501030E+00000, 0.63568522742381E+00000, 0.63557003057260E+00000
0.14358400000000E+00001, 0.14358400000000E+00001, -.49803243337916E+00000, -.48664660350855E+00000, 0.63561485621210E+00000, 0.63549992844264E+00000
0.14359200000000E+00001, 0.14359200000000E+00001, -.49792435456551E+00000, -.48652966790806E+00000, 0.63554449766353E+00000, 0.63542984001327E+00000
0.14360000000000E+00001, 0.14360000000000E+00001, -.49781371346556E+00000, -.48641026538650E+00000, 0.63547415143361E+00000, 0.63535976493193E+00000
0.14360800000000E+00001, 0.14360800000000E+00001, -.49770030928000E+00000, -.48628819715133E+00000, 0.63540381719912E+00000, 0.63528970285322E+00000
0.14361600000000E+00001, 0.14361600000000E+00001, -.49758416291813E+00000, -.48616348544965E+00000, 0.63533349463892E+00000, 0.63521965343760E+00000
0.14362400000000E+00001, 0.14362400000000E+00001, -.49746541274515E+00000, -.48603626967705E+00000, 0.63526318341626E+00000, 0.63514961633876E+00000
0.14363200000000E+00001, 0.14363200000000E+00001, -.49734410579383E+00000, -.48590659949563E+00000, 0.63519288318300E+00000, 0.63507959119709E+00000
0.14364000000000E+00001, 0.14364000000000E+00001, -.49722039346158E+00000, -.48577462876762E+00000, 0.63512259359599E+00000, 0.63500957764541E+00000
0.14364800000000E+00001, 0.14364800000000E+00001, -.49709435435776E+00000, -.48564044114761E+00000, 0.63505231429079E+00000, 0.63493957530974E+00000
0.14365600000000E+00001, 0.14365600000000E+00001, -.49696620076964E+00000, -.48550425287975E+00000, 0.63498204490777E+00000, 0.63486958380115E+00000
0.14366400000000E+00001, 0.14366400000000E+00001, -.49683561587957E+00000, -.48536574748232E+00000, 0.63491178506322E+00000, 0.63479960274154E+00000
0.14367200000000E+00001, 0.14367200000000E+00001, -.49670277461784E+00000, -.48522510288681E+00000, 0.63484153444436E+00000, 0.63472963176731E+00000
0.14368000000000E+00001, 0.14368000000000E+00001, -.49656778887026E+00000, -.48508243353982E+00000, 0.63477129268048E+00000, 0.63465967050108E+00000
0.14368800000000E+00001, 0.14368800000000E+00001, -.49643061962048E+00000, -.48493770263457E+00000, 0.63470105942010E+00000, 0.63458971857732E+00000
0.14369600000000E+00001, 0.14369600000000E+00001, -.49629115528193E+00000, -.48479080286213E+00000, 0.63463083433149E+00000, 0.63451977563922E+00000
0.14370400000000E+00001, 0.14370400000000E+00001, -.49614930770534E+00000, -.48464164827717E+00000, 0.63456061710213E+00000, 0.63444984135768E+00000
0.14371200000000E+00001, 0.14371200000000E+00001, -.49600508801070E+00000, -.48449025312808E+00000, 0.63449040743242E+00000, 0.63437991540728E+00000
0.14372000000000E+00001, 0.14372000000000E+00001, -.49585849464669E+00000, -.48433661584406E+00000, 0.63442020502874E+00000, 0.63430999748063E+00000
0.14372800000000E+00001, 0.14372800000000E+00001, -.49570957587107E+00000, -.48418078831852E+00000, 0.63435000961291E+00000, 0.63424008728130E+00000
0.14373600000000E+00001, 0.14373600000000E+00001, -.49555816574286E+00000, -.48402260483647E+00000, 0.63427982091638E+00000, 0.63417018453004E+00000
0.14374400000000E+00001, 0.14374400000000E+00001, -.49540436390352E+00000, -.48386216683515E+00000, 0.63420963871550E+00000, 0.63410028897174E+00000
0.14375200000000E+00001, 0.14375200000000E+00001, -.49524838019852E+00000, -.48369968834221E+00000, 0.63413946276873E+00000, 0.63403040035139E+00000
0.14376000000000E+00001, 0.14376000000000E+00001, -.49509034597096E+00000, -.48353530216313E+00000, 0.63406929283538E+00000, 0.63396051841907E+00000
0.14376800000000E+00001, 0.14376800000000E+00001, -.49493028068922E+00000, -.48336902955767E+00000, 0.63399912869463E+00000, 0.63389064293842E+00000
0.14377600000000E+00001, 0.14377600000000E+00001, -.49476828605836E+00000, -.48320097195642E+00000, 0.63392897014743E+00000, 0.63382077369154E+00000
0.14378400000000E+00001, 0.14378400000000E+00001, -.49460418555963E+00000, -.48303095416750E+00000, 0.63385881699899E+00000, 0.63375091048454E+00000
0.14379200000000E+00001, 0.14379200000000E+00001, -.49443816865071E+00000, -.48285916904980E+00000, 0.63378866911440E+00000, 0.63368105314900E+00000
0.14380000000000E+00001, 0.14380000000000E+00001, -.49427014319777E+00000, -.48268552660403E+00000, 0.63371852633060E+00000, 0.63361120153425E+00000
0.14380800000000E+00001, 0.14380800000000E+00001, -.49410061583220E+00000, -.48251053085588E+00000, 0.63364838854962E+00000, 0.63354135549598E+00000
0.14381600000000E+00001, 0.14381600000000E+00001, -.49392920369692E+00000, -.48233380020244E+00000, 0.63357825560369E+00000, 0.63347151491421E+00000
0.14382400000000E+00001, 0.14382400000000E+00001, -.49375607795069E+00000, -.48215550433672E+00000, 0.63350812746879E+00000, 0.63340167970452E+00000
0.14383200000000E+00001, 0.14383200000000E+00001, -.49358118028457E+00000, -.48197558857542E+00000, 0.63343800406598E+00000, 0.63333184980696E+00000
0.14384000000000E+00001, 0.14384000000000E+00001, -.49340491574334E+00000, -.48179445705732E+00000, 0.63336788538367E+00000, 0.63326202517768E+00000
0.14384800000000E+00001, 0.14384800000000E+00001, -.49322726086744E+00000, -.48161208683329E+00000, 0.63329777136519E+00000, 0.63319220578124E+00000
0.14385600000000E+00001, 0.14385600000000E+00001, -.49304816569215E+00000, -.48142842769650E+00000, 0.63322766203187E+00000, 0.63312239162313E+00000
0.14386400000000E+00001, 0.14386400000000E+00001, -.49286771074896E+00000, -.48124355928193E+00000, 0.63315755743039E+00000, 0.63305258273425E+00000
0.14387200000000E+00001, 0.14387200000000E+00001, -.49268606133138E+00000, -.48105764521373E+00000, 0.63308745762134E+00000, 0.63298277917144E+00000
0.14388000000000E+00001, 0.14388000000000E+00001, -.49250325393112E+00000, -.48087072127215E+00000, 0.63301736268095E+00000, 0.63291298101102E+00000
0.14388800000000E+00001, 0.14388800000000E+00001, -.49231953016294E+00000, -.48068303058476E+00000, 0.63294727272803E+00000, 0.63284318835430E+00000
0.14389600000000E+00001, 0.14389600000000E+00001, -.49213503948770E+00000, -.48049472230784E+00000, 0.63287718787688E+00000, 0.63277340131842E+00000
0.14390400000000E+00001, 0.14390400000000E+00001, -.49194989709881E+00000, -.48030590828481E+00000, 0.63280710827791E+00000, 0.63270362004445E+00000
0.14391200000000E+00001, 0.14391200000000E+00001, -.49176411618311E+00000, -.48011659892078E+00000, 0.63273703410362E+00000, 0.63263384470169E+00000
0.14392000000000E+00001, 0.14392000000000E+00001, -.49157792400470E+00000, -.47992702150484E+00000, 0.63266696556774E+00000, 0.63256407548412E+00000
0.14392800000000E+00001, 0.14392800000000E+00001, -.49139140790446E+00000, -.47973726224708E+00000, 0.63259690288090E+00000, 0.63249431260785E+00000
0.14393600000000E+00001, 0.14393600000000E+00001, -.49120482369682E+00000, -.47954757530540E+00000, 0.63252684629828E+00000, 0.63242455630524E+00000
0.14394400000000E+00001, 0.14394400000000E+00001, -.49101771022051E+00000, -.47935749675892E+00000, 0.63245679607490E+00000, 0.63235480685753E+00000
0.14395200000000E+00001, 0.14395200000000E+00001, -.49083033339430E+00000, -.47916728981286E+00000, 0.63238675259464E+00000, 0.63228506458697E+00000
0.14396000000000E+00001, 0.14396000000000E+00001, -.49064295534162E+00000, -.47897721650687E+00000, 0.63231671617597E+00000, 0.63221532982610E+00000
0.14396800000000E+00001, 0.14396800000000E+00001, -.49045562914362E+00000, -.47878732961792E+00000, 0.63224668717560E+00000, 0.63214560292570E+00000
0.14397600000000E+00001, 0.14397600000000E+00001, -.49026838496561E+00000, -.47859765975158E+00000, 0.63217666599750E+00000, 0.63207588427264E+00000
0.14398400000000E+00001, 0.14398400000000E+00001, -.49008120045266E+00000, -.47840818331779E+00000, 0.63210665307079E+00000, 0.63200617428323E+00000
0.14399200000000E+00001, 0.14399200000000E+00001, -.48989426804233E+00000, -.47821909120001E+00000, 0.63203664886345E+00000, 0.63193647340269E+00000
0.14400000000000E+00001, 0.14400000000000E+00001, -.48970757035223E+00000, -.47803036446794E+00000, 0.63196665384224E+00000, 0.63186678209786E+00000
0.14400800000000E+00001, 0.14400800000000E+00001, -.48952150923344E+00000, -.47784240381309E+00000, 0.63189666852905E+00000, 0.63179710085066E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, -.48933607709690E+00000, -.47765519998214E+00000, 0.63182669340845E+00000, 0.63172743015756E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, -.48933607709690E+00000, -.47765519998214E+00000, 0.63182669340845E+00000, 0.63172743015756E+00000
0.14402400000000E+00001, 0.14402400000000E+00001, -.48915135206256E+00000, -.47746882879167E+00000, 0.63175672903885E+00000, 0.63165777054221E+00000
0.14403200000000E+00001, 0.14403200000000E+00001, -.48896745929477E+00000, -.47728341487655E+00000, 0.63168677598436E+00000, 0.63158812255340E+00000
0.14404000000000E+00001, 0.14404000000000E+00001, -.48878432979128E+00000, -.47709888923937E+00000, 0.63161683482550E+00000, 0.63151848675770E+00000
0.14404800000000E+00001, 0.14404800000000E+00001, -.48860177703643E+00000, -.47691506535116E+00000, 0.63154690619098E+00000, 0.63144886376858E+00000
0.14405600000000E+00001, 0.14405600000000E+00001, -.48842026543723E+00000, -.47673240396944E+00000, 0.63147699075157E+00000, 0.63137925420655E+00000
0.14406400000000E+00001, 0.14406400000000E+00001, -.48823986377221E+00000, -.47655097528163E+00000, 0.63140708911431E+00000, 0.63130965869422E+00000
0.14407200000000E+00001, 0.14407200000000E+00001, -.48806073062818E+00000, -.47637093639465E+00000, 0.63133720195414E+00000, 0.63124007787059E+00000
0.14408000000000E+00001, 0.14408000000000E+00001, -.48788276720086E+00000, -.47619218984420E+00000, 0.63126732993523E+00000, 0.63117051239499E+00000
0.14408800000000E+00001, 0.14408800000000E+00001, -.48770632998674E+00000, -.47601508983612E+00000, 0.63119747377268E+00000, 0.63110096293825E+00000
0.14409600000000E+00001, 0.14409600000000E+00001, -.48753161177065E+00000, -.47583982867644E+00000, 0.63112763413044E+00000, 0.63103143016513E+00000
0.14410400000000E+00001, 0.14410400000000E+00001, -.48735867268111E+00000, -.47566646251992E+00000, 0.63105781170078E+00000, 0.63096191474687E+00000
0.14411200000000E+00001, 0.14411200000000E+00001, -.48718724535989E+00000, -.47549472371861E+00000, 0.63098800719100E+00000, 0.63089241738146E+00000
0.14412000000000E+00001, 0.14412000000000E+00001, -.48701751455483E+00000, -.47532479775677E+00000, 0.63091822136494E+00000, 0.63082293878769E+00000
0.14412800000000E+00001, 0.14412800000000E+00001, -.48684958122947E+00000, -.47515678426332E+00000, 0.63084845493876E+00000, 0.63075347967988E+00000
0.14413600000000E+00001, 0.14413600000000E+00001, -.48668333324310E+00000, -.47499057047333E+00000, 0.63077870865159E+00000, 0.63068404078592E+00000
0.14414400000000E+00001, 0.14414400000000E+00001, -.48651904349769E+00000, -.47482642792431E+00000, 0.63070898327210E+00000, 0.63061462283670E+00000
0.14415200000000E+00001, 0.14415200000000E+00001, -.48635663838869E+00000, -.47466428329031E+00000, 0.63063927951715E+00000, 0.63054522656223E+00000
0.14416000000000E+00001, 0.14416000000000E+00001, -.48619625142864E+00000, -.47450426940537E+00000, 0.63056959815447E+00000, 0.63047585269624E+00000
0.14416800000000E+00001, 0.14416800000000E+00001, -.48603796223094E+00000, -.47434646604610E+00000, 0.63049993991753E+00000, 0.63040650196934E+00000
0.14417600000000E+00001, 0.14417600000000E+00001, -.48588198389510E+00000, -.47419108270398E+00000, 0.63043030554605E+00000, 0.63033717509840E+00000
0.14418400000000E+00001, 0.14418400000000E+00001, -.48572811295082E+00000, -.47403791351079E+00000, 0.63036069574960E+00000, 0.63026787279873E+00000
0.14419200000000E+00001, 0.14419200000000E+00001, -.48557633496856E+00000, -.47388694490366E+00000, 0.63029111128208E+00000, 0.63019859579826E+00000
0.14420000000000E+00001, 0.14420000000000E+00001, -.48542681234414E+00000, -.47373833907232E+00000, 0.63022155287118E+00000, 0.63012934481117E+00000
0.14420800000000E+00001, 0.14420800000000E+00001, -.48527959973255E+00000, -.47359215029270E+00000, 0.63015202121735E+00000, 0.63006012053823E+00000
0.14421600000000E+00001, 0.14421600000000E+00001, -.48513484029144E+00000, -.47344852433779E+00000, 0.63008251702247E+00000, 0.62999092366766E+00000
0.14422400000000E+00001, 0.14422400000000E+00001, -.48499271632842E+00000, -.47330764345367E+00000, 0.63001304095671E+00000, 0.62992175485516E+00000
0.14423200000000E+00001, 0.14423200000000E+00001, -.48485303319375E+00000, -.47316931271352E+00000, 0.62994359366206E+00000, 0.62985261475612E+00000
0.14424000000000E+00001, 0.14424000000000E+00001, -.48471583311146E+00000, -.47303357287997E+00000, 0.62987417581082E+00000, 0.62978350401463E+00000
0.14424800000000E+00001, 0.14424800000000E+00001, -.48458126317902E+00000, -.47290057163524E+00000, 0.62980478802428E+00000, 0.62971442325099E+00000
0.14425600000000E+00001, 0.14425600000000E+00001, -.48444948678942E+00000, -.47277046936141E+00000, 0.62973543089539E+00000, 0.62964537305549E+00000
0.14426400000000E+00001, 0.14426400000000E+00001, -.48432041421417E+00000, -.47264317778557E+00000, 0.62966610498850E+00000, 0.62957635399444E+00000
0.14427200000000E+00001, 0.14427200000000E+00001, -.48419394301854E+00000, -.47251859612545E+00000, 0.62959681086987E+00000, 0.62950736662474E+00000
0.14428000000000E+00001, 0.14428000000000E+00001, -.48407029462712E+00000, -.47239694492767E+00000, 0.62952754908581E+00000, 0.62943841147322E+00000
0.14428800000000E+00001, 0.14428800000000E+00001, -.48394917780203E+00000, -.47227793393949E+00000, 0.62945832011329E+00000, 0.62936948903808E+00000
0.14429600000000E+00001, 0.14429600000000E+00001, -.48383047779472E+00000, -.47216144695011E+00000, 0.62938912447704E+00000, 0.62930059982241E+00000
0.14430400000000E+00001, 0.14430400000000E+00001, -.48371440979302E+00000, -.47204769887084E+00000, 0.62931996265308E+00000, 0.62923174428749E+00000
0.14431200000000E+00001, 0.14431200000000E+00001, -.48360095633925E+00000, -.47193667442678E+00000, 0.62925083505217E+00000, 0.62916292285878E+00000
0.14432000000000E+00001, 0.14432000000000E+00001, -.48349019385764E+00000, -.47182845129737E+00000, 0.62918174208313E+00000, 0.62909413593031E+00000
0.14432800000000E+00001, 0.14432800000000E+00001, -.48338229476680E+00000, -.47172319939942E+00000, 0.62911268409960E+00000, 0.62902538384623E+00000
0.14433600000000E+00001, 0.14433600000000E+00001, -.48327717026860E+00000, -.47162082988174E+00000, 0.62904366140355E+00000, 0.62895666691984E+00000
0.14434400000000E+00001, 0.14434400000000E+00001, -.48317481028802E+00000, -.47152133340632E+00000, 0.62897467429130E+00000, 0.62888798543183E+00000
0.14435200000000E+00001, 0.14435200000000E+00001, -.48307510103236E+00000, -.47142459450151E+00000, 0.62890572300997E+00000, 0.62881933962700E+00000
0.14436000000000E+00001, 0.14436000000000E+00001, -.48297803387674E+00000, -.47133060591864E+00000, 0.62883680778833E+00000, 0.62875072972377E+00000
0.14436800000000E+00001, 0.14436800000000E+00001, -.48288371414551E+00000, -.47123947276367E+00000, 0.62876792880195E+00000, 0.62868215589206E+00000
0.14437600000000E+00001, 0.14437600000000E+00001, -.48279178793899E+00000, -.47115083773721E+00000, 0.62869908617708E+00000, 0.62861361827443E+00000
0.14438400000000E+00001, 0.14438400000000E+00001, -.48270255011404E+00000, -.47106499729095E+00000, 0.62863028006350E+00000, 0.62854511697253E+00000
0.14439200000000E+00001, 0.14439200000000E+00001, -.48261575515466E+00000, -.47098170660065E+00000, 0.62856151048213E+00000, 0.62847665204425E+00000
0.14440000000000E+00001, 0.14440000000000E+00001, -.48253153446016E+00000, -.47090109781647E+00000, 0.62849277749320E+00000, 0.62840822351282E+00000
0.14440800000000E+00001, 0.14440800000000E+00001, -.48244996575178E+00000, -.47082324726862E+00000, 0.62842408105769E+00000, 0.62833983134414E+00000
0.14441600000000E+00001, 0.14441600000000E+00001, -.48237097600854E+00000, -.47074808199520E+00000, 0.62835542110174E+00000, 0.62827147546132E+00000
0.14442400000000E+00001, 0.14442400000000E+00001, -.48229448774646E+00000, -.47067552330100E+00000, 0.62828679752236E+00000, 0.62820315574855E+00000
0.14443200000000E+00001, 0.14443200000000E+00001, -.48222019691008E+00000, -.47060526277450E+00000, 0.62821821017402E+00000, 0.62813487206295E+00000
0.14444000000000E+00001, 0.14444000000000E+00001, -.48214817488033E+00000, -.47053737347289E+00000, 0.62814965890567E+00000, 0.62806662422431E+00000
0.14444800000000E+00001, 0.14444800000000E+00001, -.48207823091189E+00000, -.47047166457374E+00000, 0.62808114348290E+00000, 0.62799841201108E+00000
0.14445600000000E+00001, 0.14445600000000E+00001, -.48201047251403E+00000, -.47040824359087E+00000, 0.62801266367283E+00000, 0.62793023516249E+00000
0.14446400000000E+00001, 0.14446400000000E+00001, -.48194490061635E+00000, -.47034710953521E+00000, 0.62794421915734E+00000, 0.62786209336370E+00000
0.14447200000000E+00001, 0.14447200000000E+00001, -.48188150913149E+00000, -.47028825328838E+00000, 0.62787580958947E+00000, 0.62779398625412E+00000
0.14448000000000E+00001, 0.14448000000000E+00001, -.48182024255816E+00000, -.47023162528845E+00000, 0.62780743457474E+00000, 0.62772591343435E+00000
0.14448800000000E+00001, 0.14448800000000E+00001, -.48176133032794E+00000, -.47017745293310E+00000, 0.62773909368222E+00000, 0.62765787444318E+00000
0.14449600000000E+00001, 0.14449600000000E+00001, -.48170436085133E+00000, -.47012532228182E+00000, 0.62767078639912E+00000, 0.62758986879134E+00000
0.14450400000000E+00001, 0.14450400000000E+00001, -.48164943480673E+00000, -.47007533206583E+00000, 0.62760251225813E+00000, 0.62752189595574E+00000
0.14451200000000E+00001, 0.14451200000000E+00001, -.48159641760025E+00000, -.47002734569529E+00000, 0.62753427068136E+00000, 0.62745395537214E+00000
0.14452000000000E+00001, 0.14452000000000E+00001, -.48154514870691E+00000, -.46998120332748E+00000, 0.62746606109288E+00000, 0.62738604644349E+00000
0.14452800000000E+00001, 0.14452800000000E+00001, -.48149558390750E+00000, -.46993685863049E+00000, 0.62739788288058E+00000, 0.62731816854227E+00000
0.14453600000000E+00001, 0.14453600000000E+00001, -.48144785025457E+00000, -.46989443633204E+00000, 0.62732973538611E+00000, 0.62725032099009E+00000
0.14454400000000E+00001, 0.14454400000000E+00001, -.48140182752114E+00000, -.46985381669606E+00000, 0.62726161789294E+00000, 0.62718250307246E+00000
0.14455200000000E+00001, 0.14455200000000E+00001, -.48135752417861E+00000, -.46981500678580E+00000, 0.62719352968062E+00000, 0.62711471403600E+00000
0.14456000000000E+00001, 0.14456000000000E+00001, -.48131501307336E+00000, -.46977808007589E+00000, 0.62712546996880E+00000, 0.62704695309175E+00000
0.14456800000000E+00001, 0.14456800000000E+00001, -.48127437279934E+00000, -.46974311465142E+00000, 0.62705743793566E+00000, 0.62697921940232E+00000
0.14457600000000E+00001, 0.14457600000000E+00001, -.48123540869324E+00000, -.46970991606625E+00000, 0.62698943272359E+00000, 0.62691151210522E+00000
0.14458400000000E+00001, 0.14458400000000E+00001, -.48119800194306E+00000, -.46967836587804E+00000, 0.62692145347336E+00000, 0.62684383031395E+00000
0.14459200000000E+00001, 0.14459200000000E+00001, -.48116215911295E+00000, -.46964847123745E+00000, 0.62685349928994E+00000, 0.62677617311589E+00000
0.14460000000000E+00001, 0.14460000000000E+00001, -.48112785806951E+00000, -.46962021127276E+00000, 0.62678556923933E+00000, 0.62670853956421E+00000
0.14460800000000E+00001, 0.14460800000000E+00001, -.48109490352513E+00000, -.46959338977814E+00000, 0.62671766236617E+00000, 0.62664092869432E+00000
0.14461600000000E+00001, 0.14461600000000E+00001, -.48106328362214E+00000, -.46956799479761E+00000, 0.62664977771365E+00000, 0.62657333951830E+00000
0.14462400000000E+00001, 0.14462400000000E+00001, -.48103290995890E+00000, -.46954393455291E+00000, 0.62658191427957E+00000, 0.62650577103130E+00000
0.14463200000000E+00001, 0.14463200000000E+00001, -.48100383796249E+00000, -.46952126479942E+00000, 0.62651407105782E+00000, 0.62643822219904E+00000
0.14464000000000E+00001, 0.14464000000000E+00001, -.48097586973097E+00000, -.46949978489605E+00000, 0.62644624700095E+00000, 0.62637069197348E+00000
0.14464800000000E+00001, 0.14464800000000E+00001, -.48094922882455E+00000, -.46947971907970E+00000, 0.62637844108067E+00000, 0.62630317928758E+00000
0.14465600000000E+00001, 0.14465600000000E+00001, -.48092393459053E+00000, -.46946108911989E+00000, 0.62631065219270E+00000, 0.62623568303992E+00000
0.14466400000000E+00001, 0.14466400000000E+00001, -.48089983411038E+00000, -.46944373919412E+00000, 0.62624287924095E+00000, 0.62616820211787E+00000
0.14467200000000E+00001, 0.14467200000000E+00001, -.48087688626070E+00000, -.46942762503119E+00000, 0.62617512113297E+00000, 0.62610073540647E+00000
0.14468000000000E+00001, 0.14468000000000E+00001, -.48085519533666E+00000, -.46941285159965E+00000, 0.62610737675211E+00000, 0.62603328177100E+00000
0.14468800000000E+00001, 0.14468800000000E+00001, -.48083470706608E+00000, -.46939936289386E+00000, 0.62603964495359E+00000, 0.62596584006093E+00000
0.14469600000000E+00001, 0.14469600000000E+00001, -.48081515346364E+00000, -.46938689365818E+00000, 0.62597192460453E+00000, 0.62589840913419E+00000
0.14470400000000E+00001, 0.14470400000000E+00001, -.48079649367933E+00000, -.46937540529892E+00000, 0.62590421459656E+00000, 0.62583098785320E+00000
0.14471200000000E+00001, 0.14471200000000E+00001, -.48077873230203E+00000, -.46936490304404E+00000, 0.62583651379412E+00000, 0.62576357507230E+00000
0.14472000000000E+00001, 0.14472000000000E+00001, -.48076158470904E+00000, -.46935510326104E+00000, 0.62576882106251E+00000, 0.62569616965515E+00000
0.14472800000000E+00001, 0.14472800000000E+00001, -.48074512014756E+00000, -.46934607384309E+00000, 0.62570113531044E+00000, 0.62562877047529E+00000
0.14473600000000E+00001, 0.14473600000000E+00001, -.48072948746043E+00000, -.46933796384968E+00000, 0.62563345540374E+00000, 0.62556137639312E+00000
0.14474400000000E+00001, 0.14474400000000E+00001, -.48071448845009E+00000, -.46933057365655E+00000, 0.62556578020584E+00000, 0.62549398627336E+00000
0.14475200000000E+00001, 0.14475200000000E+00001, -.48069998331672E+00000, -.46932375828770E+00000, 0.62549810862449E+00000, 0.62542659900136E+00000
0.14476000000000E+00001, 0.14476000000000E+00001, -.48068600339818E+00000, -.46931754807512E+00000, 0.62543043957135E+00000, 0.62535921347308E+00000
0.14476800000000E+00001, 0.14476800000000E+00001, -.48067267048005E+00000, -.46931206394228E+00000, 0.62536277194981E+00000, 0.62529182858526E+00000
0.14477600000000E+00001, 0.14477600000000E+00001, -.48066005840421E+00000, -.46930737722134E+00000, 0.62529510466467E+00000, 0.62522444323468E+00000
0.14478400000000E+00001, 0.14478400000000E+00001, -.48064805899433E+00000, -.46930337550740E+00000, 0.62522743663006E+00000, 0.62515705633410E+00000
0.14479200000000E+00001, 0.14479200000000E+00001, -.48063657689584E+00000, -.46929996257902E+00000, 0.62515976679356E+00000, 0.62508966681402E+00000
0.14480000000000E+00001, 0.14480000000000E+00001, -.48062564651221E+00000, -.46929717207748E+00000, 0.62509209411927E+00000, 0.62502227362811E+00000
0.14480800000000E+00001, 0.14480800000000E+00001, -.48061535698232E+00000, -.46929509199824E+00000, 0.62502441757278E+00000, 0.62495487573470E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, -.48060584190158E+00000, -.46929385326435E+00000, 0.62495673613082E+00000, 0.62488747210472E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, -.48060584190158E+00000, -.46929385326435E+00000, 0.62495673613082E+00000, 0.62488747210472E+00000
0.14482400000000E+00001, 0.14482400000000E+00001, -.48059698189764E+00000, -.46929333356222E+00000, 0.62488904877772E+00000, 0.62482006172266E+00000
0.14483200000000E+00001, 0.14483200000000E+00001, -.48058875406988E+00000, -.46929350545511E+00000, 0.62482135454536E+00000, 0.62475264360806E+00000
0.14484000000000E+00001, 0.14484000000000E+00001, -.48058131531983E+00000, -.46929452456177E+00000, 0.62475365247458E+00000, 0.62468521679030E+00000
0.14484800000000E+00001, 0.14484800000000E+00001, -.48057480029695E+00000, -.46929652207974E+00000, 0.62468594160771E+00000, 0.62461778031445E+00000
0.14485600000000E+00001, 0.14485600000000E+00001, -.48056907897272E+00000, -.46929936572563E+00000, 0.62461822100572E+00000, 0.62455033324582E+00000
0.14486400000000E+00001, 0.14486400000000E+00001, -.48056392114658E+00000, -.46930282089970E+00000, 0.62455048978586E+00000, 0.62448287469276E+00000
0.14487200000000E+00001, 0.14487200000000E+00001, -.48055927613289E+00000, -.46930683597468E+00000, 0.62448274710751E+00000, 0.62441540380415E+00000
0.14488000000000E+00001, 0.14488000000000E+00001, -.48055494588275E+00000, -.46931120948563E+00000, 0.62441499214529E+00000, 0.62434791976231E+00000
0.14488800000000E+00001, 0.14488800000000E+00001, -.48055105945273E+00000, -.46931606757188E+00000, 0.62434722413753E+00000, 0.62428042178684E+00000
0.14489600000000E+00001, 0.14489600000000E+00001, -.48054742903753E+00000, -.46932121877621E+00000, 0.62427944231033E+00000, 0.62421290912187E+00000
0.14490400000000E+00001, 0.14490400000000E+00001, -.48054394258117E+00000, -.46932654631767E+00000, 0.62421164596832E+00000, 0.62414538105993E+00000
0.14491200000000E+00001, 0.14491200000000E+00001, -.48054076538442E+00000, -.46933221297271E+00000, 0.62414383444085E+00000, 0.62407783692159E+00000
0.14492000000000E+00001, 0.14492000000000E+00001, -.48053815915585E+00000, -.46933847743259E+00000, 0.62407600705897E+00000, 0.62401027603991E+00000
0.14492800000000E+00001, 0.14492800000000E+00001, -.48053632863573E+00000, -.46934554065801E+00000, 0.62400816316547E+00000, 0.62394269775999E+00000
0.14493600000000E+00001, 0.14493600000000E+00001, -.48053501661146E+00000, -.46935314197820E+00000, 0.62394030212617E+00000, 0.62387510146605E+00000
0.14494400000000E+00001, 0.14494400000000E+00001, -.48053417755644E+00000, -.46936123391295E+00000, 0.62387242339210E+00000, 0.62380748658429E+00000
0.14495200000000E+00001, 0.14495200000000E+00001, -.48053373875911E+00000, -.46936974120836E+00000, 0.62380452641869E+00000, 0.62373985258169E+00000
0.14496000000000E+00001, 0.14496000000000E+00001, -.48053365525054E+00000, -.46937861552248E+00000, 0.62373661071246E+00000, 0.62367219896219E+00000
0.14496800000000E+00001, 0.14496800000000E+00001, -.48053388290907E+00000, -.46938781065118E+00000, 0.62366867581215E+00000, 0.62360452526697E+00000
0.14497600000000E+00001, 0.14497600000000E+00001, -.48053441682403E+00000, -.46939731947388E+00000, 0.62360072129517E+00000, 0.62353683107400E+00000
0.14498400000000E+00001, 0.14498400000000E+00001, -.48053534384743E+00000, -.46940722682125E+00000, 0.62353274676988E+00000, 0.62346911599061E+00000
0.14499200000000E+00001, 0.14499200000000E+00001, -.48053687773775E+00000, -.46941774242073E+00000, 0.62346475186233E+00000, 0.62340137964704E+00000
0.14500000000000E+00001, 0.14500000000000E+00001, -.48053919140150E+00000, -.46942904042857E+00000, 0.62339673621119E+00000, 0.62333362168775E+00000
0.14500800000000E+00001, 0.14500800000000E+00001, -.48054183331613E+00000, -.46944066397615E+00000, 0.62332869948387E+00000, 0.62326584180602E+00000
0.14501600000000E+00001, 0.14501600000000E+00001, -.48054468712013E+00000, -.46945249755853E+00000, 0.62326064145845E+00000, 0.62319803975028E+00000
0.14502400000000E+00001, 0.14502400000000E+00001, -.48054770141429E+00000, -.46946448549685E+00000, 0.62319256190753E+00000, 0.62313021530999E+00000
0.14503200000000E+00001, 0.14503200000000E+00001, -.48055092883260E+00000, -.46947667836531E+00000, 0.62312446064631E+00000, 0.62306236830085E+00000
0.14504000000000E+00001, 0.14504000000000E+00001, -.48055432018598E+00000, -.46948902670175E+00000, 0.62305633751096E+00000, 0.62299449857272E+00000
0.14504800000000E+00001, 0.14504800000000E+00001, -.48055789599283E+00000, -.46950155180142E+00000, 0.62298819238701E+00000, 0.62292660600992E+00000
0.14505600000000E+00001, 0.14505600000000E+00001, -.48056171896075E+00000, -.46951431266003E+00000, 0.62292002517738E+00000, 0.62285869052307E+00000
0.14506400000000E+00001, 0.14506400000000E+00001, -.48056598951682E+00000, -.46952751202643E+00000, 0.62285183580861E+00000, 0.62279075204103E+00000
0.14507200000000E+00001, 0.14507200000000E+00001, -.48057080456797E+00000, -.46954124597016E+00000, 0.62278362421349E+00000, 0.62272279050856E+00000
0.14508000000000E+00001, 0.14508000000000E+00001, -.48057617670602E+00000, -.46955552646095E+00000, 0.62271539035827E+00000, 0.62265480590057E+00000
0.14508800000000E+00001, 0.14508800000000E+00001, -.48058210569300E+00000, -.46957035150240E+00000, 0.62264713423775E+00000, 0.62258679821562E+00000
0.14509600000000E+00001, 0.14509600000000E+00001, -.48058849293911E+00000, -.46958562210122E+00000, 0.62257885587085E+00000, 0.62251876748736E+00000
0.14510400000000E+00001, 0.14510400000000E+00001, -.48059552637688E+00000, -.46960152570986E+00000, 0.62251055531633E+00000, 0.62245071377079E+00000
0.14511200000000E+00001, 0.14511200000000E+00001, -.48060302191349E+00000, -.46961787644186E+00000, 0.62244223262067E+00000, 0.62238263714174E+00000
0.14512000000000E+00001, 0.14512000000000E+00001, -.48061068682445E+00000, -.46963438269018E+00000, 0.62237388790637E+00000, 0.62231453772791E+00000
0.14512800000000E+00001, 0.14512800000000E+00001, -.48061848420354E+00000, -.46965100546662E+00000, 0.62230552133828E+00000, 0.62224641569060E+00000
0.14513600000000E+00001, 0.14513600000000E+00001, -.48062638147867E+00000, -.46966771135272E+00000, 0.62223713308489E+00000, 0.62217827121947E+00000
0.14514400000000E+00001, 0.14514400000000E+00001, -.48063440917957E+00000, -.46968453238970E+00000, 0.62216872334676E+00000, 0.62211010452336E+00000
0.14515200000000E+00001, 0.14515200000000E+00001, -.48064257622997E+00000, -.46970147521803E+00000, 0.62210029233887E+00000, 0.62204191583266E+00000
0.14516000000000E+00001, 0.14516000000000E+00001, -.48065096182073E+00000, -.46971861764709E+00000, 0.62203184029701E+00000, 0.62197370539605E+00000
0.14516800000000E+00001, 0.14516800000000E+00001, -.48065957765044E+00000, -.46973596866938E+00000, 0.62196336746634E+00000, 0.62190547347445E+00000
0.14517600000000E+00001, 0.14517600000000E+00001, -.48066833198115E+00000, -.46975343522466E+00000, 0.62189487411591E+00000, 0.62183722035428E+00000
0.14518400000000E+00001, 0.14518400000000E+00001, -.48067711259824E+00000, -.46977090429290E+00000, 0.62182636054472E+00000, 0.62176894634718E+00000
0.14519200000000E+00001, 0.14519200000000E+00001, -.48068619157271E+00000, -.46978865258361E+00000, 0.62175782707635E+00000, 0.62170065177916E+00000
0.14520000000000E+00001, 0.14520000000000E+00001, -.48069548392160E+00000, -.46980659360161E+00000, 0.62168927399758E+00000, 0.62163233697643E+00000
0.14520800000000E+00001, 0.14520800000000E+00001, -.48070481472913E+00000, -.46982455110039E+00000, 0.62162070165753E+00000, 0.62156400229846E+00000
0.14521600000000E+00001, 0.14521600000000E+00001, -.48071427822784E+00000, -.46984261844186E+00000, 0.62155211042794E+00000, 0.62149564812032E+00000
0.14522400000000E+00001, 0.14522400000000E+00001, -.48072381284620E+00000, -.46986073151802E+00000, 0.62148350066216E+00000, 0.62142727482781E+00000
0.14523200000000E+00001, 0.14523200000000E+00001, -.48073346206381E+00000, -.46987893529967E+00000, 0.62141487275217E+00000, 0.62135888282347E+00000
0.14524000000000E+00001, 0.14524000000000E+00001, -.48074323748326E+00000, -.46989723941585E+00000, 0.62134622708316E+00000, 0.62129047251595E+00000
0.14524800000000E+00001, 0.14524800000000E+00001, -.48075307609162E+00000, -.46991558184998E+00000, 0.62127756405811E+00000, 0.62122204432846E+00000
0.14525600000000E+00001, 0.14525600000000E+00001, -.48076299595670E+00000, -.46993397733939E+00000, 0.62120888410001E+00000, 0.62115359869861E+00000
0.14526400000000E+00001, 0.14526400000000E+00001, -.48077298017837E+00000, -.46995240900218E+00000, 0.62114018763030E+00000, 0.62108513606997E+00000
0.14527200000000E+00001, 0.14527200000000E+00001, -.48078301443972E+00000, -.46997086332731E+00000, 0.62107147508744E+00000, 0.62101665689953E+00000
0.14528000000000E+00001, 0.14528000000000E+00001, -.48079306603194E+00000, -.46998931141026E+00000, 0.62100274691426E+00000, 0.62094816164954E+00000
0.14528800000000E+00001, 0.14528800000000E+00001, -.48080304516320E+00000, -.47000766171810E+00000, 0.62093400356754E+00000, 0.62087965080054E+00000
0.14529600000000E+00001, 0.14529600000000E+00001, -.48081292091735E+00000, -.47002588009224E+00000, 0.62086524552461E+00000, 0.62081112484119E+00000
0.14530400000000E+00001, 0.14530400000000E+00001, -.48082267420995E+00000, -.47004394654213E+00000, 0.62079647326266E+00000, 0.62074258426552E+00000
0.14531200000000E+00001, 0.14531200000000E+00001, -.48083219389757E+00000, -.47006175109558E+00000, 0.62072768726771E+00000, 0.62067402958468E+00000
0.14532000000000E+00001, 0.14532000000000E+00001, -.48084156976515E+00000, -.47007937996154E+00000, 0.62065888804729E+00000, 0.62060546131194E+00000
0.14532800000000E+00001, 0.14532800000000E+00001, -.48085055958704E+00000, -.47009659295869E+00000, 0.62059007609045E+00000, 0.62053687997291E+00000
0.14533600000000E+00001, 0.14533600000000E+00001, -.48085917740841E+00000, -.47011340239855E+00000, 0.62052125193922E+00000, 0.62046828610839E+00000
0.14534400000000E+00001, 0.14534400000000E+00001, -.48086747685093E+00000, -.47012986062065E+00000, 0.62045241610889E+00000, 0.62039968025533E+00000
0.14535200000000E+00001, 0.14535200000000E+00001, -.48087536389918E+00000, -.47014587290069E+00000, 0.62038356911709E+00000, 0.62033106295834E+00000
0.14536000000000E+00001, 0.14536000000000E+00001, -.48088295795755E+00000, -.47016156189400E+00000, 0.62031471150623E+00000, 0.62026243476136E+00000
0.14536800000000E+00001, 0.14536800000000E+00001, -.48089017424714E+00000, -.47017684328983E+00000, 0.62024584379268E+00000, 0.62019379620777E+00000
0.14537600000000E+00001, 0.14537600000000E+00001, -.48089671614324E+00000, -.47019142010001E+00000, 0.62017696652278E+00000, 0.62012514785927E+00000
0.14538400000000E+00001, 0.14538400000000E+00001, -.48090272115490E+00000, -.47020543161717E+00000, 0.62010808027738E+00000, 0.62005649029078E+00000
0.14539200000000E+00001, 0.14539200000000E+00001, -.48090836147920E+00000, -.47021905167108E+00000, 0.62003918559018E+00000, 0.61998782405646E+00000
0.14540000000000E+00001, 0.14540000000000E+00001, -.48091359123937E+00000, -.47023223330437E+00000, 0.61997028299584E+00000, 0.61991914971238E+00000
0.14540800000000E+00001, 0.14540800000000E+00001, -.48091836849731E+00000, -.47024493298221E+00000, 0.61990137304991E+00000, 0.61985046781460E+00000
0.14541600000000E+00001, 0.14541600000000E+00001, -.48092242667571E+00000, -.47025688435611E+00000, 0.61983245630467E+00000, 0.61978177893643E+00000
0.14542400000000E+00001, 0.14542400000000E+00001, -.48092591932423E+00000, -.47026824276307E+00000, 0.61976353335181E+00000, 0.61971308365344E+00000
0.14543200000000E+00001, 0.14543200000000E+00001, -.48092870873732E+00000, -.47027887663199E+00000, 0.61969460473308E+00000, 0.61964438254068E+00000
0.14544000000000E+00001, 0.14544000000000E+00001, -.48093074468074E+00000, -.47028873608601E+00000, 0.61962567103644E+00000, 0.61957567618061E+00000
0.14544800000000E+00001, 0.14544800000000E+00001, -.48093217490093E+00000, -.47029796546243E+00000, 0.61955673283528E+00000, 0.61950696515106E+00000
0.14545600000000E+00001, 0.14545600000000E+00001, -.48093309363000E+00000, -.47030665835573E+00000, 0.61948779068434E+00000, 0.61943825001762E+00000
0.14546400000000E+00001, 0.14546400000000E+00001, -.48093340946860E+00000, -.47031472228491E+00000, 0.61941884513965E+00000, 0.61936953134653E+00000
0.14547200000000E+00001, 0.14547200000000E+00001, -.48093307996636E+00000, -.47032211482746E+00000, 0.61934989677599E+00000, 0.61930080971065E+00000
0.14548000000000E+00001, 0.14548000000000E+00001, -.48093208456368E+00000, -.47032881677020E+00000, 0.61928094616015E+00000, 0.61923208568306E+00000
0.14548800000000E+00001, 0.14548800000000E+00001, -.48093059705912E+00000, -.47033500197952E+00000, 0.61921199386108E+00000, 0.61916335982888E+00000
0.14549600000000E+00001, 0.14549600000000E+00001, -.48092833998119E+00000, -.47034039529062E+00000, 0.61914304041946E+00000, 0.61909463271323E+00000
0.14550400000000E+00001, 0.14550400000000E+00001, -.48092525762147E+00000, -.47034494201588E+00000, 0.61907408643803E+00000, 0.61902590491908E+00000
0.14551200000000E+00001, 0.14551200000000E+00001, -.48092124553275E+00000, -.47034853742382E+00000, 0.61900513249003E+00000, 0.61895717702979E+00000
0.14552000000000E+00001, 0.14552000000000E+00001, -.48091628079375E+00000, -.47035115870511E+00000, 0.61893617916706E+00000, 0.61888844963512E+00000
0.14552800000000E+00001, 0.14552800000000E+00001, -.48091036111495E+00000, -.47035280404935E+00000, 0.61886722705337E+00000, 0.61881972332262E+00000
0.14553600000000E+00001, 0.14553600000000E+00001, -.48090366015712E+00000, -.47035364461815E+00000, 0.61879827673357E+00000, 0.61875099866983E+00000
0.14554400000000E+00001, 0.14554400000000E+00001, -.48089595942626E+00000, -.47035346313241E+00000, 0.61872932876199E+00000, 0.61868227625715E+00000
0.14555200000000E+00001, 0.14555200000000E+00001, -.48088728791203E+00000, -.47035228880953E+00000, 0.61866038374533E+00000, 0.61861355666669E+00000
0.14556000000000E+00001, 0.14556000000000E+00001, -.48087770220804E+00000, -.47035017916712E+00000, 0.61859144225196E+00000, 0.61854484047746E+00000
0.14556800000000E+00001, 0.14556800000000E+00001, -.48086726449438E+00000, -.47034719696294E+00000, 0.61852250485019E+00000, 0.61847612825862E+00000
0.14557600000000E+00001, 0.14557600000000E+00001, -.48085585876945E+00000, -.47034322689487E+00000, 0.61845357210359E+00000, 0.61840742058045E+00000
0.14558400000000E+00001, 0.14558400000000E+00001, -.48084333064113E+00000, -.47033811336997E+00000, 0.61838464459500E+00000, 0.61833871802162E+00000
0.14559200000000E+00001, 0.14559200000000E+00001, -.48082945603556E+00000, -.47033163207908E+00000, 0.61831572291262E+00000, 0.61827002117174E+00000
0.14560000000000E+00001, 0.14560000000000E+00001, -.48081408163189E+00000, -.47032362599439E+00000, 0.61824680766184E+00000, 0.61820133063179E+00000
0.14560800000000E+00001, 0.14560800000000E+00001, -.48079716749133E+00000, -.47031405685168E+00000, 0.61817789944919E+00000, 0.61813264700970E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, -.48077871073405E+00000, -.47030292178074E+00000, 0.61810899887618E+00000, 0.61806397090787E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, -.48077871073405E+00000, -.47030292178074E+00000, 0.61810899887618E+00000, 0.61806397090787E+00000
0.14562400000000E+00001, 0.14562400000000E+00001, -.48075865311378E+00000, -.47029016289734E+00000, 0.61804010654200E+00000, 0.61799530293030E+00000
0.14563200000000E+00001, 0.14563200000000E+00001, -.48073721593761E+00000, -.47027599973189E+00000, 0.61797122305077E+00000, 0.61792664366783E+00000
0.14564000000000E+00001, 0.14564000000000E+00001, -.48071431492709E+00000, -.47026034649829E+00000, 0.61790234896069E+00000, 0.61785799370180E+00000
0.14564800000000E+00001, 0.14564800000000E+00001, -.48068991294395E+00000, -.47024316731357E+00000, 0.61783348486236E+00000, 0.61778935361220E+00000
0.14565600000000E+00001, 0.14565600000000E+00001, -.48066411070002E+00000, -.47022456277555E+00000, 0.61776463133356E+00000, 0.61772072397412E+00000
0.14566400000000E+00001, 0.14566400000000E+00001, -.48063700294974E+00000, -.47020463156139E+00000, 0.61769578892779E+00000, 0.61765210534385E+00000
0.14567200000000E+00001, 0.14567200000000E+00001, -.48060841439159E+00000, -.47018319855352E+00000, 0.61762695818965E+00000, 0.61758349827674E+00000
0.14568000000000E+00001, 0.14568000000000E+00001, -.48057797951800E+00000, -.47015989784217E+00000, 0.61755813969397E+00000, 0.61751490334602E+00000
0.14568800000000E+00001, 0.14568800000000E+00001, -.48054598660799E+00000, -.47013501348899E+00000, 0.61748933404155E+00000, 0.61744632112356E+00000
0.14569600000000E+00001, 0.14569600000000E+00001, -.48051240048182E+00000, -.47010851073290E+00000, 0.61742054175004E+00000, 0.61737775216103E+00000
0.14570400000000E+00001, 0.14570400000000E+00001, -.48047733405867E+00000, -.47008050201666E+00000, 0.61735176337580E+00000, 0.61730919700031E+00000
0.14571200000000E+00001, 0.14571200000000E+00001, -.48044078058498E+00000, -.47005098093529E+00000, 0.61728299943754E+00000, 0.61724065617171E+00000
0.14572000000000E+00001, 0.14572000000000E+00001, -.48040277975732E+00000, -.47001998541200E+00000, 0.61721425046048E+00000, 0.61717213019757E+00000
0.14572800000000E+00001, 0.14572800000000E+00001, -.48036333820223E+00000, -.46998752236493E+00000, 0.61714551695037E+00000, 0.61710361958721E+00000
0.14573600000000E+00001, 0.14573600000000E+00001, -.48032249127736E+00000, -.46995362722324E+00000, 0.61707679940653E+00000, 0.61703512483977E+00000
0.14574400000000E+00001, 0.14574400000000E+00001, -.48028003583209E+00000, -.46991809671860E+00000, 0.61700809831141E+00000, 0.61696664644948E+00000
0.14575200000000E+00001, 0.14575200000000E+00001, -.48023569153088E+00000, -.46988065157506E+00000, 0.61693941417177E+00000, 0.61689818492383E+00000
0.14576000000000E+00001, 0.14576000000000E+00001, -.48018954702421E+00000, -.46984138140802E+00000, 0.61687074750798E+00000, 0.61682974076715E+00000
0.14576800000000E+00001, 0.14576800000000E+00001, -.48014160398138E+00000, -.46980028828859E+00000, 0.61680209879060E+00000, 0.61676131446845E+00000
0.14577600000000E+00001, 0.14577600000000E+00001, -.48009194099271E+00000, -.46975745059263E+00000, 0.61673346849755E+00000, 0.61669290650024E+00000
0.14578400000000E+00001, 0.14578400000000E+00001, -.48004052914482E+00000, -.46971283804645E+00000, 0.61666485707991E+00000, 0.61662451732299E+00000
0.14579200000000E+00001, 0.14579200000000E+00001, -.47998747402755E+00000, -.46966655752705E+00000, 0.61659626498783E+00000, 0.61655614737982E+00000
0.14580000000000E+00001, 0.14580000000000E+00001, -.47993281696327E+00000, -.46961864882765E+00000, 0.61652769263806E+00000, 0.61648779709447E+00000
0.14580800000000E+00001, 0.14580800000000E+00001, -.47987665381425E+00000, -.46956920656869E+00000, 0.61645914044089E+00000, 0.61641946687571E+00000
0.14581600000000E+00001, 0.14581600000000E+00001, -.47981898833006E+00000, -.46951823504205E+00000, 0.61639060877772E+00000, 0.61635115710956E+00000
0.14582400000000E+00001, 0.14582400000000E+00001, -.47975975606327E+00000, -.46946567043379E+00000, 0.61632209802450E+00000, 0.61628286817098E+00000
0.14583200000000E+00001, 0.14583200000000E+00001, -.47969888210908E+00000, -.46941144078492E+00000, 0.61625360854855E+00000, 0.61621460042826E+00000
0.14584000000000E+00001, 0.14584000000000E+00001, -.47963643013965E+00000, -.46935561088468E+00000, 0.61618514070751E+00000, 0.61614635423148E+00000
0.14584800000000E+00001, 0.14584800000000E+00001, -.47957239174315E+00000, -.46929817192312E+00000, 0.61611669482724E+00000, 0.61607812991372E+00000
0.14585600000000E+00001, 0.14585600000000E+00001, -.47950679647161E+00000, -.46923915267907E+00000, 0.61604827122750E+00000, 0.61600992779038E+00000
0.14586400000000E+00001, 0.14586400000000E+00001, -.47943943665019E+00000, -.46917834460701E+00000, 0.61597987020476E+00000, 0.61594174816618E+00000
0.14587200000000E+00001, 0.14587200000000E+00001, -.47937030013832E+00000, -.46911573378621E+00000, 0.61591149207399E+00000, 0.61587359134123E+00000
0.14588000000000E+00001, 0.14588000000000E+00001, -.47929969703034E+00000, -.46905163041362E+00000, 0.61584313711344E+00000, 0.61580545758399E+00000
0.14588800000000E+00001, 0.14588800000000E+00001, -.47922763966254E+00000, -.46898604973420E+00000, 0.61577480554084E+00000, 0.61573734712980E+00000
0.14589600000000E+00001, 0.14589600000000E+00001, -.47915410794066E+00000, -.46891896903016E+00000, 0.61570649758424E+00000, 0.61566926019441E+00000
0.14590400000000E+00001, 0.14590400000000E+00001, -.47907896373952E+00000, -.46885025304896E+00000, 0.61563821344971E+00000, 0.61560119698429E+00000
0.14591200000000E+00001, 0.14591200000000E+00001, -.47900232948822E+00000, -.46878002449084E+00000, 0.61556995334318E+00000, 0.61553315768729E+00000
0.14592000000000E+00001, 0.14592000000000E+00001, -.47892427907357E+00000, -.46870835677887E+00000, 0.61550171741906E+00000, 0.61546514246379E+00000
0.14592800000000E+00001, 0.14592800000000E+00001, -.47884481185230E+00000, -.46863525041234E+00000, 0.61543350581911E+00000, 0.61539715144935E+00000
0.14593600000000E+00001, 0.14593600000000E+00001, -.47876406225991E+00000, -.46856083690234E+00000, 0.61536531866605E+00000, 0.61532918475583E+00000
0.14594400000000E+00001, 0.14594400000000E+00001, -.47868210591741E+00000, -.46848519030329E+00000, 0.61529715604288E+00000, 0.61526124246864E+00000
0.14595200000000E+00001, 0.14595200000000E+00001, -.47859911974091E+00000, -.46840848904064E+00000, 0.61522901801465E+00000, 0.61519332463785E+00000
0.14596000000000E+00001, 0.14596000000000E+00001, -.47851492689098E+00000, -.46833055426841E+00000, 0.61516090460345E+00000, 0.61512543129692E+00000
0.14596800000000E+00001, 0.14596800000000E+00001, -.47842983818955E+00000, -.46825169661129E+00000, 0.61509281585581E+00000, 0.61505756245688E+00000
0.14597600000000E+00001, 0.14597600000000E+00001, -.47834370826585E+00000, -.46817177232551E+00000, 0.61502475172677E+00000, 0.61498971809461E+00000
0.14598400000000E+00001, 0.14598400000000E+00001, -.47825653800780E+00000, -.46809078235731E+00000, 0.61495671221020E+00000, 0.61492189817695E+00000
0.14599200000000E+00001, 0.14599200000000E+00001, -.47816839718481E+00000, -.46800879748561E+00000, 0.61488869725371E+00000, 0.61485410264606E+00000
0.14600000000000E+00001, 0.14600000000000E+00001, -.47807902971886E+00000, -.46792556007271E+00000, 0.61482070677957E+00000, 0.61478633142973E+00000
0.14600800000000E+00001, 0.14600800000000E+00001, -.47798841105713E+00000, -.46784104953658E+00000, 0.61475274073660E+00000, 0.61471858444886E+00000
0.14601600000000E+00001, 0.14601600000000E+00001, -.47789676169595E+00000, -.46775548639022E+00000, 0.61468479902767E+00000, 0.61465086159699E+00000
0.14602400000000E+00001, 0.14602400000000E+00001, -.47780434473831E+00000, -.46766913373519E+00000, 0.61461688150880E+00000, 0.61458316272771E+00000
0.14603200000000E+00001, 0.14603200000000E+00001, -.47771120611652E+00000, -.46758203879589E+00000, 0.61454898799903E+00000, 0.61451548765945E+00000
0.14604000000000E+00001, 0.14604000000000E+00001, -.47761729303939E+00000, -.46749414878983E+00000, 0.61448111831135E+00000, 0.61444783619364E+00000
0.14604800000000E+00001, 0.14604800000000E+00001, -.47752260879728E+00000, -.46740546925371E+00000, 0.61441327224526E+00000, 0.61438020811524E+00000
0.14605600000000E+00001, 0.14605600000000E+00001, -.47742714543101E+00000, -.46731599094169E+00000, 0.61434544957323E+00000, 0.61431260318851E+00000
0.14606400000000E+00001, 0.14606400000000E+00001, -.47733093846804E+00000, -.46722575076062E+00000, 0.61427765005164E+00000, 0.61424502116109E+00000
0.14607200000000E+00001, 0.14607200000000E+00001, -.47723412045417E+00000, -.46713488108642E+00000, 0.61420987340967E+00000, 0.61417746174964E+00000
0.14608000000000E+00001, 0.14608000000000E+00001, -.47713675296681E+00000, -.46704344405478E+00000, 0.61414211934391E+00000, 0.61410992464783E+00000
0.14608800000000E+00001, 0.14608800000000E+00001, -.47703883071629E+00000, -.46695143314235E+00000, 0.61407438753820E+00000, 0.61404240952813E+00000
0.14609600000000E+00001, 0.14609600000000E+00001, -.47694029152578E+00000, -.46685878793332E+00000, 0.61400667766213E+00000, 0.61397491605680E+00000
0.14610400000000E+00001, 0.14610400000000E+00001, -.47684124471040E+00000, -.46676561868414E+00000, 0.61393898937439E+00000, 0.61390744387265E+00000
0.14611200000000E+00001, 0.14611200000000E+00001, -.47674167271386E+00000, -.46667191045563E+00000, 0.61387132229447E+00000, 0.61383999259934E+00000
0.14612000000000E+00001, 0.14612000000000E+00001, -.47664152272226E+00000, -.46657761203322E+00000, 0.61380367604053E+00000, 0.61377256184721E+00000
0.14612800000000E+00001, 0.14612800000000E+00001, -.47654094631771E+00000, -.46648287401686E+00000, 0.61373605022311E+00000, 0.61370515120920E+00000
0.14613600000000E+00001, 0.14613600000000E+00001, -.47644019283736E+00000, -.46638794616306E+00000, 0.61366844440927E+00000, 0.61363776024492E+00000
0.14614400000000E+00001, 0.14614400000000E+00001, -.47633931527067E+00000, -.46629288240729E+00000, 0.61360085813228E+00000, 0.61357038849437E+00000
0.14615200000000E+00001, 0.14615200000000E+00001, -.47623833974437E+00000, -.46619770926428E+00000, 0.61353329092652E+00000, 0.61350303547667E+00000
0.14616000000000E+00001, 0.14616000000000E+00001, -.47613704561251E+00000, -.46610220939363E+00000, 0.61346574230654E+00000, 0.61343570071353E+00000
0.14616800000000E+00001, 0.14616800000000E+00001, -.47603566721269E+00000, -.46600661910377E+00000, 0.61339821181184E+00000, 0.61336838371497E+00000
0.14617600000000E+00001, 0.14617600000000E+00001, -.47593423754525E+00000, -.46591097279479E+00000, 0.61333069891168E+00000, 0.61330108396727E+00000
0.14618400000000E+00001, 0.14618400000000E+00001, -.47583291732493E+00000, -.46581543180074E+00000, 0.61326320309126E+00000, 0.61323380094498E+00000
0.14619200000000E+00001, 0.14619200000000E+00001, -.47573164751284E+00000, -.46571993714767E+00000, 0.61319572380300E+00000, 0.61316653410897E+00000
0.14620000000000E+00001, 0.14620000000000E+00001, -.47563045020363E+00000, -.46562450991560E+00000, 0.61312826051334E+00000, 0.61309928291412E+00000
0.14620800000000E+00001, 0.14620800000000E+00001, -.47552927663753E+00000, -.46552909833141E+00000, 0.61306081266712E+00000, 0.61303204681258E+00000
0.14621600000000E+00001, 0.14621600000000E+00001, -.47542796009019E+00000, -.46543353796771E+00000, 0.61299337971694E+00000, 0.61296482525617E+00000
0.14622400000000E+00001, 0.14622400000000E+00001, -.47532651802715E+00000, -.46533784656062E+00000, 0.61292596112939E+00000, 0.61289761770254E+00000
0.14623200000000E+00001, 0.14623200000000E+00001, -.47522517025192E+00000, -.46524224692812E+00000, 0.61285855634730E+00000, 0.61283042359529E+00000
0.14624000000000E+00001, 0.14624000000000E+00001, -.47512378677119E+00000, -.46514661011878E+00000, 0.61279116478929E+00000, 0.61276324236765E+00000
0.14624800000000E+00001, 0.14624800000000E+00001, -.47502218963662E+00000, -.46505075626711E+00000, 0.61272378591396E+00000, 0.61269607347250E+00000
0.14625600000000E+00001, 0.14625600000000E+00001, -.47492064878604E+00000, -.46495495628654E+00000, 0.61265641918537E+00000, 0.61262891635444E+00000
0.14626400000000E+00001, 0.14626400000000E+00001, -.47481920392821E+00000, -.46485925050504E+00000, 0.61258906400867E+00000, 0.61256177044864E+00000
0.14627200000000E+00001, 0.14627200000000E+00001, -.47471808479114E+00000, -.46476386663982E+00000, 0.61252171982603E+00000, 0.61249463518039E+00000
0.14628000000000E+00001, 0.14628000000000E+00001, -.47461717898893E+00000, -.46466869331545E+00000, 0.61245438603925E+00000, 0.61242750997439E+00000
0.14628800000000E+00001, 0.14628800000000E+00001, -.47451659761459E+00000, -.46457384178356E+00000, 0.61238706209487E+00000, 0.61236039425881E+00000
0.14629600000000E+00001, 0.14629600000000E+00001, -.47441645733431E+00000, -.46447942811157E+00000, 0.61231974740604E+00000, 0.61229328746075E+00000


==> data/ekin_perfect_les/perfectLES_FV_TauEkin.csv <==
Time,Time,DISS Ekin U,DISS EKIN DNS,INT Ekin U,INT EKIN DNS
0.14000000000000E+00001, 0.14000000000000E+00001, 0.93349440712353E+00000, 0.93349440712353E+00000, 0.60606136902579E+00000, 0.60606136902579E+00000
0.14000800000000E+00001, 0.14000800000000E+00001, 0.93330442938730E+00000, 0.93330442938730E+00000, 0.60599570030039E+00000, 0.60599570030039E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, 0.93311513863355E+00000, 0.93311513863355E+00000, 0.60593003523476E+00000, 0.60593003523476E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, 0.93311513863355E+00000, 0.93311513863355E+00000, 0.60593003523476E+00000, 0.60593003523476E+00000
0.14002400000000E+00001, 0.14002400000000E+00001, 0.93294980261326E+00000, 0.93292667446039E+00000, 0.60586909114450E+00000, 0.60586437424700E+00000
0.14003200000000E+00001, 0.14003200000000E+00001, 0.93278473728093E+00000, 0.93273879228921E+00000, 0.60580814689981E+00000, 0.60579871775522E+00000
0.14004000000000E+00001, 0.14004000000000E+00001, 0.93262022831963E+00000, 0.93255176927625E+00000, 0.60574720306234E+00000, 0.60573306617906E+00000
0.14004800000000E+00001, 0.14004800000000E+00001, 0.93245627650062E+00000, 0.93236560217546E+00000, 0.60568626084650E+00000, 0.60566741996069E+00000
0.14005600000000E+00001, 0.14005600000000E+00001, 0.93229278455371E+00000, 0.93218020549447E+00000, 0.60562531878339E+00000, 0.60560177953721E+00000
0.14006400000000E+00001, 0.14006400000000E+00001, 0.93212968260700E+00000, 0.93199550936156E+00000, 0.60556437706583E+00000, 0.60553614534028E+00000
0.14007200000000E+00001, 0.14007200000000E+00001, 0.93196710283395E+00000, 0.93181164874681E+00000, 0.60550343548167E+00000, 0.60547051781258E+00000
0.14008000000000E+00001, 0.14008000000000E+00001, 0.93180498590904E+00000, 0.93162856582803E+00000, 0.60544249399763E+00000, 0.60540489739525E+00000
0.14008800000000E+00001, 0.14008800000000E+00001, 0.93164352367319E+00000, 0.93144645362965E+00000, 0.60538155257605E+00000, 0.60533928454082E+00000
0.14009600000000E+00001, 0.14009600000000E+00001, 0.93148268826111E+00000, 0.93126528488845E+00000, 0.60532061126908E+00000, 0.60527367971025E+00000
0.14010400000000E+00001, 0.14010400000000E+00001, 0.93132236242477E+00000, 0.93108494262873E+00000, 0.60525967013984E+00000, 0.60520808335438E+00000
0.14011200000000E+00001, 0.14011200000000E+00001, 0.93116237147844E+00000, 0.93090525205437E+00000, 0.60519872927967E+00000, 0.60514249591865E+00000
0.14012000000000E+00001, 0.14012000000000E+00001, 0.93100258064734E+00000, 0.93072607788593E+00000, 0.60513778879816E+00000, 0.60507691782834E+00000
0.14012800000000E+00001, 0.14012800000000E+00001, 0.93084311607032E+00000, 0.93054754575452E+00000, 0.60507684882833E+00000, 0.60501134951114E+00000
0.14013600000000E+00001, 0.14013600000000E+00001, 0.93068413982225E+00000, 0.93036981688734E+00000, 0.60501590956063E+00000, 0.60494579140789E+00000
0.14014400000000E+00001, 0.14014400000000E+00001, 0.93052548373188E+00000, 0.93019272170770E+00000, 0.60495497121635E+00000, 0.60488024395675E+00000
0.14015200000000E+00001, 0.14015200000000E+00001, 0.93036693644638E+00000, 0.93001604716219E+00000, 0.60489403400161E+00000, 0.60481470757915E+00000
0.14016000000000E+00001, 0.14016000000000E+00001, 0.93020847770752E+00000, 0.92983977155231E+00000, 0.60483309813328E+00000, 0.60474918267750E+00000
0.14016800000000E+00001, 0.14016800000000E+00001, 0.93005053395030E+00000, 0.92966431946634E+00000, 0.60477216385945E+00000, 0.60468366967596E+00000
0.14017600000000E+00001, 0.14017600000000E+00001, 0.92989296585320E+00000, 0.92948954956691E+00000, 0.60471123150432E+00000, 0.60461816900124E+00000
0.14018400000000E+00001, 0.14018400000000E+00001, 0.92973577717525E+00000, 0.92931546377202E+00000, 0.60465030133794E+00000, 0.60455268107199E+00000
0.14019200000000E+00001, 0.14019200000000E+00001, 0.92957889062512E+00000, 0.92914198248785E+00000, 0.60458937367367E+00000, 0.60448720630040E+00000
0.14020000000000E+00001, 0.14020000000000E+00001, 0.92942216670986E+00000, 0.92896896382981E+00000, 0.60452844881797E+00000, 0.60442174507924E+00000
0.14020800000000E+00001, 0.14020800000000E+00001, 0.92926607111557E+00000, 0.92879687089950E+00000, 0.60446752707422E+00000, 0.60435629781432E+00000
0.14021600000000E+00001, 0.14021600000000E+00001, 0.92911036033385E+00000, 0.92862545775945E+00000, 0.60440660883597E+00000, 0.60429086491330E+00000
0.14022400000000E+00001, 0.14022400000000E+00001, 0.92895504731711E+00000, 0.92845473484594E+00000, 0.60434569441212E+00000, 0.60422544676832E+00000
0.14023200000000E+00001, 0.14023200000000E+00001, 0.92879982927286E+00000, 0.92828439662037E+00000, 0.60428478415909E+00000, 0.60416004375383E+00000
0.14024000000000E+00001, 0.14024000000000E+00001, 0.92864471948907E+00000, 0.92811445355431E+00000, 0.60422387838131E+00000, 0.60409465621866E+00000
0.14024800000000E+00001, 0.14024800000000E+00001, 0.92848989535843E+00000, 0.92794508068757E+00000, 0.60416297741998E+00000, 0.60402928451706E+00000
0.14025600000000E+00001, 0.14025600000000E+00001, 0.92833536957889E+00000, 0.92777628768827E+00000, 0.60410208163179E+00000, 0.60396392900328E+00000
0.14026400000000E+00001, 0.14026400000000E+00001, 0.92818112034054E+00000, 0.92760804965931E+00000, 0.60404119135752E+00000, 0.60389859001943E+00000
0.14027200000000E+00001, 0.14027200000000E+00001, 0.92802695506782E+00000, 0.92744017109479E+00000, 0.60398030693828E+00000, 0.60383326789350E+00000
0.14028000000000E+00001, 0.14028000000000E+00001, 0.92787275269055E+00000, 0.92727252819303E+00000, 0.60391942868606E+00000, 0.60376796292660E+00000
0.14028800000000E+00001, 0.14028800000000E+00001, 0.92771845114714E+00000, 0.92710505594738E+00000, 0.60385855691136E+00000, 0.60370267540553E+00000
0.14029600000000E+00001, 0.14029600000000E+00001, 0.92756439970872E+00000, 0.92693810056948E+00000, 0.60379769191588E+00000, 0.60363740561493E+00000
0.14030400000000E+00001, 0.14030400000000E+00001, 0.92741053313053E+00000, 0.92677159371418E+00000, 0.60373683405351E+00000, 0.60357215384590E+00000
0.14031200000000E+00001, 0.14031200000000E+00001, 0.92725688089040E+00000, 0.92660556213989E+00000, 0.60367598362265E+00000, 0.60350692037190E+00000
0.14032000000000E+00001, 0.14032000000000E+00001, 0.92710306295463E+00000, 0.92643962267724E+00000, 0.60361514093874E+00000, 0.60344170544510E+00000
0.14032800000000E+00001, 0.14032800000000E+00001, 0.92694910597155E+00000, 0.92627379903024E+00000, 0.60355430624543E+00000, 0.60337650928578E+00000
0.14033600000000E+00001, 0.14033600000000E+00001, 0.92679532856231E+00000, 0.92610840689622E+00000, 0.60349347982463E+00000, 0.60331133211869E+00000
0.14034400000000E+00001, 0.14034400000000E+00001, 0.92664149423645E+00000, 0.92594320694522E+00000, 0.60343266198175E+00000, 0.60324617416491E+00000
0.14035200000000E+00001, 0.14035200000000E+00001, 0.92648736141021E+00000, 0.92577795494181E+00000, 0.60337185294408E+00000, 0.60318103560581E+00000
0.14036000000000E+00001, 0.14036000000000E+00001, 0.92633293083288E+00000, 0.92561264867199E+00000, 0.60331105292768E+00000, 0.60311591660098E+00000
0.14036800000000E+00001, 0.14036800000000E+00001, 0.92617804910807E+00000, 0.92544713145208E+00000, 0.60325026215653E+00000, 0.60305081729637E+00000
0.14037600000000E+00001, 0.14037600000000E+00001, 0.92602283300636E+00000, 0.92528151759525E+00000, 0.60318948081127E+00000, 0.60298573781318E+00000
0.14038400000000E+00001, 0.14038400000000E+00001, 0.92586737616241E+00000, 0.92511589823764E+00000, 0.60312870909514E+00000, 0.60292067827748E+00000
0.14039200000000E+00001, 0.14039200000000E+00001, 0.92571148581064E+00000, 0.92495007760178E+00000, 0.60306794719571E+00000, 0.60285563879015E+00000
0.14040000000000E+00001, 0.14040000000000E+00001, 0.92555550651993E+00000, 0.92478439694532E+00000, 0.60300719525384E+00000, 0.60279061944777E+00000
0.14040800000000E+00001, 0.14040800000000E+00001, 0.92539918436029E+00000, 0.92461859983419E+00000, 0.60294645347284E+00000, 0.60272562033679E+00000
0.14041600000000E+00001, 0.14041600000000E+00001, 0.92524233092253E+00000, 0.92445249498633E+00000, 0.60288572196214E+00000, 0.60266064150844E+00000
0.14042400000000E+00001, 0.14042400000000E+00001, 0.92508515107576E+00000, 0.92428628432511E+00000, 0.60282500082642E+00000, 0.60259568299899E+00000
0.14043200000000E+00001, 0.14043200000000E+00001, 0.92492757041575E+00000, 0.92411989083874E+00000, 0.60276429020052E+00000, 0.60253074484454E+00000
0.14044000000000E+00001, 0.14044000000000E+00001, 0.92476938078770E+00000, 0.92395310377884E+00000, 0.60270359016464E+00000, 0.60246582704276E+00000
0.14044800000000E+00001, 0.14044800000000E+00001, 0.92461063945735E+00000, 0.92378597783378E+00000, 0.60264290076704E+00000, 0.60240092957479E+00000
0.14045600000000E+00001, 0.14045600000000E+00001, 0.92445135284880E+00000, 0.92361851647193E+00000, 0.60258222207099E+00000, 0.60233605240910E+00000
0.14046400000000E+00001, 0.14046400000000E+00001, 0.92429176557623E+00000, 0.92345096125424E+00000, 0.60252155411265E+00000, 0.60227119550986E+00000
0.14047200000000E+00001, 0.14047200000000E+00001, 0.92413163359889E+00000, 0.92328306546233E+00000, 0.60246089695300E+00000, 0.60220635882887E+00000
0.14048000000000E+00001, 0.14048000000000E+00001, 0.92397106461004E+00000, 0.92311493428793E+00000, 0.60240025057225E+00000, 0.60214154229100E+00000
0.14048800000000E+00001, 0.14048800000000E+00001, 0.92380983547454E+00000, 0.92294634216382E+00000, 0.60233961499061E+00000, 0.60207674580699E+00000
0.14049600000000E+00001, 0.14049600000000E+00001, 0.92364797807409E+00000, 0.92277731843173E+00000, 0.60227899015643E+00000, 0.60201196926444E+00000
0.14050400000000E+00001, 0.14050400000000E+00001, 0.92348539266183E+00000, 0.92260776105050E+00000, 0.60221837603664E+00000, 0.60194721252904E+00000
0.14051200000000E+00001, 0.14051200000000E+00001, 0.92332196298093E+00000, 0.92243755096354E+00000, 0.60215777255548E+00000, 0.60188247544636E+00000
0.14052000000000E+00001, 0.14052000000000E+00001, 0.92315774325327E+00000, 0.92226673999308E+00000, 0.60209717961728E+00000, 0.60181775784239E+00000
0.14052800000000E+00001, 0.14052800000000E+00001, 0.92299274576230E+00000, 0.92209533737343E+00000, 0.60203659712750E+00000, 0.60175305953501E+00000
0.14053600000000E+00001, 0.14053600000000E+00001, 0.92282698909178E+00000, 0.92192335924937E+00000, 0.60197602497065E+00000, 0.60168838032344E+00000
0.14054400000000E+00001, 0.14054400000000E+00001, 0.92266041936201E+00000, 0.92175074966560E+00000, 0.60191546301892E+00000, 0.60162371999702E+00000
0.14055200000000E+00001, 0.14055200000000E+00001, 0.92249312451778E+00000, 0.92157759395026E+00000, 0.60185491112075E+00000, 0.60155907832882E+00000
0.14056000000000E+00001, 0.14056000000000E+00001, 0.92232500822803E+00000, 0.92140379357853E+00000, 0.60179436912887E+00000, 0.60149445507911E+00000
0.14056800000000E+00001, 0.14056800000000E+00001, 0.92215623705627E+00000, 0.92122951218070E+00000, 0.60173383685578E+00000, 0.60142984999495E+00000
0.14057600000000E+00001, 0.14057600000000E+00001, 0.92198666353531E+00000, 0.92105459991413E+00000, 0.60167331413905E+00000, 0.60136526281276E+00000
0.14058400000000E+00001, 0.14058400000000E+00001, 0.92181635938097E+00000, 0.92087912620014E+00000, 0.60161280075649E+00000, 0.60130069325034E+00000
0.14059200000000E+00001, 0.14059200000000E+00001, 0.92164505932844E+00000, 0.92070282403820E+00000, 0.60155229650691E+00000, 0.60123614101044E+00000
0.14060000000000E+00001, 0.14060000000000E+00001, 0.92147313053666E+00000, 0.92052605803846E+00000, 0.60149180112185E+00000, 0.60117160577728E+00000
0.14060800000000E+00001, 0.14060800000000E+00001, 0.92130038787885E+00000, 0.92034864057362E+00000, 0.60143131440668E+00000, 0.60110708724201E+00000
0.14061600000000E+00001, 0.14061600000000E+00001, 0.92112650936730E+00000, 0.92017024713896E+00000, 0.60137083607822E+00000, 0.60104258505538E+00000
0.14062400000000E+00001, 0.14062400000000E+00001, 0.92095148868515E+00000, 0.91999086854828E+00000, 0.60131036582212E+00000, 0.60097809884494E+00000
0.14063200000000E+00001, 0.14063200000000E+00001, 0.92077534380643E+00000, 0.91981052110417E+00000, 0.60124990334000E+00000, 0.60091362822971E+00000
0.14064000000000E+00001, 0.14064000000000E+00001, 0.92059830468615E+00000, 0.91962943236372E+00000, 0.60118944831289E+00000, 0.60084917282170E+00000
0.14064800000000E+00001, 0.14064800000000E+00001, 0.92042045054448E+00000, 0.91944767891446E+00000, 0.60112900044502E+00000, 0.60078473224457E+00000
0.14065600000000E+00001, 0.14065600000000E+00001, 0.92024179804665E+00000, 0.91926527575280E+00000, 0.60106855941691E+00000, 0.60072030610660E+00000
0.14066400000000E+00001, 0.14066400000000E+00001, 0.92006235810392E+00000, 0.91908223117626E+00000, 0.60100812490077E+00000, 0.60065589401545E+00000
0.14067200000000E+00001, 0.14067200000000E+00001, 0.91988185117622E+00000, 0.91889826334560E+00000, 0.60094769656094E+00000, 0.60059149555209E+00000
0.14068000000000E+00001, 0.14068000000000E+00001, 0.91970061147111E+00000, 0.91871370428866E+00000, 0.60088727400923E+00000, 0.60052711029180E+00000
0.14068800000000E+00001, 0.14068800000000E+00001, 0.91951856920891E+00000, 0.91852848254627E+00000, 0.60082685692630E+00000, 0.60046273781889E+00000
0.14069600000000E+00001, 0.14069600000000E+00001, 0.91933551885340E+00000, 0.91834239018556E+00000, 0.60076644493016E+00000, 0.60039837768817E+00000
0.14070400000000E+00001, 0.14070400000000E+00001, 0.91915149324029E+00000, 0.91815545815132E+00000, 0.60070603761637E+00000, 0.60033402944686E+00000
0.14071200000000E+00001, 0.14071200000000E+00001, 0.91896654830590E+00000, 0.91796774010202E+00000, 0.60064563459750E+00000, 0.60026969263297E+00000
0.14072000000000E+00001, 0.14072000000000E+00001, 0.91878090575789E+00000, 0.91777945497077E+00000, 0.60058523547710E+00000, 0.60020536679264E+00000
0.14072800000000E+00001, 0.14072800000000E+00001, 0.91859447425751E+00000, 0.91759051017857E+00000, 0.60052483988092E+00000, 0.60014105147538E+00000
0.14073600000000E+00001, 0.14073600000000E+00001, 0.91840727359760E+00000, 0.91740092406392E+00000, 0.60046444739280E+00000, 0.60007674621438E+00000
0.14074400000000E+00001, 0.14074400000000E+00001, 0.91821948461390E+00000, 0.91721087544195E+00000, 0.60040405760846E+00000, 0.60001245055314E+00000
0.14075200000000E+00001, 0.14075200000000E+00001, 0.91803092841659E+00000, 0.91702018315590E+00000, 0.60034367014192E+00000, 0.59994816402354E+00000
0.14076000000000E+00001, 0.14076000000000E+00001, 0.91784170787744E+00000, 0.91682894839686E+00000, 0.60028328455575E+00000, 0.59988388615576E+00000
0.14076800000000E+00001, 0.14076800000000E+00001, 0.91765160756412E+00000, 0.91663695352051E+00000, 0.60022290044792E+00000, 0.59981961646904E+00000
0.14077600000000E+00001, 0.14077600000000E+00001, 0.91746060107838E+00000, 0.91644417033938E+00000, 0.60016251736266E+00000, 0.59975535446708E+00000
0.14078400000000E+00001, 0.14078400000000E+00001, 0.91726857000372E+00000, 0.91625047821866E+00000, 0.60010213486202E+00000, 0.59969109964903E+00000
0.14079200000000E+00001, 0.14079200000000E+00001, 0.91707567277891E+00000, 0.91605603479166E+00000, 0.60004175248238E+00000, 0.59962685150813E+00000
0.14080000000000E+00001, 0.14080000000000E+00001, 0.91688214452153E+00000, 0.91586107359216E+00000, 0.59998136979429E+00000, 0.59956260956044E+00000
0.14080800000000E+00001, 0.14080800000000E+00001, 0.91668771365301E+00000, 0.91566532160994E+00000, 0.59992098638201E+00000, 0.59949837331420E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, 0.91649255410936E+00000, 0.91546895124349E+00000, 0.59986060176529E+00000, 0.59943414227197E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, 0.91649255410936E+00000, 0.91546895124349E+00000, 0.59986060176529E+00000, 0.59943414227197E+00000
0.14082400000000E+00001, 0.14082400000000E+00001, 0.91629682742025E+00000, 0.91527212243828E+00000, 0.59980021552727E+00000, 0.59936991595089E+00000
0.14083200000000E+00001, 0.14083200000000E+00001, 0.91610051421227E+00000, 0.91507481347784E+00000, 0.59973982724576E+00000, 0.59930569387633E+00000
0.14084000000000E+00001, 0.14084000000000E+00001, 0.91590386392124E+00000, 0.91487727205626E+00000, 0.59967943648489E+00000, 0.59924147558007E+00000
0.14084800000000E+00001, 0.14084800000000E+00001, 0.91570650787293E+00000, 0.91467912837873E+00000, 0.59961904285484E+00000, 0.59917726059412E+00000
0.14085600000000E+00001, 0.14085600000000E+00001, 0.91550840398584E+00000, 0.91448033783359E+00000, 0.59955864588087E+00000, 0.59911304843186E+00000
0.14086400000000E+00001, 0.14086400000000E+00001, 0.91530964502356E+00000, 0.91428099217187E+00000, 0.59949824513330E+00000, 0.59904883860800E+00000
0.14087200000000E+00001, 0.14087200000000E+00001, 0.91511049996893E+00000, 0.91408135883922E+00000, 0.59943784019005E+00000, 0.59898463066196E+00000
0.14088000000000E+00001, 0.14088000000000E+00001, 0.91491093934207E+00000, 0.91388140676064E+00000, 0.59937743066053E+00000, 0.59892042414263E+00000
0.14088800000000E+00001, 0.14088800000000E+00001, 0.91471085049639E+00000, 0.91368102237011E+00000, 0.59931701612727E+00000, 0.59885621859897E+00000
0.14089600000000E+00001, 0.14089600000000E+00001, 0.91451025423783E+00000, 0.91348022511356E+00000, 0.59925659617025E+00000, 0.59879201357375E+00000
0.14090400000000E+00001, 0.14090400000000E+00001, 0.91430915600317E+00000, 0.91327901966980E+00000, 0.59919617038826E+00000, 0.59872780862170E+00000
0.14091200000000E+00001, 0.14091200000000E+00001, 0.91410773796437E+00000, 0.91307758624128E+00000, 0.59913573837737E+00000, 0.59866360330500E+00000
0.14092000000000E+00001, 0.14092000000000E+00001, 0.91390623941195E+00000, 0.91287616280197E+00000, 0.59907529976686E+00000, 0.59859939721225E+00000
0.14092800000000E+00001, 0.14092800000000E+00001, 0.91370459014494E+00000, 0.91267467811739E+00000, 0.59901485420760E+00000, 0.59853518994242E+00000
0.14093600000000E+00001, 0.14093600000000E+00001, 0.91350282983504E+00000, 0.91247317058513E+00000, 0.59895440132645E+00000, 0.59847098109998E+00000
0.14094400000000E+00001, 0.14094400000000E+00001, 0.91330063509631E+00000, 0.91227131586115E+00000, 0.59889394077702E+00000, 0.59840677028448E+00000
0.14095200000000E+00001, 0.14095200000000E+00001, 0.91309798441753E+00000, 0.91206909076826E+00000, 0.59883347216310E+00000, 0.59834255708569E+00000
0.14096000000000E+00001, 0.14096000000000E+00001, 0.91289483990957E+00000, 0.91186645685900E+00000, 0.59877299512631E+00000, 0.59827834110055E+00000
0.14096800000000E+00001, 0.14096800000000E+00001, 0.91269137578293E+00000, 0.91166358750690E+00000, 0.59871250930216E+00000, 0.59821412193728E+00000
0.14097600000000E+00001, 0.14097600000000E+00001, 0.91248771405612E+00000, 0.91146060346252E+00000, 0.59865201436255E+00000, 0.59814989922739E+00000
0.14098400000000E+00001, 0.14098400000000E+00001, 0.91228350060382E+00000, 0.91125715030044E+00000, 0.59859150998613E+00000, 0.59808567259978E+00000
0.14099200000000E+00001, 0.14099200000000E+00001, 0.91207901260927E+00000, 0.91105350384520E+00000, 0.59853099579874E+00000, 0.59802144168730E+00000
0.14100000000000E+00001, 0.14100000000000E+00001, 0.91187448542697E+00000, 0.91084989791775E+00000, 0.59847047151916E+00000, 0.59795720615381E+00000
0.14100800000000E+00001, 0.14100800000000E+00001, 0.91166986018090E+00000, 0.91064627273442E+00000, 0.59840993686817E+00000, 0.59789296568159E+00000
0.14101600000000E+00001, 0.14101600000000E+00001, 0.91146515886500E+00000, 0.91044264938917E+00000, 0.59834939155126E+00000, 0.59782871995788E+00000
0.14102400000000E+00001, 0.14102400000000E+00001, 0.91126043939449E+00000, 0.91023908489292E+00000, 0.59828883530012E+00000, 0.59776446868276E+00000
0.14103200000000E+00001, 0.14103200000000E+00001, 0.91105588686489E+00000, 0.91003576345913E+00000, 0.59822826786167E+00000, 0.59770021157840E+00000
0.14104000000000E+00001, 0.14104000000000E+00001, 0.91085134481930E+00000, 0.90983252795898E+00000, 0.59816768901546E+00000, 0.59763594838003E+00000
0.14104800000000E+00001, 0.14104800000000E+00001, 0.91064651810861E+00000, 0.90962908160448E+00000, 0.59810709851147E+00000, 0.59757167881297E+00000
0.14105600000000E+00001, 0.14105600000000E+00001, 0.91044171466061E+00000, 0.90942573105047E+00000, 0.59804649608491E+00000, 0.59750740261298E+00000
0.14106400000000E+00001, 0.14106400000000E+00001, 0.91023715280724E+00000, 0.90922269433452E+00000, 0.59798588155746E+00000, 0.59744311955346E+00000
0.14107200000000E+00001, 0.14107200000000E+00001, 0.91003281467327E+00000, 0.90901995295804E+00000, 0.59792525475207E+00000, 0.59737882942306E+00000
0.14108000000000E+00001, 0.14108000000000E+00001, 0.90982851138334E+00000, 0.90881731654444E+00000, 0.59786461548773E+00000, 0.59731453201480E+00000
0.14108800000000E+00001, 0.14108800000000E+00001, 0.90962417265316E+00000, 0.90861471413969E+00000, 0.59780396357380E+00000, 0.59725022712690E+00000
0.14109600000000E+00001, 0.14109600000000E+00001, 0.90941974153194E+00000, 0.90841208819262E+00000, 0.59774329884186E+00000, 0.59718591455951E+00000
0.14110400000000E+00001, 0.14110400000000E+00001, 0.90921519173222E+00000, 0.90820941179186E+00000, 0.59768262112944E+00000, 0.59712159412545E+00000
0.14111200000000E+00001, 0.14111200000000E+00001, 0.90901061901798E+00000, 0.90800677909383E+00000, 0.59762193028578E+00000, 0.59705726565203E+00000
0.14112000000000E+00001, 0.14112000000000E+00001, 0.90880640595636E+00000, 0.90780457244626E+00000, 0.59756122618757E+00000, 0.59699292899812E+00000
0.14112800000000E+00001, 0.14112800000000E+00001, 0.90860263681531E+00000, 0.90760287592651E+00000, 0.59750050877332E+00000, 0.59692858406290E+00000
0.14113600000000E+00001, 0.14113600000000E+00001, 0.90839891046108E+00000, 0.90740128744927E+00000, 0.59743977796930E+00000, 0.59686423073775E+00000
0.14114400000000E+00001, 0.14114400000000E+00001, 0.90819526072760E+00000, 0.90719983993421E+00000, 0.59737903365687E+00000, 0.59679986891433E+00000
0.14115200000000E+00001, 0.14115200000000E+00001, 0.90799184171247E+00000, 0.90699868791248E+00000, 0.59731827578266E+00000, 0.59673549850509E+00000
0.14116000000000E+00001, 0.14116000000000E+00001, 0.90778866757927E+00000, 0.90679784309725E+00000, 0.59725750431349E+00000, 0.59667111944801E+00000
0.14116800000000E+00001, 0.14116800000000E+00001, 0.90758544529616E+00000, 0.90659701122670E+00000, 0.59719671921702E+00000, 0.59660673168211E+00000
0.14117600000000E+00001, 0.14117600000000E+00001, 0.90738225184514E+00000, 0.90639626784492E+00000, 0.59713592043437E+00000, 0.59654233514655E+00000
0.14118400000000E+00001, 0.14118400000000E+00001, 0.90717902760376E+00000, 0.90619555416704E+00000, 0.59707510796221E+00000, 0.59647792980196E+00000
0.14119200000000E+00001, 0.14119200000000E+00001, 0.90697610383825E+00000, 0.90599520023607E+00000, 0.59701428178750E+00000, 0.59641351563496E+00000
0.14120000000000E+00001, 0.14120000000000E+00001, 0.90677332979350E+00000, 0.90579505370260E+00000, 0.59695344197017E+00000, 0.59634909265295E+00000
0.14120800000000E+00001, 0.14120800000000E+00001, 0.90657074298215E+00000, 0.90559515192711E+00000, 0.59689258852417E+00000, 0.59628466087014E+00000
0.14121600000000E+00001, 0.14121600000000E+00001, 0.90636853904366E+00000, 0.90539568799276E+00000, 0.59683172151207E+00000, 0.59622022033285E+00000
0.14122400000000E+00001, 0.14122400000000E+00001, 0.90616659717171E+00000, 0.90519654110285E+00000, 0.59677084103210E+00000, 0.59615577110023E+00000
0.14123200000000E+00001, 0.14123200000000E+00001, 0.90596481546747E+00000, 0.90499760850838E+00000, 0.59670994715923E+00000, 0.59609131324059E+00000
0.14124000000000E+00001, 0.14124000000000E+00001, 0.90576318611977E+00000, 0.90479888178222E+00000, 0.59664903998731E+00000, 0.59602684682838E+00000
0.14124800000000E+00001, 0.14124800000000E+00001, 0.90556182155266E+00000, 0.90460047299241E+00000, 0.59658811963143E+00000, 0.59596237196116E+00000
0.14125600000000E+00001, 0.14125600000000E+00001, 0.90536083391514E+00000, 0.90440249431455E+00000, 0.59652718623649E+00000, 0.59589788875693E+00000
0.14126400000000E+00001, 0.14126400000000E+00001, 0.90516038213718E+00000, 0.90420510372700E+00000, 0.59646623996669E+00000, 0.59583339736855E+00000
0.14127200000000E+00001, 0.14127200000000E+00001, 0.90495999146804E+00000, 0.90400782473686E+00000, 0.59640528101746E+00000, 0.59576889794788E+00000
0.14128000000000E+00001, 0.14128000000000E+00001, 0.90475963461740E+00000, 0.90381062880061E+00000, 0.59634430951498E+00000, 0.59570439063528E+00000
0.14128800000000E+00001, 0.14128800000000E+00001, 0.90455946736311E+00000, 0.90361367028257E+00000, 0.59628332565079E+00000, 0.59563987559558E+00000
0.14129600000000E+00001, 0.14129600000000E+00001, 0.90435942311344E+00000, 0.90341688188454E+00000, 0.59622232964311E+00000, 0.59557535302206E+00000
0.14130400000000E+00001, 0.14130400000000E+00001, 0.90415927366501E+00000, 0.90322003558774E+00000, 0.59616132169659E+00000, 0.59551082309484E+00000
0.14131200000000E+00001, 0.14131200000000E+00001, 0.90395939013537E+00000, 0.90302350192562E+00000, 0.59610030200834E+00000, 0.59544628602433E+00000
0.14132000000000E+00001, 0.14132000000000E+00001, 0.90375973382586E+00000, 0.90282724077515E+00000, 0.59603927087035E+00000, 0.59538174204755E+00000
0.14132800000000E+00001, 0.14132800000000E+00001, 0.90356066695916E+00000, 0.90263161302733E+00000, 0.59597822853451E+00000, 0.59531719142917E+00000
0.14133600000000E+00001, 0.14133600000000E+00001, 0.90336192484387E+00000, 0.90243635332618E+00000, 0.59591717533989E+00000, 0.59525263445734E+00000
0.14134400000000E+00001, 0.14134400000000E+00001, 0.90316332523360E+00000, 0.90224127878417E+00000, 0.59585611156136E+00000, 0.59518807141080E+00000
0.14135200000000E+00001, 0.14135200000000E+00001, 0.90296485683294E+00000, 0.90204637817718E+00000, 0.59579503749875E+00000, 0.59512350257568E+00000
0.14136000000000E+00001, 0.14136000000000E+00001, 0.90276658376994E+00000, 0.90185171329266E+00000, 0.59573395347562E+00000, 0.59505892825776E+00000
0.14136800000000E+00001, 0.14136800000000E+00001, 0.90256842245647E+00000, 0.90165720004884E+00000, 0.59567285983353E+00000, 0.59499434877137E+00000
0.14137600000000E+00001, 0.14137600000000E+00001, 0.90237065137873E+00000, 0.90146311648743E+00000, 0.59561175690754E+00000, 0.59492976445468E+00000
0.14138400000000E+00001, 0.14138400000000E+00001, 0.90217327767550E+00000, 0.90126946828274E+00000, 0.59555064509898E+00000, 0.59486517567252E+00000
0.14139200000000E+00001, 0.14139200000000E+00001, 0.90197597243371E+00000, 0.90107592600266E+00000, 0.59548952479155E+00000, 0.59480058278844E+00000
0.14140000000000E+00001, 0.14140000000000E+00001, 0.90177880736853E+00000, 0.90088256054747E+00000, 0.59542839633916E+00000, 0.59473598616680E+00000
0.14140800000000E+00001, 0.14140800000000E+00001, 0.90158185965051E+00000, 0.90068944855045E+00000, 0.59536726015399E+00000, 0.59467138618882E+00000
0.14141600000000E+00001, 0.14141600000000E+00001, 0.90138529637715E+00000, 0.90049675542144E+00000, 0.59530611665308E+00000, 0.59460678326168E+00000
0.14142400000000E+00001, 0.14142400000000E+00001, 0.90118915857924E+00000, 0.90030452125569E+00000, 0.59524496628572E+00000, 0.59454217781039E+00000
0.14143200000000E+00001, 0.14143200000000E+00001, 0.90099320590825E+00000, 0.90011250503063E+00000, 0.59518380950251E+00000, 0.59447757026570E+00000
0.14144000000000E+00001, 0.14144000000000E+00001, 0.90079754172279E+00000, 0.89992080854161E+00000, 0.59512264672836E+00000, 0.59441296105437E+00000
0.14144800000000E+00001, 0.14144800000000E+00001, 0.90060236802383E+00000, 0.89972963378459E+00000, 0.59506147844216E+00000, 0.59434835063630E+00000
0.14145600000000E+00001, 0.14145600000000E+00001, 0.90040768035983E+00000, 0.89953897586661E+00000, 0.59500030514360E+00000, 0.59428373948423E+00000
0.14146400000000E+00001, 0.14146400000000E+00001, 0.90021320292840E+00000, 0.89934855924892E+00000, 0.59493912732302E+00000, 0.59421912807083E+00000
0.14147200000000E+00001, 0.14147200000000E+00001, 0.90001886919029E+00000, 0.89915831455429E+00000, 0.59487794544356E+00000, 0.59415451686075E+00000
0.14148000000000E+00001, 0.14148000000000E+00001, 0.89982473843431E+00000, 0.89896830017987E+00000, 0.59481675999513E+00000, 0.59408990632686E+00000
0.14148800000000E+00001, 0.14148800000000E+00001, 0.89963086609233E+00000, 0.89877857065426E+00000, 0.59475557148273E+00000, 0.59402529695638E+00000
0.14149600000000E+00001, 0.14149600000000E+00001, 0.89943724157034E+00000, 0.89858911450748E+00000, 0.59469438041741E+00000, 0.59396068924533E+00000
0.14150400000000E+00001, 0.14150400000000E+00001, 0.89924400428733E+00000, 0.89840007230376E+00000, 0.59463318731094E+00000, 0.59389608369403E+00000
0.14151200000000E+00001, 0.14151200000000E+00001, 0.89905117289716E+00000, 0.89821146097664E+00000, 0.59457199270357E+00000, 0.59383148082477E+00000
0.14152000000000E+00001, 0.14152000000000E+00001, 0.89885889843578E+00000, 0.89802342927123E+00000, 0.59451079712927E+00000, 0.59376688116212E+00000
0.14152800000000E+00001, 0.14152800000000E+00001, 0.89866722874760E+00000, 0.89783602478259E+00000, 0.59444960115111E+00000, 0.59370228525044E+00000
0.14153600000000E+00001, 0.14153600000000E+00001, 0.89847624940814E+00000, 0.89764933216145E+00000, 0.59438840532844E+00000, 0.59363769363890E+00000
0.14154400000000E+00001, 0.14154400000000E+00001, 0.89828574625348E+00000, 0.89746313798141E+00000, 0.59432721023487E+00000, 0.59357310687802E+00000
0.14155200000000E+00001, 0.14155200000000E+00001, 0.89809550660890E+00000, 0.89727722955769E+00000, 0.59426601640621E+00000, 0.59350852549723E+00000
0.14156000000000E+00001, 0.14156000000000E+00001, 0.89790567473029E+00000, 0.89709174960909E+00000, 0.59420482437255E+00000, 0.59344395002626E+00000
0.14156800000000E+00001, 0.14156800000000E+00001, 0.89771642246063E+00000, 0.89690686763640E+00000, 0.59414363470149E+00000, 0.59337938100901E+00000
0.14157600000000E+00001, 0.14157600000000E+00001, 0.89752766937335E+00000, 0.89672250290987E+00000, 0.59408244796414E+00000, 0.59331481899471E+00000
0.14158400000000E+00001, 0.14158400000000E+00001, 0.89733944094195E+00000, 0.89653867986875E+00000, 0.59402126470513E+00000, 0.59325026452568E+00000
0.14159200000000E+00001, 0.14159200000000E+00001, 0.89715151339215E+00000, 0.89635517462599E+00000, 0.59396008548502E+00000, 0.59318571813828E+00000
0.14160000000000E+00001, 0.14160000000000E+00001, 0.89696391017902E+00000, 0.89617200898121E+00000, 0.59389891082187E+00000, 0.59312118035441E+00000
0.14160800000000E+00001, 0.14160800000000E+00001, 0.89677693475027E+00000, 0.89598948531943E+00000, 0.59383774126047E+00000, 0.59305665170819E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, 0.89659052460108E+00000, 0.89580754071193E+00000, 0.59377657737623E+00000, 0.59299213274120E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, 0.89659052460108E+00000, 0.89580754071193E+00000, 0.59377657737623E+00000, 0.59299213274120E+00000
0.14162400000000E+00001, 0.14162400000000E+00001, 0.89640467172398E+00000, 0.89562616855707E+00000, 0.59371541969954E+00000, 0.59292762398486E+00000
0.14163200000000E+00001, 0.14163200000000E+00001, 0.89621926462365E+00000, 0.89544525570116E+00000, 0.59365426877051E+00000, 0.59286312595997E+00000
0.14164000000000E+00001, 0.14164000000000E+00001, 0.89603437393552E+00000, 0.89526487217506E+00000, 0.59359312510372E+00000, 0.59279863918155E+00000
0.14164800000000E+00001, 0.14164800000000E+00001, 0.89584971738143E+00000, 0.89508473531040E+00000, 0.59353198922811E+00000, 0.59273416414695E+00000
0.14165600000000E+00001, 0.14165600000000E+00001, 0.89566536301058E+00000, 0.89490491124987E+00000, 0.59347086161083E+00000, 0.59266970133652E+00000
0.14166400000000E+00001, 0.14166400000000E+00001, 0.89548159068459E+00000, 0.89472567865275E+00000, 0.59340974275448E+00000, 0.59260525123533E+00000
0.14167200000000E+00001, 0.14167200000000E+00001, 0.89529817113821E+00000, 0.89454680928148E+00000, 0.59334863317773E+00000, 0.59254081432671E+00000
0.14168000000000E+00001, 0.14168000000000E+00001, 0.89511519559084E+00000, 0.89436839343925E+00000, 0.59328753332647E+00000, 0.59247639107189E+00000
0.14168800000000E+00001, 0.14168800000000E+00001, 0.89493280982665E+00000, 0.89419057614301E+00000, 0.59322644368457E+00000, 0.59241198193390E+00000
0.14169600000000E+00001, 0.14169600000000E+00001, 0.89475106190840E+00000, 0.89401340500699E+00000, 0.59316536472784E+00000, 0.59234758737394E+00000
0.14170400000000E+00001, 0.14170400000000E+00001, 0.89456980939806E+00000, 0.89383673757003E+00000, 0.59310429691420E+00000, 0.59228320783180E+00000
0.14171200000000E+00001, 0.14171200000000E+00001, 0.89438910467393E+00000, 0.89366062436502E+00000, 0.59304324066676E+00000, 0.59221884373625E+00000
0.14172000000000E+00001, 0.14172000000000E+00001, 0.89420869017686E+00000, 0.89348480703505E+00000, 0.59298219641959E+00000, 0.59215449549157E+00000
0.14172800000000E+00001, 0.14172800000000E+00001, 0.89402844530160E+00000, 0.89330916479672E+00000, 0.59292116454397E+00000, 0.59209016347187E+00000
0.14173600000000E+00001, 0.14173600000000E+00001, 0.89384850189825E+00000, 0.89313383053686E+00000, 0.59286014540887E+00000, 0.59202584803914E+00000
0.14174400000000E+00001, 0.14174400000000E+00001, 0.89366890131025E+00000, 0.89295884442363E+00000, 0.59279913939086E+00000, 0.59196154954833E+00000
0.14175200000000E+00001, 0.14175200000000E+00001, 0.89348955320119E+00000, 0.89278411593232E+00000, 0.59273814683938E+00000, 0.59189726833595E+00000
0.14176000000000E+00001, 0.14176000000000E+00001, 0.89331042805583E+00000, 0.89260961505454E+00000, 0.59267716807425E+00000, 0.59183300471550E+00000
0.14176800000000E+00001, 0.14176800000000E+00001, 0.89313172664133E+00000, 0.89243554146624E+00000, 0.59261620340414E+00000, 0.59176875899407E+00000
0.14177600000000E+00001, 0.14177600000000E+00001, 0.89295332235181E+00000, 0.89226176952610E+00000, 0.59255525315330E+00000, 0.59170453146619E+00000
0.14178400000000E+00001, 0.14178400000000E+00001, 0.89277508312225E+00000, 0.89208816620895E+00000, 0.59249431758593E+00000, 0.59164032239437E+00000
0.14179200000000E+00001, 0.14179200000000E+00001, 0.89259721642533E+00000, 0.89191493727509E+00000, 0.59243339694968E+00000, 0.59157613202686E+00000
0.14180000000000E+00001, 0.14180000000000E+00001, 0.89241974913988E+00000, 0.89174210990140E+00000, 0.59237249151520E+00000, 0.59151196060999E+00000
0.14180800000000E+00001, 0.14180800000000E+00001, 0.89224255265262E+00000, 0.89156955593062E+00000, 0.59231160151291E+00000, 0.59144780836353E+00000
0.14181600000000E+00001, 0.14181600000000E+00001, 0.89206555141486E+00000, 0.89139719784368E+00000, 0.59225072713887E+00000, 0.59138367547957E+00000
0.14182400000000E+00001, 0.14182400000000E+00001, 0.89188865737787E+00000, 0.89122494791129E+00000, 0.59218986857244E+00000, 0.59131956212401E+00000
0.14183200000000E+00001, 0.14183200000000E+00001, 0.89171191683874E+00000, 0.89105285088610E+00000, 0.59212902596706E+00000, 0.59125546844632E+00000
0.14184000000000E+00001, 0.14184000000000E+00001, 0.89153533858229E+00000, 0.89088091516859E+00000, 0.59206819946941E+00000, 0.59119139457764E+00000
0.14184800000000E+00001, 0.14184800000000E+00001, 0.89135877272488E+00000, 0.89070899077742E+00000, 0.59200738920008E+00000, 0.59112734062225E+00000
0.14185600000000E+00001, 0.14185600000000E+00001, 0.89118230883026E+00000, 0.89053716791050E+00000, 0.59194659524044E+00000, 0.59106330666534E+00000
0.14186400000000E+00001, 0.14186400000000E+00001, 0.89100605507015E+00000, 0.89036555347202E+00000, 0.59188581768214E+00000, 0.59099929278336E+00000
0.14187200000000E+00001, 0.14187200000000E+00001, 0.89082987139423E+00000, 0.89019400751184E+00000, 0.59182505659938E+00000, 0.59093529902784E+00000
0.14188000000000E+00001, 0.14188000000000E+00001, 0.89065408852657E+00000, 0.89002286087993E+00000, 0.59176431201771E+00000, 0.59087132544251E+00000
0.14188800000000E+00001, 0.14188800000000E+00001, 0.89047849687033E+00000, 0.88985190344986E+00000, 0.59170358401356E+00000, 0.59080737206058E+00000
0.14189600000000E+00001, 0.14189600000000E+00001, 0.89030297229424E+00000, 0.88968101180020E+00000, 0.59164287257202E+00000, 0.59074343887697E+00000
0.14190400000000E+00001, 0.14190400000000E+00001, 0.89012754528718E+00000, 0.88951021580035E+00000, 0.59158217767510E+00000, 0.59067952586763E+00000
0.14191200000000E+00001, 0.14191200000000E+00001, 0.88995219292792E+00000, 0.88933949382023E+00000, 0.59152149929708E+00000, 0.59061563299010E+00000
0.14192000000000E+00001, 0.14192000000000E+00001, 0.88977692481008E+00000, 0.88916885385789E+00000, 0.59146083738300E+00000, 0.59055176018349E+00000
0.14192800000000E+00001, 0.14192800000000E+00001, 0.88960165534766E+00000, 0.88899820837444E+00000, 0.59140019186555E+00000, 0.59048790736805E+00000
0.14193600000000E+00001, 0.14193600000000E+00001, 0.88942638469632E+00000, 0.88882755945763E+00000, 0.59133956264533E+00000, 0.59042407443945E+00000
0.14194400000000E+00001, 0.14194400000000E+00001, 0.88925109742772E+00000, 0.88865689282952E+00000, 0.59127894961550E+00000, 0.59036026127935E+00000
0.14195200000000E+00001, 0.14195200000000E+00001, 0.88907577073710E+00000, 0.88848618497633E+00000, 0.59121835264762E+00000, 0.59029646775066E+00000
0.14196000000000E+00001, 0.14196000000000E+00001, 0.88890062104932E+00000, 0.88831565106655E+00000, 0.59115777159406E+00000, 0.59023269370613E+00000
0.14196800000000E+00001, 0.14196800000000E+00001, 0.88872563252186E+00000, 0.88814527434099E+00000, 0.59109720632770E+00000, 0.59016893899228E+00000
0.14197600000000E+00001, 0.14197600000000E+00001, 0.88855093013697E+00000, 0.88797518019418E+00000, 0.59103665667924E+00000, 0.59010520344473E+00000
0.14198400000000E+00001, 0.14198400000000E+00001, 0.88837631053077E+00000, 0.88780516645053E+00000, 0.59097612249275E+00000, 0.59004148688468E+00000
0.14199200000000E+00001, 0.14199200000000E+00001, 0.88820172087143E+00000, 0.88763518019122E+00000, 0.59091560355387E+00000, 0.58997778910121E+00000
0.14200000000000E+00001, 0.14200000000000E+00001, 0.88802716179136E+00000, 0.88746522296881E+00000, 0.59085509965132E+00000, 0.58991410987375E+00000
0.14200800000000E+00001, 0.14200800000000E+00001, 0.88785258200236E+00000, 0.88729524337847E+00000, 0.59079461055911E+00000, 0.58985044896571E+00000
0.14201600000000E+00001, 0.14201600000000E+00001, 0.88767793527645E+00000, 0.88712519433429E+00000, 0.59073413603036E+00000, 0.58978680612058E+00000
0.14202400000000E+00001, 0.14202400000000E+00001, 0.88750329919857E+00000, 0.88695515141959E+00000, 0.59067367580431E+00000, 0.58972318107358E+00000
0.14203200000000E+00001, 0.14203200000000E+00001, 0.88732884155351E+00000, 0.88678528347012E+00000, 0.59061322962301E+00000, 0.58965957355827E+00000
0.14204000000000E+00001, 0.14204000000000E+00001, 0.88715449207039E+00000, 0.88661552093182E+00000, 0.59055279723309E+00000, 0.58959598330023E+00000
0.14204800000000E+00001, 0.14204800000000E+00001, 0.88698029202741E+00000, 0.88644590516865E+00000, 0.59049237834563E+00000, 0.58953241001540E+00000
0.14205600000000E+00001, 0.14205600000000E+00001, 0.88680619754397E+00000, 0.88627639378048E+00000, 0.59043197268164E+00000, 0.58946885340879E+00000
0.14206400000000E+00001, 0.14206400000000E+00001, 0.88663207762196E+00000, 0.88610685589290E+00000, 0.59037157993848E+00000, 0.58940531317031E+00000
0.14207200000000E+00001, 0.14207200000000E+00001, 0.88645788298422E+00000, 0.88593724194143E+00000, 0.59031119979183E+00000, 0.58934178897191E+00000
0.14208000000000E+00001, 0.14208000000000E+00001, 0.88628377474025E+00000, 0.88576771221125E+00000, 0.59025083191418E+00000, 0.58927828048521E+00000
0.14208800000000E+00001, 0.14208800000000E+00001, 0.88610972889538E+00000, 0.88559824229381E+00000, 0.59019047599693E+00000, 0.58921478737751E+00000
0.14209600000000E+00001, 0.14209600000000E+00001, 0.88593543899838E+00000, 0.88542852714408E+00000, 0.59013013170163E+00000, 0.58915130929999E+00000
0.14210400000000E+00001, 0.14210400000000E+00001, 0.88576105966874E+00000, 0.88525872065743E+00000, 0.59006979864457E+00000, 0.58908784588420E+00000
0.14211200000000E+00001, 0.14211200000000E+00001, 0.88558692144507E+00000, 0.88508915420861E+00000, 0.59000947649234E+00000, 0.58902439678283E+00000
0.14212000000000E+00001, 0.14212000000000E+00001, 0.88541281331320E+00000, 0.88491961649817E+00000, 0.58994916493029E+00000, 0.58896096164632E+00000
0.14212800000000E+00001, 0.14212800000000E+00001, 0.88523860160002E+00000, 0.88474997453562E+00000, 0.58988886357747E+00000, 0.58889754010791E+00000
0.14213600000000E+00001, 0.14213600000000E+00001, 0.88506428759364E+00000, 0.88458023120462E+00000, 0.58982857206248E+00000, 0.58883413178953E+00000
0.14214400000000E+00001, 0.14214400000000E+00001, 0.88488993531132E+00000, 0.88441045032923E+00000, 0.58976829001681E+00000, 0.58877073631268E+00000
0.14215200000000E+00001, 0.14215200000000E+00001, 0.88471563553389E+00000, 0.88424072197950E+00000, 0.58970801707429E+00000, 0.58870735330539E+00000
0.14216000000000E+00001, 0.14216000000000E+00001, 0.88454135118437E+00000, 0.88407100961386E+00000, 0.58964775287578E+00000, 0.58864398239629E+00000
0.14216800000000E+00001, 0.14216800000000E+00001, 0.88436715248680E+00000, 0.88390138323686E+00000, 0.58958749704539E+00000, 0.58858062320739E+00000
0.14217600000000E+00001, 0.14217600000000E+00001, 0.88419327618249E+00000, 0.88373208104953E+00000, 0.58952724922463E+00000, 0.58851727537755E+00000
0.14218400000000E+00001, 0.14218400000000E+00001, 0.88401982433297E+00000, 0.88356320423396E+00000, 0.58946700908188E+00000, 0.58845393855843E+00000
0.14219200000000E+00001, 0.14219200000000E+00001, 0.88384670412537E+00000, 0.88339465979905E+00000, 0.58940677627784E+00000, 0.58839061240096E+00000
0.14220000000000E+00001, 0.14220000000000E+00001, 0.88367382493503E+00000, 0.88322635811874E+00000, 0.58934655045581E+00000, 0.58832729654844E+00000
0.14220800000000E+00001, 0.14220800000000E+00001, 0.88350122444760E+00000, 0.88305833766576E+00000, 0.58928633125973E+00000, 0.58826399064068E+00000
0.14221600000000E+00001, 0.14221600000000E+00001, 0.88332903567585E+00000, 0.88289073284332E+00000, 0.58922611834452E+00000, 0.58820069432899E+00000
0.14222400000000E+00001, 0.14222400000000E+00001, 0.88315700891182E+00000, 0.88272329365811E+00000, 0.58916591138085E+00000, 0.58813740726116E+00000
0.14223200000000E+00001, 0.14223200000000E+00001, 0.88298502496872E+00000, 0.88255589910716E+00000, 0.58910570999119E+00000, 0.58807412906814E+00000
0.14224000000000E+00001, 0.14224000000000E+00001, 0.88281327839591E+00000, 0.88238874439232E+00000, 0.58904551381223E+00000, 0.58801085938742E+00000
0.14224800000000E+00001, 0.14224800000000E+00001, 0.88264181469366E+00000, 0.88222187542670E+00000, 0.58898532251696E+00000, 0.58794759787320E+00000
0.14225600000000E+00001, 0.14225600000000E+00001, 0.88247055808129E+00000, 0.88205521705203E+00000, 0.58892513576374E+00000, 0.58788434417321E+00000
0.14226400000000E+00001, 0.14226400000000E+00001, 0.88229967271421E+00000, 0.88188893412082E+00000, 0.58886495320339E+00000, 0.58782109794992E+00000
0.14227200000000E+00001, 0.14227200000000E+00001, 0.88212897056719E+00000, 0.88172283895781E+00000, 0.58880477452404E+00000, 0.58775785886517E+00000
0.14228000000000E+00001, 0.14228000000000E+00001, 0.88195843305723E+00000, 0.88155691202576E+00000, 0.58874459936844E+00000, 0.58769462656891E+00000
0.14228800000000E+00001, 0.14228800000000E+00001, 0.88178808097282E+00000, 0.88139117465946E+00000, 0.58868442740597E+00000, 0.58763140072288E+00000
0.14229600000000E+00001, 0.14229600000000E+00001, 0.88161801080969E+00000, 0.88122572292456E+00000, 0.58862425830838E+00000, 0.58756818099629E+00000
0.14230400000000E+00001, 0.14230400000000E+00001, 0.88144822708153E+00000, 0.88106056296428E+00000, 0.58856409176398E+00000, 0.58750496706572E+00000
0.14231200000000E+00001, 0.14231200000000E+00001, 0.88127853192969E+00000, 0.88089549670739E+00000, 0.58850392745443E+00000, 0.58744175860583E+00000
0.14232000000000E+00001, 0.14232000000000E+00001, 0.88110905393293E+00000, 0.88073065314657E+00000, 0.58844376503822E+00000, 0.58737855528422E+00000
0.14232800000000E+00001, 0.14232800000000E+00001, 0.88093992127786E+00000, 0.88056616075626E+00000, 0.58838360421930E+00000, 0.58731535679391E+00000
0.14233600000000E+00001, 0.14233600000000E+00001, 0.88077108236166E+00000, 0.88040196714646E+00000, 0.58832344470495E+00000, 0.58725216282834E+00000
0.14234400000000E+00001, 0.14234400000000E+00001, 0.88060259757107E+00000, 0.88023813248623E+00000, 0.58826328619025E+00000, 0.58718897308936E+00000
0.14235200000000E+00001, 0.14235200000000E+00001, 0.88043413359064E+00000, 0.88007432487517E+00000, 0.58820312839374E+00000, 0.58712578727346E+00000
0.14236000000000E+00001, 0.14236000000000E+00001, 0.88026580001235E+00000, 0.87991065622407E+00000, 0.58814297098022E+00000, 0.58706260506827E+00000
0.14236800000000E+00001, 0.14236800000000E+00001, 0.88009785875901E+00000, 0.87974738701573E+00000, 0.58808281367277E+00000, 0.58699942618581E+00000
0.14237600000000E+00001, 0.14237600000000E+00001, 0.87993009705474E+00000, 0.87958430376713E+00000, 0.58802265621626E+00000, 0.58693625034316E+00000
0.14238400000000E+00001, 0.14238400000000E+00001, 0.87976273762264E+00000, 0.87942162819718E+00000, 0.58796249830398E+00000, 0.58687307726115E+00000
0.14239200000000E+00001, 0.14239200000000E+00001, 0.87959583598536E+00000, 0.87925941584500E+00000, 0.58790233969868E+00000, 0.58680990668134E+00000
0.14240000000000E+00001, 0.14240000000000E+00001, 0.87942924562789E+00000, 0.87909752205441E+00000, 0.58784218014635E+00000, 0.58674673833967E+00000
0.14240800000000E+00001, 0.14240800000000E+00001, 0.87926301726170E+00000, 0.87893599730051E+00000, 0.58778201937532E+00000, 0.58668357197822E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, 0.87909697565622E+00000, 0.87877466701668E+00000, 0.58772185714571E+00000, 0.58662040733671E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, 0.87909697565622E+00000, 0.87877466701668E+00000, 0.58772185714571E+00000, 0.58662040733671E+00000
0.14242400000000E+00001, 0.14242400000000E+00001, 0.87893114215504E+00000, 0.87861355339202E+00000, 0.58766169318375E+00000, 0.58655724415318E+00000
0.14243200000000E+00001, 0.14243200000000E+00001, 0.87876556361198E+00000, 0.87845270198403E+00000, 0.58760152724609E+00000, 0.58649408217643E+00000
0.14244000000000E+00001, 0.14244000000000E+00001, 0.87860016427009E+00000, 0.87829203776672E+00000, 0.58754135909319E+00000, 0.58643092115642E+00000
0.14244800000000E+00001, 0.14244800000000E+00001, 0.87843512956477E+00000, 0.87813174656274E+00000, 0.58748118847416E+00000, 0.58636776085162E+00000
0.14245600000000E+00001, 0.14245600000000E+00001, 0.87827061011722E+00000, 0.87797197887372E+00000, 0.58742101518090E+00000, 0.58630460104574E+00000
0.14246400000000E+00001, 0.14246400000000E+00001, 0.87810641078254E+00000, 0.87781253830951E+00000, 0.58736083901110E+00000, 0.58624144151969E+00000
0.14247200000000E+00001, 0.14247200000000E+00001, 0.87794235533302E+00000, 0.87765325063703E+00000, 0.58730065972811E+00000, 0.58617828204518E+00000
0.14248000000000E+00001, 0.14248000000000E+00001, 0.87777864589806E+00000, 0.87749431614708E+00000, 0.58724047709926E+00000, 0.58611512240030E+00000
0.14248800000000E+00001, 0.14248800000000E+00001, 0.87761502202054E+00000, 0.87733547280411E+00000, 0.58718029094038E+00000, 0.58605196236889E+00000
0.14249600000000E+00001, 0.14249600000000E+00001, 0.87745170681140E+00000, 0.87717694415677E+00000, 0.58712010100460E+00000, 0.58598880173224E+00000
0.14250400000000E+00001, 0.14250400000000E+00001, 0.87728881293450E+00000, 0.87701884270689E+00000, 0.58705990712008E+00000, 0.58592564029814E+00000
0.14251200000000E+00001, 0.14251200000000E+00001, 0.87712619130459E+00000, 0.87686101963742E+00000, 0.58699970910632E+00000, 0.58586247787620E+00000
0.14252000000000E+00001, 0.14252000000000E+00001, 0.87696385081337E+00000, 0.87670348532433E+00000, 0.58693950676024E+00000, 0.58579931427420E+00000
0.14252800000000E+00001, 0.14252800000000E+00001, 0.87680167158704E+00000, 0.87654612031898E+00000, 0.58687929990509E+00000, 0.58573614930234E+00000
0.14253600000000E+00001, 0.14253600000000E+00001, 0.87663962585002E+00000, 0.87638889635899E+00000, 0.58681908834537E+00000, 0.58567298277168E+00000
0.14254400000000E+00001, 0.14254400000000E+00001, 0.87647787506120E+00000, 0.87623197431673E+00000, 0.58675887190110E+00000, 0.58560981450152E+00000
0.14255200000000E+00001, 0.14255200000000E+00001, 0.87631631198562E+00000, 0.87607524666919E+00000, 0.58669865042146E+00000, 0.58554664432406E+00000
0.14256000000000E+00001, 0.14256000000000E+00001, 0.87615490820563E+00000, 0.87591868366743E+00000, 0.58663842372801E+00000, 0.58548347206916E+00000
0.14256800000000E+00001, 0.14256800000000E+00001, 0.87599365917187E+00000, 0.87576228141273E+00000, 0.58657819166276E+00000, 0.58542029757493E+00000
0.14257600000000E+00001, 0.14257600000000E+00001, 0.87583252247799E+00000, 0.87560599738614E+00000, 0.58651795407282E+00000, 0.58535712068159E+00000
0.14258400000000E+00001, 0.14258400000000E+00001, 0.87567160437141E+00000, 0.87544993741513E+00000, 0.58645771080546E+00000, 0.58529394124091E+00000
0.14259200000000E+00001, 0.14259200000000E+00001, 0.87551079005322E+00000, 0.87529398856343E+00000, 0.58639746173478E+00000, 0.58523075911153E+00000
0.14260000000000E+00001, 0.14260000000000E+00001, 0.87535007430336E+00000, 0.87513814515452E+00000, 0.58633720671246E+00000, 0.58516757415446E+00000
0.14260800000000E+00001, 0.14260800000000E+00001, 0.87518957684379E+00000, 0.87498252670682E+00000, 0.58627694561149E+00000, 0.58510438623856E+00000
0.14261600000000E+00001, 0.14261600000000E+00001, 0.87502926038923E+00000, 0.87482709579249E+00000, 0.58621667832959E+00000, 0.58504119525052E+00000
0.14262400000000E+00001, 0.14262400000000E+00001, 0.87486885060041E+00000, 0.87467157801580E+00000, 0.58615640475420E+00000, 0.58497800107243E+00000
0.14263200000000E+00001, 0.14263200000000E+00001, 0.87470853635114E+00000, 0.87451616046010E+00000, 0.58609612474717E+00000, 0.58491480358305E+00000
0.14264000000000E+00001, 0.14264000000000E+00001, 0.87454803773529E+00000, 0.87436056353343E+00000, 0.58603583823541E+00000, 0.58485160267937E+00000
0.14264800000000E+00001, 0.14264800000000E+00001, 0.87438739117267E+00000, 0.87420482352135E+00000, 0.58597554508300E+00000, 0.58478839824342E+00000
0.14265600000000E+00001, 0.14265600000000E+00001, 0.87422683853969E+00000, 0.87404918123397E+00000, 0.58591524520524E+00000, 0.58472519018867E+00000
0.14266400000000E+00001, 0.14266400000000E+00001, 0.87406629038728E+00000, 0.87389354773473E+00000, 0.58585493854970E+00000, 0.58466197844047E+00000
0.14267200000000E+00001, 0.14267200000000E+00001, 0.87390573105593E+00000, 0.87373790884168E+00000, 0.58579462503759E+00000, 0.58459876292724E+00000
0.14268000000000E+00001, 0.14268000000000E+00001, 0.87374496931706E+00000, 0.87358207446274E+00000, 0.58573430461459E+00000, 0.58453554358564E+00000
0.14268800000000E+00001, 0.14268800000000E+00001, 0.87358416507476E+00000, 0.87342620268458E+00000, 0.58567397720558E+00000, 0.58447232035231E+00000
0.14269600000000E+00001, 0.14269600000000E+00001, 0.87342321858429E+00000, 0.87327019313815E+00000, 0.58561364279256E+00000, 0.58440909318962E+00000
0.14270400000000E+00001, 0.14270400000000E+00001, 0.87326206173104E+00000, 0.87311398060133E+00000, 0.58555330132892E+00000, 0.58434586205285E+00000
0.14271200000000E+00001, 0.14271200000000E+00001, 0.87310086054155E+00000, 0.87295772757140E+00000, 0.58549295278560E+00000, 0.58428262691835E+00000
0.14272000000000E+00001, 0.14272000000000E+00001, 0.87293952982148E+00000, 0.87280134735713E+00000, 0.58543259717487E+00000, 0.58421938777618E+00000
0.14272800000000E+00001, 0.14272800000000E+00001, 0.87277824571198E+00000, 0.87264501567671E+00000, 0.58537223448672E+00000, 0.58415614463072E+00000
0.14273600000000E+00001, 0.14273600000000E+00001, 0.87261697550130E+00000, 0.87248870116352E+00000, 0.58531186476410E+00000, 0.58409289750588E+00000
0.14274400000000E+00001, 0.14274400000000E+00001, 0.87245578580417E+00000, 0.87233247197554E+00000, 0.58525148803740E+00000, 0.58402964643755E+00000
0.14275200000000E+00001, 0.14275200000000E+00001, 0.87229470388232E+00000, 0.87217635493616E+00000, 0.58519110436832E+00000, 0.58396639147747E+00000
0.14276000000000E+00001, 0.14276000000000E+00001, 0.87213366381764E+00000, 0.87202028310331E+00000, 0.58513071382835E+00000, 0.58390313269195E+00000
0.14276800000000E+00001, 0.14276800000000E+00001, 0.87197274126991E+00000, 0.87186433071534E+00000, 0.58507031649002E+00000, 0.58383987015537E+00000
0.14277600000000E+00001, 0.14277600000000E+00001, 0.87181190624285E+00000, 0.87170846985905E+00000, 0.58500991245986E+00000, 0.58377660396093E+00000
0.14278400000000E+00001, 0.14278400000000E+00001, 0.87165104859053E+00000, 0.87155258959843E+00000, 0.58494950184183E+00000, 0.58371333420864E+00000
0.14279200000000E+00001, 0.14279200000000E+00001, 0.87149039590601E+00000, 0.87139691910063E+00000, 0.58488908474245E+00000, 0.58365006101679E+00000
0.14280000000000E+00001, 0.14280000000000E+00001, 0.87132982318133E+00000, 0.87124133344268E+00000, 0.58482866132739E+00000, 0.58358678452058E+00000
0.14280800000000E+00001, 0.14280800000000E+00001, 0.87116943552128E+00000, 0.87108593730067E+00000, 0.58476823172881E+00000, 0.58352350486813E+00000
0.14281600000000E+00001, 0.14281600000000E+00001, 0.87100936799824E+00000, 0.87093086535385E+00000, 0.58470779613093E+00000, 0.58346022223108E+00000
0.14282400000000E+00001, 0.14282400000000E+00001, 0.87084950741655E+00000, 0.87077600256736E+00000, 0.58464735473655E+00000, 0.58339693679643E+00000
0.14283200000000E+00001, 0.14283200000000E+00001, 0.87068967350541E+00000, 0.87062116925436E+00000, 0.58458690773440E+00000, 0.58333364875149E+00000
0.14284000000000E+00001, 0.14284000000000E+00001, 0.87052997208217E+00000, 0.87046647280998E+00000, 0.58452645531581E+00000, 0.58327035829134E+00000
0.14284800000000E+00001, 0.14284800000000E+00001, 0.87037050131404E+00000, 0.87031201019507E+00000, 0.58446599771703E+00000, 0.58320706563738E+00000
0.14285600000000E+00001, 0.14285600000000E+00001, 0.87021145564171E+00000, 0.87015797801683E+00000, 0.58440553518647E+00000, 0.58314377103571E+00000
0.14286400000000E+00001, 0.14286400000000E+00001, 0.87005280387654E+00000, 0.87000434525585E+00000, 0.58434506800909E+00000, 0.58308047475142E+00000
0.14287200000000E+00001, 0.14287200000000E+00001, 0.86989447582727E+00000, 0.86985104036808E+00000, 0.58428459646110E+00000, 0.58301717705990E+00000
0.14288000000000E+00001, 0.14288000000000E+00001, 0.86973638952865E+00000, 0.86969798114603E+00000, 0.58422412083148E+00000, 0.58295387824536E+00000
0.14288800000000E+00001, 0.14288800000000E+00001, 0.86957839348361E+00000, 0.86954501657244E+00000, 0.58416364141558E+00000, 0.58289057858984E+00000
0.14289600000000E+00001, 0.14289600000000E+00001, 0.86942086486943E+00000, 0.86939252538575E+00000, 0.58410315850440E+00000, 0.58282727839948E+00000
0.14290400000000E+00001, 0.14290400000000E+00001, 0.86926388716069E+00000, 0.86924059252815E+00000, 0.58404267247334E+00000, 0.58276397801535E+00000
0.14291200000000E+00001, 0.14291200000000E+00001, 0.86910718507260E+00000, 0.86908894044440E+00000, 0.58398218367754E+00000, 0.58270067778147E+00000
0.14292000000000E+00001, 0.14292000000000E+00001, 0.86895065755947E+00000, 0.86893746890350E+00000, 0.58392169244543E+00000, 0.58263737803418E+00000
0.14292800000000E+00001, 0.14292800000000E+00001, 0.86879430570326E+00000, 0.86878618149714E+00000, 0.58386119913480E+00000, 0.58257407911866E+00000
0.14293600000000E+00001, 0.14293600000000E+00001, 0.86863857899221E+00000, 0.86863552750476E+00000, 0.58380070411439E+00000, 0.58251078141275E+00000
0.14294400000000E+00001, 0.14294400000000E+00001, 0.86848334234201E+00000, 0.86848537249524E+00000, 0.58374020783058E+00000, 0.58244748531522E+00000
0.14295200000000E+00001, 0.14295200000000E+00001, 0.86832869773828E+00000, 0.86833581717815E+00000, 0.58367971067066E+00000, 0.58238419123283E+00000
0.14296000000000E+00001, 0.14296000000000E+00001, 0.86817429278641E+00000, 0.86818650931904E+00000, 0.58361921307669E+00000, 0.58232089957745E+00000
0.14296800000000E+00001, 0.14296800000000E+00001, 0.86802016656668E+00000, 0.86803748962528E+00000, 0.58355871543114E+00000, 0.58225761074573E+00000
0.14297600000000E+00001, 0.14297600000000E+00001, 0.86786660724412E+00000, 0.86788904591206E+00000, 0.58349821817212E+00000, 0.58219432516597E+00000
0.14298400000000E+00001, 0.14298400000000E+00001, 0.86771351436962E+00000, 0.86774107995484E+00000, 0.58343772177447E+00000, 0.58213104328212E+00000
0.14299200000000E+00001, 0.14299200000000E+00001, 0.86756071452204E+00000, 0.86759341743041E+00000, 0.58337722667505E+00000, 0.58206776552948E+00000
0.14300000000000E+00001, 0.14300000000000E+00001, 0.86740837300391E+00000, 0.86744622462604E+00000, 0.58331673331108E+00000, 0.58200449235297E+00000
0.14300800000000E+00001, 0.14300800000000E+00001, 0.86725645878379E+00000, 0.86729947239878E+00000, 0.58325624216725E+00000, 0.58194122420773E+00000
0.14301600000000E+00001, 0.14301600000000E+00001, 0.86710517474043E+00000, 0.86715336188893E+00000, 0.58319575370465E+00000, 0.58187796156065E+00000
0.14302400000000E+00001, 0.14302400000000E+00001, 0.86695439018536E+00000, 0.86700776253486E+00000, 0.58313526842943E+00000, 0.58181470488898E+00000
0.14303200000000E+00001, 0.14303200000000E+00001, 0.86680418905122E+00000, 0.86686275874053E+00000, 0.58307478680907E+00000, 0.58175145466950E+00000
0.14304000000000E+00001, 0.14304000000000E+00001, 0.86665441354960E+00000, 0.86671819310533E+00000, 0.58301430934839E+00000, 0.58168821138045E+00000
0.14304800000000E+00001, 0.14304800000000E+00001, 0.86650508244243E+00000, 0.86657408590898E+00000, 0.58295383651664E+00000, 0.58162497549609E+00000
0.14305600000000E+00001, 0.14305600000000E+00001, 0.86635629944152E+00000, 0.86643053936740E+00000, 0.58289336880750E+00000, 0.58156174749684E+00000
0.14306400000000E+00001, 0.14306400000000E+00001, 0.86620787436915E+00000, 0.86628736405326E+00000, 0.58283290672454E+00000, 0.58149852786691E+00000
0.14307200000000E+00001, 0.14307200000000E+00001, 0.86605987762412E+00000, 0.86614463257909E+00000, 0.58277245073205E+00000, 0.58143531707239E+00000
0.14308000000000E+00001, 0.14308000000000E+00001, 0.86591247069366E+00000, 0.86600250591750E+00000, 0.58271200132771E+00000, 0.58137211560161E+00000
0.14308800000000E+00001, 0.14308800000000E+00001, 0.86576544139433E+00000, 0.86586077301062E+00000, 0.58265155901842E+00000, 0.58130892393520E+00000
0.14309600000000E+00001, 0.14309600000000E+00001, 0.86561885553642E+00000, 0.86571950100756E+00000, 0.58259112426174E+00000, 0.58124574253891E+00000
0.14310400000000E+00001, 0.14310400000000E+00001, 0.86547284341373E+00000, 0.86557881994059E+00000, 0.58253069754909E+00000, 0.58118257189222E+00000
0.14311200000000E+00001, 0.14311200000000E+00001, 0.86532740043134E+00000, 0.86543872454122E+00000, 0.58247027937272E+00000, 0.58111941247032E+00000
0.14312000000000E+00001, 0.14312000000000E+00001, 0.86518255585223E+00000, 0.86529924234032E+00000, 0.58240987020965E+00000, 0.58105626474335E+00000
0.14312800000000E+00001, 0.14312800000000E+00001, 0.86503829159678E+00000, 0.86516035648608E+00000, 0.58234947053926E+00000, 0.58099312918002E+00000
0.14313600000000E+00001, 0.14313600000000E+00001, 0.86489454913056E+00000, 0.86502200888387E+00000, 0.58228908082810E+00000, 0.58093000623621E+00000
0.14314400000000E+00001, 0.14314400000000E+00001, 0.86475139026076E+00000, 0.86488426272985E+00000, 0.58222870152930E+00000, 0.58086689636309E+00000
0.14315200000000E+00001, 0.14315200000000E+00001, 0.86460878267687E+00000, 0.86474708367755E+00000, 0.58216833310334E+00000, 0.58080380000090E+00000
0.14316000000000E+00001, 0.14316000000000E+00001, 0.86446679971965E+00000, 0.86461054576901E+00000, 0.58210797598669E+00000, 0.58074071758438E+00000
0.14316800000000E+00001, 0.14316800000000E+00001, 0.86432537643204E+00000, 0.86447458482714E+00000, 0.58204763062267E+00000, 0.58067764954181E+00000
0.14317600000000E+00001, 0.14317600000000E+00001, 0.86418432631806E+00000, 0.86433901465810E+00000, 0.58198729742502E+00000, 0.58061459627168E+00000
0.14318400000000E+00001, 0.14318400000000E+00001, 0.86404382776904E+00000, 0.86420401498741E+00000, 0.58192697677622E+00000, 0.58055155817043E+00000
0.14319200000000E+00001, 0.14319200000000E+00001, 0.86390372958576E+00000, 0.86406943465063E+00000, 0.58186666909028E+00000, 0.58048853561534E+00000
0.14320000000000E+00001, 0.14320000000000E+00001, 0.86376390088291E+00000, 0.86393514290901E+00000, 0.58180637471990E+00000, 0.58042552896096E+00000
0.14320800000000E+00001, 0.14320800000000E+00001, 0.86362436628246E+00000, 0.86380116554925E+00000, 0.58174609400719E+00000, 0.58036253854734E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, 0.86348520898158E+00000, 0.86366758346045E+00000, 0.58168582729031E+00000, 0.58029956469877E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, 0.86348520898158E+00000, 0.86366758346045E+00000, 0.58168582729031E+00000, 0.58029956469877E+00000
0.14322400000000E+00001, 0.14322400000000E+00001, 0.86334646125879E+00000, 0.86353442975199E+00000, 0.58162557489981E+00000, 0.58023660773652E+00000
0.14323200000000E+00001, 0.14323200000000E+00001, 0.86320811923248E+00000, 0.86340170123845E+00000, 0.58156533714536E+00000, 0.58017366795954E+00000
0.14324000000000E+00001, 0.14324000000000E+00001, 0.86307018515837E+00000, 0.86326939966070E+00000, 0.58150511431926E+00000, 0.58011074565632E+00000
0.14324800000000E+00001, 0.14324800000000E+00001, 0.86293234399771E+00000, 0.86313721018640E+00000, 0.58144490669714E+00000, 0.58004784108023E+00000
0.14325600000000E+00001, 0.14325600000000E+00001, 0.86279497911247E+00000, 0.86300551691773E+00000, 0.58138471448956E+00000, 0.57998495446757E+00000
0.14326400000000E+00001, 0.14326400000000E+00001, 0.86265803667867E+00000, 0.86287426377053E+00000, 0.58132453798061E+00000, 0.57992208605827E+00000
0.14327200000000E+00001, 0.14327200000000E+00001, 0.86252143185867E+00000, 0.86274336697757E+00000, 0.58126437737558E+00000, 0.57985923606079E+00000
0.14328000000000E+00001, 0.14328000000000E+00001, 0.86238498202741E+00000, 0.86261264623476E+00000, 0.58120423286689E+00000, 0.57979640465871E+00000
0.14328800000000E+00001, 0.14328800000000E+00001, 0.86224840441010E+00000, 0.86248181935814E+00000, 0.58114410460547E+00000, 0.57973359199217E+00000
0.14329600000000E+00001, 0.14329600000000E+00001, 0.86211174824720E+00000, 0.86235093449237E+00000, 0.58108399269539E+00000, 0.57967079817225E+00000
0.14330400000000E+00001, 0.14330400000000E+00001, 0.86197524196467E+00000, 0.86222021942594E+00000, 0.58102389725150E+00000, 0.57960802330295E+00000
0.14331200000000E+00001, 0.14331200000000E+00001, 0.86183889939465E+00000, 0.86208968650879E+00000, 0.58096381838789E+00000, 0.57954526747731E+00000
0.14332000000000E+00001, 0.14332000000000E+00001, 0.86170257514572E+00000, 0.86195919065731E+00000, 0.58090375617561E+00000, 0.57948253076082E+00000
0.14332800000000E+00001, 0.14332800000000E+00001, 0.86156639657492E+00000, 0.86182885955919E+00000, 0.58084371064989E+00000, 0.57941981319898E+00000
0.14333600000000E+00001, 0.14333600000000E+00001, 0.86143030917300E+00000, 0.86169863856776E+00000, 0.58078368186008E+00000, 0.57935711481554E+00000
0.14334400000000E+00001, 0.14334400000000E+00001, 0.86129437757523E+00000, 0.86156859244570E+00000, 0.58072366980647E+00000, 0.57929443561537E+00000
0.14335200000000E+00001, 0.14335200000000E+00001, 0.86115869309431E+00000, 0.86143880892962E+00000, 0.58066367448705E+00000, 0.57923177558884E+00000
0.14336000000000E+00001, 0.14336000000000E+00001, 0.86102312342998E+00000, 0.86130915768590E+00000, 0.58060369588344E+00000, 0.57916913470080E+00000
0.14336800000000E+00001, 0.14336800000000E+00001, 0.86088757419292E+00000, 0.86117954387060E+00000, 0.58054373392715E+00000, 0.57910651288473E+00000
0.14337600000000E+00001, 0.14337600000000E+00001, 0.86075205259653E+00000, 0.86104997300996E+00000, 0.58048378853126E+00000, 0.57904391004737E+00000
0.14338400000000E+00001, 0.14338400000000E+00001, 0.86061653646750E+00000, 0.86092042277809E+00000, 0.58042385959219E+00000, 0.57898132607868E+00000
0.14339200000000E+00001, 0.14339200000000E+00001, 0.86048112682885E+00000, 0.86079099600242E+00000, 0.58036394697928E+00000, 0.57891876084125E+00000
0.14340000000000E+00001, 0.14340000000000E+00001, 0.86034576836903E+00000, 0.86066163642989E+00000, 0.58030405055780E+00000, 0.57885621419189E+00000
0.14340800000000E+00001, 0.14340800000000E+00001, 0.86021032280434E+00000, 0.86053220542483E+00000, 0.58024417015079E+00000, 0.57879368594553E+00000
0.14341600000000E+00001, 0.14341600000000E+00001, 0.86007478593923E+00000, 0.86040269971790E+00000, 0.58018430554888E+00000, 0.57873117589833E+00000
0.14342400000000E+00001, 0.14342400000000E+00001, 0.85993883315973E+00000, 0.86027279448750E+00000, 0.58012445653422E+00000, 0.57866868380803E+00000
0.14343200000000E+00001, 0.14343200000000E+00001, 0.85980264806476E+00000, 0.86014267331106E+00000, 0.58006462281497E+00000, 0.57860620940624E+00000
0.14344000000000E+00001, 0.14344000000000E+00001, 0.85966617107438E+00000, 0.86001227496638E+00000, 0.58000480414223E+00000, 0.57854375241357E+00000
0.14344800000000E+00001, 0.14344800000000E+00001, 0.85952942825318E+00000, 0.85988162387831E+00000, 0.57994500020766E+00000, 0.57848131252868E+00000
0.14345600000000E+00001, 0.14345600000000E+00001, 0.85939241978396E+00000, 0.85975071999827E+00000, 0.57988521070072E+00000, 0.57841888943089E+00000
0.14346400000000E+00001, 0.14346400000000E+00001, 0.85925526452298E+00000, 0.85961968047491E+00000, 0.57982543528702E+00000, 0.57835648278696E+00000
0.14347200000000E+00001, 0.14347200000000E+00001, 0.85911784467473E+00000, 0.85948838884870E+00000, 0.57976567363373E+00000, 0.57829409224682E+00000
0.14348000000000E+00001, 0.14348000000000E+00001, 0.85898016464947E+00000, 0.85935684858237E+00000, 0.57970592536019E+00000, 0.57823171743771E+00000
0.14348800000000E+00001, 0.14348800000000E+00001, 0.85884236995071E+00000, 0.85922520428965E+00000, 0.57964619008696E+00000, 0.57816935797578E+00000
0.14349600000000E+00001, 0.14349600000000E+00001, 0.85870434724497E+00000, 0.85909334284775E+00000, 0.57958646743607E+00000, 0.57810701346624E+00000
0.14350400000000E+00001, 0.14350400000000E+00001, 0.85856599309708E+00000, 0.85896116098716E+00000, 0.57952675698105E+00000, 0.57804468348425E+00000
0.14351200000000E+00001, 0.14351200000000E+00001, 0.85842735642021E+00000, 0.85882870647159E+00000, 0.57946705828327E+00000, 0.57798236759350E+00000
0.14352000000000E+00001, 0.14352000000000E+00001, 0.85828854800009E+00000, 0.85869608920506E+00000, 0.57940737090415E+00000, 0.57792006534901E+00000
0.14352800000000E+00001, 0.14352800000000E+00001, 0.85814934329282E+00000, 0.85856308430781E+00000, 0.57934769440223E+00000, 0.57785777629113E+00000
0.14353600000000E+00001, 0.14353600000000E+00001, 0.85800970815984E+00000, 0.85842965756961E+00000, 0.57928802827900E+00000, 0.57779549993175E+00000
0.14354400000000E+00001, 0.14354400000000E+00001, 0.85786955686987E+00000, 0.85829572265384E+00000, 0.57922837204668E+00000, 0.57773323577527E+00000
0.14355200000000E+00001, 0.14355200000000E+00001, 0.85772899875850E+00000, 0.85816138824024E+00000, 0.57916872519148E+00000, 0.57767098330820E+00000
0.14356000000000E+00001, 0.14356000000000E+00001, 0.85758834581277E+00000, 0.85802696585218E+00000, 0.57910908721582E+00000, 0.57760874202996E+00000
0.14356800000000E+00001, 0.14356800000000E+00001, 0.85744763127397E+00000, 0.85789248867625E+00000, 0.57904945764603E+00000, 0.57754651144907E+00000
0.14357600000000E+00001, 0.14357600000000E+00001, 0.85730645998800E+00000, 0.85775756247341E+00000, 0.57898983597651E+00000, 0.57748429104960E+00000
0.14358400000000E+00001, 0.14358400000000E+00001, 0.85716513540769E+00000, 0.85762248816984E+00000, 0.57893022164421E+00000, 0.57742208030017E+00000
0.14359200000000E+00001, 0.14359200000000E+00001, 0.85702347750496E+00000, 0.85748708381632E+00000, 0.57887061416960E+00000, 0.57735987868069E+00000
0.14360000000000E+00001, 0.14360000000000E+00001, 0.85688139325532E+00000, 0.85735125784271E+00000, 0.57881101299667E+00000, 0.57729768564800E+00000
0.14360800000000E+00001, 0.14360800000000E+00001, 0.85673895932960E+00000, 0.85721508930164E+00000, 0.57875141758191E+00000, 0.57723550065545E+00000
0.14361600000000E+00001, 0.14361600000000E+00001, 0.85659624034786E+00000, 0.85707864119746E+00000, 0.57869182739588E+00000, 0.57717332316396E+00000
0.14362400000000E+00001, 0.14362400000000E+00001, 0.85645317026278E+00000, 0.85694184502837E+00000, 0.57863224190744E+00000, 0.57711115263418E+00000
0.14363200000000E+00001, 0.14363200000000E+00001, 0.85630980886394E+00000, 0.85680476059171E+00000, 0.57857266057233E+00000, 0.57704898852415E+00000
0.14364000000000E+00001, 0.14364000000000E+00001, 0.85616604964609E+00000, 0.85666728075735E+00000, 0.57851308286553E+00000, 0.57698683029419E+00000
0.14364800000000E+00001, 0.14364800000000E+00001, 0.85602195050595E+00000, 0.85652946288610E+00000, 0.57845350824027E+00000, 0.57692467740279E+00000
0.14365600000000E+00001, 0.14365600000000E+00001, 0.85587742948608E+00000, 0.85639122434728E+00000, 0.57839393617677E+00000, 0.57686252931436E+00000
0.14366400000000E+00001, 0.14366400000000E+00001, 0.85573243895803E+00000, 0.85625251697887E+00000, 0.57833436613840E+00000, 0.57680038549218E+00000
0.14367200000000E+00001, 0.14367200000000E+00001, 0.85558685396456E+00000, 0.85611321668645E+00000, 0.57827479759812E+00000, 0.57673824539767E+00000
0.14368000000000E+00001, 0.14368000000000E+00001, 0.85544059922829E+00000, 0.85597324861763E+00000, 0.57821523002019E+00000, 0.57667610849554E+00000
0.14368800000000E+00001, 0.14368800000000E+00001, 0.85529354296133E+00000, 0.85583247907909E+00000, 0.57815566287702E+00000, 0.57661397424538E+00000
0.14369600000000E+00001, 0.14369600000000E+00001, 0.85514589044774E+00000, 0.85569111437796E+00000, 0.57809609563625E+00000, 0.57655184212389E+00000
0.14370400000000E+00001, 0.14370400000000E+00001, 0.85499764015449E+00000, 0.85554915112821E+00000, 0.57803652781900E+00000, 0.57648971162804E+00000
0.14371200000000E+00001, 0.14371200000000E+00001, 0.85484888353952E+00000, 0.85540668125953E+00000, 0.57797695893151E+00000, 0.57642758226692E+00000
0.14372000000000E+00001, 0.14372000000000E+00001, 0.85469940552099E+00000, 0.85526348913083E+00000, 0.57791738851529E+00000, 0.57636545356040E+00000
0.14372800000000E+00001, 0.14372800000000E+00001, 0.85454928563089E+00000, 0.85511965200485E+00000, 0.57785781608308E+00000, 0.57630332503406E+00000
0.14373600000000E+00001, 0.14373600000000E+00001, 0.85439860960321E+00000, 0.85497525734328E+00000, 0.57779824120272E+00000, 0.57624119624217E+00000
0.14374400000000E+00001, 0.14374400000000E+00001, 0.85424725258407E+00000, 0.85483017981568E+00000, 0.57773866345676E+00000, 0.57617906674792E+00000
0.14375200000000E+00001, 0.14375200000000E+00001, 0.85409529782397E+00000, 0.85468450131695E+00000, 0.57767908241969E+00000, 0.57611693613773E+00000
0.14376000000000E+00001, 0.14376000000000E+00001, 0.85394246352072E+00000, 0.85453794170191E+00000, 0.57761949771336E+00000, 0.57605480400324E+00000
0.14376800000000E+00001, 0.14376800000000E+00001, 0.85378867817582E+00000, 0.85439043048423E+00000, 0.57755990892297E+00000, 0.57599266993841E+00000
0.14377600000000E+00001, 0.14377600000000E+00001, 0.85363413258504E+00000, 0.85424215673752E+00000, 0.57750031567692E+00000, 0.57593053356855E+00000
0.14378400000000E+00001, 0.14378400000000E+00001, 0.85347893662180E+00000, 0.85409323000538E+00000, 0.57744071765216E+00000, 0.57586839455035E+00000
0.14379200000000E+00001, 0.14379200000000E+00001, 0.85332312561347E+00000, 0.85394368580098E+00000, 0.57738111454285E+00000, 0.57580625256969E+00000
0.14380000000000E+00001, 0.14380000000000E+00001, 0.85316644844712E+00000, 0.85379327413755E+00000, 0.57732150606711E+00000, 0.57574410732892E+00000
0.14380800000000E+00001, 0.14380800000000E+00001, 0.85300890812671E+00000, 0.85364199771945E+00000, 0.57726189192824E+00000, 0.57568195854271E+00000
0.14381600000000E+00001, 0.14381600000000E+00001, 0.85285048031535E+00000, 0.85348983260843E+00000, 0.57720227188390E+00000, 0.57561980594617E+00000
0.14382400000000E+00001, 0.14382400000000E+00001, 0.85269122122434E+00000, 0.85333683275834E+00000, 0.57714264570462E+00000, 0.57555764930752E+00000
0.14383200000000E+00001, 0.14383200000000E+00001, 0.85253104733025E+00000, 0.85318291376187E+00000, 0.57708301319861E+00000, 0.57549548841639E+00000
0.14384000000000E+00001, 0.14384000000000E+00001, 0.85236984749150E+00000, 0.85302796748081E+00000, 0.57702337418060E+00000, 0.57543332308461E+00000
0.14384800000000E+00001, 0.14384800000000E+00001, 0.85220765301409E+00000, 0.85287202388104E+00000, 0.57696372848801E+00000, 0.57537115314510E+00000
0.14385600000000E+00001, 0.14385600000000E+00001, 0.85204451485778E+00000, 0.85271513431515E+00000, 0.57690407599939E+00000, 0.57530897846516E+00000
0.14386400000000E+00001, 0.14386400000000E+00001, 0.85188021288467E+00000, 0.85255707981329E+00000, 0.57684441662305E+00000, 0.57524679893038E+00000
0.14387200000000E+00001, 0.14387200000000E+00001, 0.85171479284387E+00000, 0.85239790527648E+00000, 0.57678475025847E+00000, 0.57518461445194E+00000
0.14388000000000E+00001, 0.14388000000000E+00001, 0.85154811557983E+00000, 0.85223747196077E+00000, 0.57672507686741E+00000, 0.57512242496903E+00000
0.14388800000000E+00001, 0.14388800000000E+00001, 0.85138014353715E+00000, 0.85207574178632E+00000, 0.57666539640774E+00000, 0.57506023043583E+00000
0.14389600000000E+00001, 0.14389600000000E+00001, 0.85121095483403E+00000, 0.85191279349857E+00000, 0.57660570887711E+00000, 0.57499803084367E+00000
0.14390400000000E+00001, 0.14390400000000E+00001, 0.85104052760382E+00000, 0.85174860396156E+00000, 0.57654601431513E+00000, 0.57493582621642E+00000
0.14391200000000E+00001, 0.14391200000000E+00001, 0.85086885555880E+00000, 0.85158316776051E+00000, 0.57648631277896E+00000, 0.57487361660463E+00000
0.14392000000000E+00001, 0.14392000000000E+00001, 0.85069613957390E+00000, 0.85141668620588E+00000, 0.57642660436005E+00000, 0.57481140209728E+00000
0.14392800000000E+00001, 0.14392800000000E+00001, 0.85052233852476E+00000, 0.85124911771991E+00000, 0.57636688921108E+00000, 0.57474918282466E+00000
0.14393600000000E+00001, 0.14393600000000E+00001, 0.85034708995778E+00000, 0.85108009991717E+00000, 0.57630716748662E+00000, 0.57468695892786E+00000
0.14394400000000E+00001, 0.14394400000000E+00001, 0.85017070027663E+00000, 0.85090994124396E+00000, 0.57624743932727E+00000, 0.57462473057228E+00000
0.14395200000000E+00001, 0.14395200000000E+00001, 0.84999312763211E+00000, 0.85073859778009E+00000, 0.57618770498740E+00000, 0.57456249797344E+00000
0.14396000000000E+00001, 0.14396000000000E+00001, 0.84981434182615E+00000, 0.85056604104788E+00000, 0.57612796470016E+00000, 0.57450026136212E+00000
0.14396800000000E+00001, 0.14396800000000E+00001, 0.84963431260783E+00000, 0.85039224006013E+00000, 0.57606821873750E+00000, 0.57443802100730E+00000
0.14397600000000E+00001, 0.14397600000000E+00001, 0.84945273133708E+00000, 0.85021688596658E+00000, 0.57600846739802E+00000, 0.57437577718585E+00000
0.14398400000000E+00001, 0.14398400000000E+00001, 0.84926977655025E+00000, 0.85004015712835E+00000, 0.57594871096359E+00000, 0.57431353019867E+00000
0.14399200000000E+00001, 0.14399200000000E+00001, 0.84908558901348E+00000, 0.84986219788950E+00000, 0.57588894980328E+00000, 0.57425128039330E+00000
0.14400000000000E+00001, 0.14400000000000E+00001, 0.84889999775018E+00000, 0.84968283694660E+00000, 0.57582918430580E+00000, 0.57418902813779E+00000
0.14400800000000E+00001, 0.14400800000000E+00001, 0.84871314013106E+00000, 0.84950221067381E+00000, 0.57576941485199E+00000, 0.57412677382772E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, 0.84852506716704E+00000, 0.84932036942194E+00000, 0.57570964189205E+00000, 0.57406451789420E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, 0.84852506716704E+00000, 0.84932036942194E+00000, 0.57570964189205E+00000, 0.57406451789420E+00000
0.14402400000000E+00001, 0.14402400000000E+00001, 0.84833565534319E+00000, 0.84913718885832E+00000, 0.57564986588835E+00000, 0.57400226079006E+00000
0.14403200000000E+00001, 0.14403200000000E+00001, 0.84814496681927E+00000, 0.84895273213292E+00000, 0.57559008730843E+00000, 0.57394000298563E+00000
0.14404000000000E+00001, 0.14404000000000E+00001, 0.84795296407911E+00000, 0.84876696232394E+00000, 0.57553030666724E+00000, 0.57387774497986E+00000
0.14404800000000E+00001, 0.14404800000000E+00001, 0.84775974568450E+00000, 0.84857997914086E+00000, 0.57547052448508E+00000, 0.57381548729686E+00000
0.14405600000000E+00001, 0.14405600000000E+00001, 0.84756511637342E+00000, 0.84839158853911E+00000, 0.57541074132440E+00000, 0.57375323047658E+00000
0.14406400000000E+00001, 0.14406400000000E+00001, 0.84736902664509E+00000, 0.84820173964560E+00000, 0.57535095772588E+00000, 0.57369097506826E+00000
0.14407200000000E+00001, 0.14407200000000E+00001, 0.84717175395483E+00000, 0.84801070884258E+00000, 0.57529117426568E+00000, 0.57362872165029E+00000
0.14408000000000E+00001, 0.14408000000000E+00001, 0.84697313295833E+00000, 0.84781833285015E+00000, 0.57523139157984E+00000, 0.57356647083031E+00000
0.14408800000000E+00001, 0.14408800000000E+00001, 0.84677262104696E+00000, 0.84762406933795E+00000, 0.57517161026331E+00000, 0.57350422319528E+00000
0.14409600000000E+00001, 0.14409600000000E+00001, 0.84657063175372E+00000, 0.84742833125643E+00000, 0.57511183087050E+00000, 0.57344197934145E+00000
0.14410400000000E+00001, 0.14410400000000E+00001, 0.84636714705208E+00000, 0.84723109971614E+00000, 0.57505205408574E+00000, 0.57337973990197E+00000
0.14411200000000E+00001, 0.14411200000000E+00001, 0.84616252979970E+00000, 0.84703273667477E+00000, 0.57499228053984E+00000, 0.57331750553308E+00000
0.14412000000000E+00001, 0.14412000000000E+00001, 0.84595649440792E+00000, 0.84683295897264E+00000, 0.57493251094584E+00000, 0.57325527690868E+00000
0.14412800000000E+00001, 0.14412800000000E+00001, 0.84574898640341E+00000, 0.84663171254925E+00000, 0.57487274594314E+00000, 0.57319305469270E+00000
0.14413600000000E+00001, 0.14413600000000E+00001, 0.84554005762894E+00000, 0.84642904833042E+00000, 0.57481298621379E+00000, 0.57313083956366E+00000
0.14414400000000E+00001, 0.14414400000000E+00001, 0.84532968666567E+00000, 0.84622494821814E+00000, 0.57475323244990E+00000, 0.57306863220354E+00000
0.14415200000000E+00001, 0.14415200000000E+00001, 0.84511802517469E+00000, 0.84601956470766E+00000, 0.57469348533887E+00000, 0.57300643330548E+00000
0.14416000000000E+00001, 0.14416000000000E+00001, 0.84490506158341E+00000, 0.84581288395428E+00000, 0.57463374559813E+00000, 0.57294424357413E+00000
0.14416800000000E+00001, 0.14416800000000E+00001, 0.84469066742985E+00000, 0.84560477962109E+00000, 0.57457401392792E+00000, 0.57288206371090E+00000
0.14417600000000E+00001, 0.14417600000000E+00001, 0.84447462312968E+00000, 0.84539503170372E+00000, 0.57451429101482E+00000, 0.57281989439832E+00000
0.14418400000000E+00001, 0.14418400000000E+00001, 0.84425704884418E+00000, 0.84518375974670E+00000, 0.57445457752336E+00000, 0.57275773631768E+00000
0.14419200000000E+00001, 0.14419200000000E+00001, 0.84403805402677E+00000, 0.84497107299373E+00000, 0.57439487415165E+00000, 0.57269559015337E+00000
0.14420000000000E+00001, 0.14420000000000E+00001, 0.84381755331907E+00000, 0.84475688865576E+00000, 0.57433518158956E+00000, 0.57263345659148E+00000
0.14420800000000E+00001, 0.14420800000000E+00001, 0.84359548397402E+00000, 0.84454114463814E+00000, 0.57427550050039E+00000, 0.57257133629938E+00000
0.14421600000000E+00001, 0.14421600000000E+00001, 0.84337200716479E+00000, 0.84432400276310E+00000, 0.57421583154156E+00000, 0.57250922994343E+00000
0.14422400000000E+00001, 0.14422400000000E+00001, 0.84314714220049E+00000, 0.84410548219088E+00000, 0.57415617538807E+00000, 0.57244713819098E+00000
0.14423200000000E+00001, 0.14423200000000E+00001, 0.84292065158561E+00000, 0.84388534399685E+00000, 0.57409653268825E+00000, 0.57238506168231E+00000
0.14424000000000E+00001, 0.14424000000000E+00001, 0.84269269208980E+00000, 0.84366374594348E+00000, 0.57403690404292E+00000, 0.57232300104779E+00000
0.14424800000000E+00001, 0.14424800000000E+00001, 0.84246306584150E+00000, 0.84344048870275E+00000, 0.57397729008627E+00000, 0.57226095689685E+00000
0.14425600000000E+00001, 0.14425600000000E+00001, 0.84223173029430E+00000, 0.84321553082716E+00000, 0.57391769138295E+00000, 0.57219892981498E+00000
0.14426400000000E+00001, 0.14426400000000E+00001, 0.84199887550872E+00000, 0.84298906302183E+00000, 0.57385810849881E+00000, 0.57213692036932E+00000
0.14427200000000E+00001, 0.14427200000000E+00001, 0.84176475876644E+00000, 0.84276134354734E+00000, 0.57379854200701E+00000, 0.57207492913328E+00000
0.14428000000000E+00001, 0.14428000000000E+00001, 0.84152930206681E+00000, 0.84253229347885E+00000, 0.57373899247662E+00000, 0.57201295666888E+00000
0.14428800000000E+00001, 0.14428800000000E+00001, 0.84129256755983E+00000, 0.84230197408716E+00000, 0.57367946042210E+00000, 0.57195100350762E+00000
0.14429600000000E+00001, 0.14429600000000E+00001, 0.84105425266802E+00000, 0.84207008503911E+00000, 0.57361994635849E+00000, 0.57188907015018E+00000
0.14430400000000E+00001, 0.14430400000000E+00001, 0.84081428876968E+00000, 0.84183655910988E+00000, 0.57356045071994E+00000, 0.57182715706045E+00000
0.14431200000000E+00001, 0.14431200000000E+00001, 0.84057279723965E+00000, 0.84160151542223E+00000, 0.57350097393852E+00000, 0.57176526466804E+00000
0.14432000000000E+00001, 0.14432000000000E+00001, 0.84033006239036E+00000, 0.84136523836393E+00000, 0.57344151643266E+00000, 0.57170339339982E+00000
0.14432800000000E+00001, 0.14432800000000E+00001, 0.84008607122510E+00000, 0.84112771588822E+00000, 0.57338207861967E+00000, 0.57164154366271E+00000
0.14433600000000E+00001, 0.14433600000000E+00001, 0.83984070463794E+00000, 0.84088883106149E+00000, 0.57332266085766E+00000, 0.57157971582427E+00000
0.14434400000000E+00001, 0.14434400000000E+00001, 0.83959409199790E+00000, 0.84064871085450E+00000, 0.57326326346498E+00000, 0.57151791022202E+00000
0.14435200000000E+00001, 0.14435200000000E+00001, 0.83934612021653E+00000, 0.84040724154571E+00000, 0.57320388675982E+00000, 0.57145612716379E+00000
0.14436000000000E+00001, 0.14436000000000E+00001, 0.83909658474728E+00000, 0.84016421892326E+00000, 0.57314453099115E+00000, 0.57139436690919E+00000
0.14436800000000E+00001, 0.14436800000000E+00001, 0.83884569287880E+00000, 0.83991984984873E+00000, 0.57308519635850E+00000, 0.57133262967943E+00000
0.14437600000000E+00001, 0.14437600000000E+00001, 0.83859340012217E+00000, 0.83967409146239E+00000, 0.57302588307535E+00000, 0.57127091567520E+00000
0.14438400000000E+00001, 0.14438400000000E+00001, 0.83833978135909E+00000, 0.83942701854498E+00000, 0.57296659128197E+00000, 0.57120922505445E+00000
0.14439200000000E+00001, 0.14439200000000E+00001, 0.83808467718328E+00000, 0.83917847265579E+00000, 0.57290732110576E+00000, 0.57114755793973E+00000
0.14440000000000E+00001, 0.14440000000000E+00001, 0.83782806581576E+00000, 0.83892843140221E+00000, 0.57284807260067E+00000, 0.57108591440350E+00000
0.14440800000000E+00001, 0.14440800000000E+00001, 0.83757005413247E+00000, 0.83867700270765E+00000, 0.57278884579944E+00000, 0.57102429448865E+00000
0.14441600000000E+00001, 0.14441600000000E+00001, 0.83731052066976E+00000, 0.83842406484603E+00000, 0.57272964070892E+00000, 0.57096269819326E+00000
0.14442400000000E+00001, 0.14442400000000E+00001, 0.83704960040955E+00000, 0.83816975302991E+00000, 0.57267045726674E+00000, 0.57090112548390E+00000
0.14443200000000E+00001, 0.14443200000000E+00001, 0.83678726515428E+00000, 0.83791403817188E+00000, 0.57261129540761E+00000, 0.57083957628351E+00000
0.14444000000000E+00001, 0.14444000000000E+00001, 0.83652342249826E+00000, 0.83765683024070E+00000, 0.57255215500323E+00000, 0.57077805047808E+00000
0.14444800000000E+00001, 0.14444800000000E+00001, 0.83625820155107E+00000, 0.83739825716558E+00000, 0.57249303587965E+00000, 0.57071654790626E+00000
0.14445600000000E+00001, 0.14445600000000E+00001, 0.83599185323357E+00000, 0.83713856874949E+00000, 0.57243393785073E+00000, 0.57065506839551E+00000
0.14446400000000E+00001, 0.14446400000000E+00001, 0.83572413167925E+00000, 0.83687752236768E+00000, 0.57237486071213E+00000, 0.57059361172327E+00000
0.14447200000000E+00001, 0.14447200000000E+00001, 0.83545484460002E+00000, 0.83661492505318E+00000, 0.57231580415938E+00000, 0.57053217761257E+00000
0.14448000000000E+00001, 0.14448000000000E+00001, 0.83518396874088E+00000, 0.83635075199183E+00000, 0.57225676785284E+00000, 0.57047076573764E+00000
0.14448800000000E+00001, 0.14448800000000E+00001, 0.83491163555517E+00000, 0.83608513640378E+00000, 0.57219775142262E+00000, 0.57040937573793E+00000
0.14449600000000E+00001, 0.14449600000000E+00001, 0.83463795128620E+00000, 0.83581818348795E+00000, 0.57213875447650E+00000, 0.57034800722369E+00000
0.14450400000000E+00001, 0.14450400000000E+00001, 0.83436293880456E+00000, 0.83554991604158E+00000, 0.57207977658560E+00000, 0.57028665977318E+00000
0.14451200000000E+00001, 0.14451200000000E+00001, 0.83408651875818E+00000, 0.83528025506713E+00000, 0.57202081727936E+00000, 0.57022533292504E+00000
0.14452000000000E+00001, 0.14452000000000E+00001, 0.83380862589407E+00000, 0.83500913514592E+00000, 0.57196187603854E+00000, 0.57016402617289E+00000
0.14452800000000E+00001, 0.14452800000000E+00001, 0.83352917217446E+00000, 0.83473646793474E+00000, 0.57190295230636E+00000, 0.57010273896906E+00000
0.14453600000000E+00001, 0.14453600000000E+00001, 0.83324835926233E+00000, 0.83446245694819E+00000, 0.57184404548088E+00000, 0.57004147072924E+00000
0.14454400000000E+00001, 0.14454400000000E+00001, 0.83296646255356E+00000, 0.83418737511537E+00000, 0.57178515496307E+00000, 0.56998022086359E+00000
0.14455200000000E+00001, 0.14455200000000E+00001, 0.83268336322041E+00000, 0.83391110514809E+00000, 0.57172628013823E+00000, 0.56991898874687E+00000
0.14456000000000E+00001, 0.14456000000000E+00001, 0.83239905348267E+00000, 0.83363364038748E+00000, 0.57166742031699E+00000, 0.56985777371930E+00000
0.14456800000000E+00001, 0.14456800000000E+00001, 0.83211352656984E+00000, 0.83335497536045E+00000, 0.57160857479852E+00000, 0.56979657508546E+00000
0.14457600000000E+00001, 0.14457600000000E+00001, 0.83182683918757E+00000, 0.83307516477634E+00000, 0.57154974284763E+00000, 0.56973539212115E+00000
0.14458400000000E+00001, 0.14458400000000E+00001, 0.83153921016687E+00000, 0.83279442881825E+00000, 0.57149092370742E+00000, 0.56967422408467E+00000
0.14459200000000E+00001, 0.14459200000000E+00001, 0.83125056244727E+00000, 0.83251268806598E+00000, 0.57143211662022E+00000, 0.56961307021681E+00000
0.14460000000000E+00001, 0.14460000000000E+00001, 0.83096083921299E+00000, 0.83222988602592E+00000, 0.57137332076811E+00000, 0.56955192971455E+00000
0.14460800000000E+00001, 0.14460800000000E+00001, 0.83067020036179E+00000, 0.83194618426083E+00000, 0.57131453531368E+00000, 0.56949080176155E+00000
0.14461600000000E+00001, 0.14461600000000E+00001, 0.83037848136263E+00000, 0.83166141800402E+00000, 0.57125575942376E+00000, 0.56942968551483E+00000
0.14462400000000E+00001, 0.14462400000000E+00001, 0.83008578983726E+00000, 0.83137569665073E+00000, 0.57119699219734E+00000, 0.56936858010525E+00000
0.14463200000000E+00001, 0.14463200000000E+00001, 0.82979200526582E+00000, 0.83108889876645E+00000, 0.57113823275130E+00000, 0.56930748464165E+00000
0.14464000000000E+00001, 0.14464000000000E+00001, 0.82949742266015E+00000, 0.83080131918873E+00000, 0.57107948014715E+00000, 0.56924639822055E+00000
0.14464800000000E+00001, 0.14464800000000E+00001, 0.82920196333264E+00000, 0.83051287664616E+00000, 0.57102073348991E+00000, 0.56918531993148E+00000
0.14465600000000E+00001, 0.14465600000000E+00001, 0.82890590671252E+00000, 0.83022385044289E+00000, 0.57096199181869E+00000, 0.56912424884728E+00000
0.14466400000000E+00001, 0.14466400000000E+00001, 0.82860925723816E+00000, 0.82993424684039E+00000, 0.57090325421996E+00000, 0.56906318404547E+00000
0.14467200000000E+00001, 0.14467200000000E+00001, 0.82831182817125E+00000, 0.82964387924601E+00000, 0.57084451973418E+00000, 0.56900212457884E+00000
0.14468000000000E+00001, 0.14468000000000E+00001, 0.82801365376408E+00000, 0.82935278064583E+00000, 0.57078578736999E+00000, 0.56894106947969E+00000
0.14468800000000E+00001, 0.14468800000000E+00001, 0.82771491281476E+00000, 0.82906113081517E+00000, 0.57072705615187E+00000, 0.56888001777939E+00000
0.14469600000000E+00001, 0.14469600000000E+00001, 0.82741574846566E+00000, 0.82876907397503E+00000, 0.57066832511127E+00000, 0.56881896851831E+00000
0.14470400000000E+00001, 0.14470400000000E+00001, 0.82711621817091E+00000, 0.82847666677187E+00000, 0.57060959327872E+00000, 0.56875792073353E+00000
0.14471200000000E+00001, 0.14471200000000E+00001, 0.82681637066007E+00000, 0.82818395732965E+00000, 0.57055085967890E+00000, 0.56869687346407E+00000
0.14472000000000E+00001, 0.14472000000000E+00001, 0.82651624133068E+00000, 0.82789098152586E+00000, 0.57049212333854E+00000, 0.56863582574343E+00000
0.14472800000000E+00001, 0.14472800000000E+00001, 0.82621585106661E+00000, 0.82759775913184E+00000, 0.57043338328502E+00000, 0.56857477661330E+00000
0.14473600000000E+00001, 0.14473600000000E+00001, 0.82591520104834E+00000, 0.82730429112896E+00000, 0.57037463854667E+00000, 0.56851372511053E+00000
0.14474400000000E+00001, 0.14474400000000E+00001, 0.82561496581931E+00000, 0.82701124878792E+00000, 0.57031588815062E+00000, 0.56845267029378E+00000
0.14475200000000E+00001, 0.14475200000000E+00001, 0.82531476808300E+00000, 0.82671825735419E+00000, 0.57025713123426E+00000, 0.56839161125881E+00000
0.14476000000000E+00001, 0.14476000000000E+00001, 0.82501468106642E+00000, 0.82642538986228E+00000, 0.57019836680774E+00000, 0.56833054706786E+00000
0.14476800000000E+00001, 0.14476800000000E+00001, 0.82471474884400E+00000, 0.82613268916355E+00000, 0.57013959396142E+00000, 0.56826947680741E+00000
0.14477600000000E+00001, 0.14477600000000E+00001, 0.82441514763523E+00000, 0.82584033234530E+00000, 0.57008081178146E+00000, 0.56820839957897E+00000
0.14478400000000E+00001, 0.14478400000000E+00001, 0.82411589730290E+00000, 0.82554834212231E+00000, 0.57002201938612E+00000, 0.56814731449760E+00000
0.14479200000000E+00001, 0.14479200000000E+00001, 0.82381691972916E+00000, 0.82525663721004E+00000, 0.56996321588995E+00000, 0.56808622069275E+00000
0.14480000000000E+00001, 0.14480000000000E+00001, 0.82351814869666E+00000, 0.82496515149697E+00000, 0.56990440041175E+00000, 0.56802511729305E+00000
0.14480800000000E+00001, 0.14480800000000E+00001, 0.82321977669558E+00000, 0.82467407899029E+00000, 0.56984557208403E+00000, 0.56796400344863E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, 0.82292185674324E+00000, 0.82438346979095E+00000, 0.56978673008700E+00000, 0.56790287833167E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, 0.82292185674324E+00000, 0.82438346979095E+00000, 0.56978673008700E+00000, 0.56790287833167E+00000
0.14482400000000E+00001, 0.14482400000000E+00001, 0.82262443490947E+00000, 0.82409337020899E+00000, 0.56972787360170E+00000, 0.56784174114193E+00000
0.14483200000000E+00001, 0.14483200000000E+00001, 0.82232730519526E+00000, 0.82380357562667E+00000, 0.56966900183581E+00000, 0.56778059108240E+00000
0.14484000000000E+00001, 0.14484000000000E+00001, 0.82203051332037E+00000, 0.82351413147727E+00000, 0.56961011398151E+00000, 0.56771942736910E+00000
0.14484800000000E+00001, 0.14484800000000E+00001, 0.82173418023495E+00000, 0.82322516083614E+00000, 0.56955120928169E+00000, 0.56765824924951E+00000
0.14485600000000E+00001, 0.14485600000000E+00001, 0.82143832207770E+00000, 0.82293667731903E+00000, 0.56949228700574E+00000, 0.56759705598867E+00000
0.14486400000000E+00001, 0.14486400000000E+00001, 0.82114323610552E+00000, 0.82264897639752E+00000, 0.56943334643665E+00000, 0.56753584689586E+00000
0.14487200000000E+00001, 0.14487200000000E+00001, 0.82084901712430E+00000, 0.82236215299072E+00000, 0.56937438692777E+00000, 0.56747462131214E+00000
0.14488000000000E+00001, 0.14488000000000E+00001, 0.82055576602855E+00000, 0.82207630984463E+00000, 0.56931540783985E+00000, 0.56741337861304E+00000
0.14488800000000E+00001, 0.14488800000000E+00001, 0.82026343657853E+00000, 0.82179140155230E+00000, 0.56925640857410E+00000, 0.56735211820193E+00000
0.14489600000000E+00001, 0.14489600000000E+00001, 0.81997218023238E+00000, 0.82150757594087E+00000, 0.56919738854226E+00000, 0.56729083950613E+00000
0.14490400000000E+00001, 0.14490400000000E+00001, 0.81968194763507E+00000, 0.82122478332334E+00000, 0.56913834721363E+00000, 0.56722954199103E+00000
0.14491200000000E+00001, 0.14491200000000E+00001, 0.81939275920936E+00000, 0.82094304514376E+00000, 0.56907928405976E+00000, 0.56716822513875E+00000
0.14492000000000E+00001, 0.14492000000000E+00001, 0.81910458321375E+00000, 0.82066233116206E+00000, 0.56902019859253E+00000, 0.56710688846343E+00000
0.14492800000000E+00001, 0.14492800000000E+00001, 0.81881748485258E+00000, 0.82038270527479E+00000, 0.56896109034225E+00000, 0.56704553150529E+00000
0.14493600000000E+00001, 0.14493600000000E+00001, 0.81853171189284E+00000, 0.82010441408623E+00000, 0.56890195888254E+00000, 0.56698415384677E+00000
0.14494400000000E+00001, 0.14494400000000E+00001, 0.81824736795349E+00000, 0.81982756048840E+00000, 0.56884280384562E+00000, 0.56692275511434E+00000
0.14495200000000E+00001, 0.14495200000000E+00001, 0.81796439747497E+00000, 0.81955209102058E+00000, 0.56878362488486E+00000, 0.56686133496250E+00000
0.14496000000000E+00001, 0.14496000000000E+00001, 0.81768283840443E+00000, 0.81927804242148E+00000, 0.56872442167177E+00000, 0.56679989307486E+00000
0.14496800000000E+00001, 0.14496800000000E+00001, 0.81740278967714E+00000, 0.81900551552515E+00000, 0.56866519392297E+00000, 0.56673842917364E+00000
0.14497600000000E+00001, 0.14497600000000E+00001, 0.81712401584293E+00000, 0.81873427611969E+00000, 0.56860594139272E+00000, 0.56667694300245E+00000
0.14498400000000E+00001, 0.14498400000000E+00001, 0.81684659190457E+00000, 0.81846439814128E+00000, 0.56854666381995E+00000, 0.56661543432205E+00000
0.14499200000000E+00001, 0.14499200000000E+00001, 0.81657058061961E+00000, 0.81819594492691E+00000, 0.56848736101428E+00000, 0.56655390293736E+00000
0.14500000000000E+00001, 0.14500000000000E+00001, 0.81629606704451E+00000, 0.81792899936991E+00000, 0.56842803280788E+00000, 0.56649234868196E+00000
0.14500800000000E+00001, 0.14500800000000E+00001, 0.81602313287749E+00000, 0.81766364203687E+00000, 0.56836867907276E+00000, 0.56643077143075E+00000
0.14501600000000E+00001, 0.14501600000000E+00001, 0.81575166779216E+00000, 0.81739976410540E+00000, 0.56830929971488E+00000, 0.56636917108279E+00000
0.14502400000000E+00001, 0.14502400000000E+00001, 0.81548168270462E+00000, 0.81713737707389E+00000, 0.56824989464611E+00000, 0.56630754756583E+00000
0.14503200000000E+00001, 0.14503200000000E+00001, 0.81521319072899E+00000, 0.81687649478131E+00000, 0.56819046382491E+00000, 0.56624590083410E+00000
0.14504000000000E+00001, 0.14504000000000E+00001, 0.81494629013279E+00000, 0.81661721152951E+00000, 0.56813100723514E+00000, 0.56618423087518E+00000
0.14504800000000E+00001, 0.14504800000000E+00001, 0.81468103838655E+00000, 0.81635958644115E+00000, 0.56807152490305E+00000, 0.56612253771319E+00000
0.14505600000000E+00001, 0.14505600000000E+00001, 0.81441734833129E+00000, 0.81610353409190E+00000, 0.56801201688233E+00000, 0.56606082139706E+00000
0.14506400000000E+00001, 0.14506400000000E+00001, 0.81415535661726E+00000, 0.81584918958165E+00000, 0.56795248323825E+00000, 0.56599908200509E+00000
0.14507200000000E+00001, 0.14507200000000E+00001, 0.81389511979394E+00000, 0.81559660839174E+00000, 0.56789292409451E+00000, 0.56593731964936E+00000
0.14508000000000E+00001, 0.14508000000000E+00001, 0.81363662308886E+00000, 0.81534577805296E+00000, 0.56783333959303E+00000, 0.56587553447390E+00000
0.14508800000000E+00001, 0.14508800000000E+00001, 0.81337969503234E+00000, 0.81509652625317E+00000, 0.56777372989747E+00000, 0.56581372663660E+00000
0.14509600000000E+00001, 0.14509600000000E+00001, 0.81312433350304E+00000, 0.81484885139760E+00000, 0.56771409517471E+00000, 0.56575189631579E+00000
0.14510400000000E+00001, 0.14510400000000E+00001, 0.81287059334552E+00000, 0.81460280691828E+00000, 0.56765443563313E+00000, 0.56569004371626E+00000
0.14511200000000E+00001, 0.14511200000000E+00001, 0.81261827157166E+00000, 0.81435819041406E+00000, 0.56759475150895E+00000, 0.56562816905859E+00000
0.14512000000000E+00001, 0.14512000000000E+00001, 0.81236760759238E+00000, 0.81411524331624E+00000, 0.56753504302492E+00000, 0.56556627259034E+00000
0.14512800000000E+00001, 0.14512800000000E+00001, 0.81211874181247E+00000, 0.81387410430079E+00000, 0.56747531048689E+00000, 0.56550435459749E+00000
0.14513600000000E+00001, 0.14513600000000E+00001, 0.81187161382384E+00000, 0.81363471262818E+00000, 0.56741555421155E+00000, 0.56544241539190E+00000
0.14514400000000E+00001, 0.14514400000000E+00001, 0.81162628818756E+00000, 0.81339713265329E+00000, 0.56735577452151E+00000, 0.56538045530497E+00000
0.14515200000000E+00001, 0.14515200000000E+00001, 0.81138254529296E+00000, 0.81316114938624E+00000, 0.56729597178150E+00000, 0.56531847468580E+00000
0.14516000000000E+00001, 0.14516000000000E+00001, 0.81114049361494E+00000, 0.81292687179320E+00000, 0.56723614633293E+00000, 0.56525647389170E+00000
0.14516800000000E+00001, 0.14516800000000E+00001, 0.81089989160189E+00000, 0.81269405632312E+00000, 0.56717629857970E+00000, 0.56519445330189E+00000
0.14517600000000E+00001, 0.14517600000000E+00001, 0.81066087326603E+00000, 0.81246283674968E+00000, 0.56711642888735E+00000, 0.56513241330306E+00000
0.14518400000000E+00001, 0.14518400000000E+00001, 0.81042344762983E+00000, 0.81223322208111E+00000, 0.56705653769020E+00000, 0.56507035431167E+00000
0.14519200000000E+00001, 0.14519200000000E+00001, 0.81018746469372E+00000, 0.81200506182109E+00000, 0.56699662541804E+00000, 0.56500827674742E+00000
0.14520000000000E+00001, 0.14520000000000E+00001, 0.80995312742668E+00000, 0.81177856021003E+00000, 0.56693669249749E+00000, 0.56494618105569E+00000
0.14520800000000E+00001, 0.14520800000000E+00001, 0.80972024292208E+00000, 0.81155352671268E+00000, 0.56687673941848E+00000, 0.56488406769405E+00000
0.14521600000000E+00001, 0.14521600000000E+00001, 0.80948907560330E+00000, 0.81133022498115E+00000, 0.56681676662933E+00000, 0.56482193713773E+00000
0.14522400000000E+00001, 0.14522400000000E+00001, 0.80925948934469E+00000, 0.81110851814019E+00000, 0.56675677466040E+00000, 0.56475978988333E+00000
0.14523200000000E+00001, 0.14523200000000E+00001, 0.80903132623637E+00000, 0.81088825009739E+00000, 0.56669676399930E+00000, 0.56469762642307E+00000
0.14524000000000E+00001, 0.14524000000000E+00001, 0.80880482792691E+00000, 0.81066966053732E+00000, 0.56663673514449E+00000, 0.56463544727220E+00000
0.14524800000000E+00001, 0.14524800000000E+00001, 0.80857971689285E+00000, 0.81045247146197E+00000, 0.56657668865799E+00000, 0.56457325295168E+00000
0.14525600000000E+00001, 0.14525600000000E+00001, 0.80835603031036E+00000, 0.81023672231342E+00000, 0.56651662503795E+00000, 0.56451104398488E+00000
0.14526400000000E+00001, 0.14526400000000E+00001, 0.80813358990759E+00000, 0.81002223530082E+00000, 0.56645654483671E+00000, 0.56444882089860E+00000
0.14527200000000E+00001, 0.14527200000000E+00001, 0.80791242302067E+00000, 0.80980903808021E+00000, 0.56639644857521E+00000, 0.56438658422396E+00000
0.14528000000000E+00001, 0.14528000000000E+00001, 0.80769283780766E+00000, 0.80959744038695E+00000, 0.56633633680808E+00000, 0.56432433451396E+00000
0.14528800000000E+00001, 0.14528800000000E+00001, 0.80747440704873E+00000, 0.80938701035741E+00000, 0.56627621013785E+00000, 0.56426207232938E+00000
0.14529600000000E+00001, 0.14529600000000E+00001, 0.80725727596729E+00000, 0.80917789718806E+00000, 0.56621606907762E+00000, 0.56419979822033E+00000
0.14530400000000E+00001, 0.14530400000000E+00001, 0.80704144091274E+00000, 0.80897009737738E+00000, 0.56615591422565E+00000, 0.56413751275612E+00000
0.14531200000000E+00001, 0.14531200000000E+00001, 0.80682705079188E+00000, 0.80876375801342E+00000, 0.56609574615604E+00000, 0.56407521651456E+00000
0.14532000000000E+00001, 0.14532000000000E+00001, 0.80661382570868E+00000, 0.80855860007149E+00000, 0.56603556547746E+00000, 0.56401291007877E+00000
0.14532800000000E+00001, 0.14532800000000E+00001, 0.80640179023640E+00000, 0.80835464761315E+00000, 0.56597537274522E+00000, 0.56395059401819E+00000
0.14533600000000E+00001, 0.14533600000000E+00001, 0.80619110844922E+00000, 0.80815206547466E+00000, 0.56591516855937E+00000, 0.56388826892319E+00000
0.14534400000000E+00001, 0.14534400000000E+00001, 0.80598159735249E+00000, 0.80795067102965E+00000, 0.56585495353563E+00000, 0.56382593538530E+00000
0.14535200000000E+00001, 0.14535200000000E+00001, 0.80577318562716E+00000, 0.80775039459033E+00000, 0.56579472825032E+00000, 0.56376359398852E+00000
0.14536000000000E+00001, 0.14536000000000E+00001, 0.80556597594035E+00000, 0.80755133703596E+00000, 0.56573449329842E+00000, 0.56370124532159E+00000
0.14536800000000E+00001, 0.14536800000000E+00001, 0.80535973554935E+00000, 0.80735326683545E+00000, 0.56567424929393E+00000, 0.56363888997485E+00000
0.14537600000000E+00001, 0.14537600000000E+00001, 0.80515421410544E+00000, 0.80715593560622E+00000, 0.56561399680529E+00000, 0.56357652851407E+00000
0.14538400000000E+00001, 0.14538400000000E+00001, 0.80494978279083E+00000, 0.80695971370978E+00000, 0.56555373639319E+00000, 0.56351416151835E+00000
0.14539200000000E+00001, 0.14539200000000E+00001, 0.80474659971742E+00000, 0.80676475978741E+00000, 0.56549346869660E+00000, 0.56345178959082E+00000
0.14540000000000E+00001, 0.14540000000000E+00001, 0.80454432413227E+00000, 0.80657073200733E+00000, 0.56543319433295E+00000, 0.56338941332488E+00000
0.14540800000000E+00001, 0.14540800000000E+00001, 0.80434286427488E+00000, 0.80637754072931E+00000, 0.56537291386353E+00000, 0.56332703330324E+00000
0.14541600000000E+00001, 0.14541600000000E+00001, 0.80414212311061E+00000, 0.80618508921155E+00000, 0.56531262787852E+00000, 0.56326465009589E+00000
0.14542400000000E+00001, 0.14542400000000E+00001, 0.80394188690047E+00000, 0.80599316349324E+00000, 0.56525233695262E+00000, 0.56320226426529E+00000
0.14543200000000E+00001, 0.14543200000000E+00001, 0.80374208107430E+00000, 0.80580168817950E+00000, 0.56519204163496E+00000, 0.56313987635999E+00000
0.14544000000000E+00001, 0.14544000000000E+00001, 0.80354281820809E+00000, 0.80561077644424E+00000, 0.56513174248342E+00000, 0.56307748692937E+00000
0.14544800000000E+00001, 0.14544800000000E+00001, 0.80334422653812E+00000, 0.80542055430364E+00000, 0.56507144007376E+00000, 0.56301509653673E+00000
0.14545600000000E+00001, 0.14545600000000E+00001, 0.80314623393469E+00000, 0.80523094925151E+00000, 0.56501113498662E+00000, 0.56295270574305E+00000
0.14546400000000E+00001, 0.14546400000000E+00001, 0.80294868254632E+00000, 0.80504180436479E+00000, 0.56495082778082E+00000, 0.56289031510341E+00000
0.14547200000000E+00001, 0.14547200000000E+00001, 0.80275156553509E+00000, 0.80485311327141E+00000, 0.56489051900252E+00000, 0.56282792516088E+00000
0.14548000000000E+00001, 0.14548000000000E+00001, 0.80255485210136E+00000, 0.80466484642947E+00000, 0.56483020920936E+00000, 0.56276553645736E+00000
0.14548800000000E+00001, 0.14548800000000E+00001, 0.80235835390973E+00000, 0.80447681625493E+00000, 0.56476989895008E+00000, 0.56270314952753E+00000
0.14549600000000E+00001, 0.14549600000000E+00001, 0.80216231886195E+00000, 0.80428926667481E+00000, 0.56470958874395E+00000, 0.56264076490158E+00000
0.14550400000000E+00001, 0.14550400000000E+00001, 0.80196682717663E+00000, 0.80410227714451E+00000, 0.56464927916630E+00000, 0.56257838312797E+00000
0.14551200000000E+00001, 0.14551200000000E+00001, 0.80177175027966E+00000, 0.80391572075136E+00000, 0.56458897077061E+00000, 0.56251600474802E+00000
0.14552000000000E+00001, 0.14552000000000E+00001, 0.80157671632951E+00000, 0.80372922976959E+00000, 0.56452866408862E+00000, 0.56245363027857E+00000
0.14552800000000E+00001, 0.14552800000000E+00001, 0.80138191014849E+00000, 0.80354298899347E+00000, 0.56446835960830E+00000, 0.56239126022824E+00000
0.14553600000000E+00001, 0.14553600000000E+00001, 0.80118729966830E+00000, 0.80335696451599E+00000, 0.56440805787911E+00000, 0.56232889510972E+00000
0.14554400000000E+00001, 0.14554400000000E+00001, 0.80099285793939E+00000, 0.80317112967273E+00000, 0.56434775941076E+00000, 0.56226653543398E+00000
0.14555200000000E+00001, 0.14555200000000E+00001, 0.80079873821771E+00000, 0.80298563573256E+00000, 0.56428746471553E+00000, 0.56220418170964E+00000
0.14556000000000E+00001, 0.14556000000000E+00001, 0.80060475687287E+00000, 0.80280030029395E+00000, 0.56422717432834E+00000, 0.56214183444332E+00000
0.14556800000000E+00001, 0.14556800000000E+00001, 0.80041095740383E+00000, 0.80261516644368E+00000, 0.56416688873408E+00000, 0.56207949412908E+00000
0.14557600000000E+00001, 0.14557600000000E+00001, 0.80021739726832E+00000, 0.80243029078784E+00000, 0.56410660844558E+00000, 0.56201716126638E+00000
0.14558400000000E+00001, 0.14558400000000E+00001, 0.80002398940279E+00000, 0.80224558627560E+00000, 0.56404633397042E+00000, 0.56195483634351E+00000
0.14559200000000E+00001, 0.14559200000000E+00001, 0.79983069727752E+00000, 0.80206101730100E+00000, 0.56398606579403E+00000, 0.56189251984634E+00000
0.14560000000000E+00001, 0.14560000000000E+00001, 0.79963745926626E+00000, 0.80187651923537E+00000, 0.56392580440282E+00000, 0.56183021224810E+00000
0.14560800000000E+00001, 0.14560800000000E+00001, 0.79944430181205E+00000, 0.80169211825514E+00000, 0.56386555027011E+00000, 0.56176791401657E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, 0.79925147978129E+00000, 0.80150806816655E+00000, 0.56380530387315E+00000, 0.56170562562670E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, 0.79925147978129E+00000, 0.80150806816655E+00000, 0.56380530387315E+00000, 0.56170562562670E+00000
0.14562400000000E+00001, 0.14562400000000E+00001, 0.79905893123331E+00000, 0.80132430843329E+00000, 0.56374506571905E+00000, 0.56164334755864E+00000
0.14563200000000E+00001, 0.14563200000000E+00001, 0.79886649665474E+00000, 0.80114067991014E+00000, 0.56368483627228E+00000, 0.56158108027382E+00000
0.14564000000000E+00001, 0.14564000000000E+00001, 0.79867424364599E+00000, 0.80095724983971E+00000, 0.56362461598196E+00000, 0.56151882422735E+00000
0.14564800000000E+00001, 0.14564800000000E+00001, 0.79848182739310E+00000, 0.80077367246472E+00000, 0.56356440531728E+00000, 0.56145657985392E+00000
0.14565600000000E+00001, 0.14565600000000E+00001, 0.79828934793479E+00000, 0.80059004809953E+00000, 0.56350420467700E+00000, 0.56139434757487E+00000
0.14566400000000E+00001, 0.14566400000000E+00001, 0.79809682735196E+00000, 0.80040639939942E+00000, 0.56344401450619E+00000, 0.56133212781004E+00000
0.14567200000000E+00001, 0.14567200000000E+00001, 0.79790440421197E+00000, 0.80022286352358E+00000, 0.56338383522427E+00000, 0.56126992097560E+00000
0.14568000000000E+00001, 0.14568000000000E+00001, 0.79771200541758E+00000, 0.80003936997855E+00000, 0.56332366726510E+00000, 0.56120772748810E+00000
0.14568800000000E+00001, 0.14568800000000E+00001, 0.79751959600878E+00000, 0.79985588247127E+00000, 0.56326351102929E+00000, 0.56114554774503E+00000
0.14569600000000E+00001, 0.14569600000000E+00001, 0.79732711204627E+00000, 0.79967233533010E+00000, 0.56320336691563E+00000, 0.56108338213908E+00000
0.14570400000000E+00001, 0.14570400000000E+00001, 0.79713456230057E+00000, 0.79948873496112E+00000, 0.56314323530691E+00000, 0.56102123104737E+00000
0.14571200000000E+00001, 0.14571200000000E+00001, 0.79694188143264E+00000, 0.79930501440951E+00000, 0.56308311658363E+00000, 0.56095909483819E+00000
0.14572000000000E+00001, 0.14572000000000E+00001, 0.79674918565565E+00000, 0.79912129197719E+00000, 0.56302301110426E+00000, 0.56089697387004E+00000
0.14572800000000E+00001, 0.14572800000000E+00001, 0.79655644274480E+00000, 0.79893753543102E+00000, 0.56296291924214E+00000, 0.56083486850282E+00000
0.14573600000000E+00001, 0.14573600000000E+00001, 0.79636338954111E+00000, 0.79875348063525E+00000, 0.56290284134181E+00000, 0.56077277906689E+00000
0.14574400000000E+00001, 0.14574400000000E+00001, 0.79617003258075E+00000, 0.79856913332996E+00000, 0.56284277770181E+00000, 0.56071070587568E+00000
0.14575200000000E+00001, 0.14575200000000E+00001, 0.79597641502206E+00000, 0.79838453710136E+00000, 0.56278272864004E+00000, 0.56064864922679E+00000
0.14576000000000E+00001, 0.14576000000000E+00001, 0.79578284042310E+00000, 0.79819999331179E+00000, 0.56272269445837E+00000, 0.56058660942935E+00000
0.14576800000000E+00001, 0.14576800000000E+00001, 0.79558901302593E+00000, 0.79801520602947E+00000, 0.56266267548910E+00000, 0.56052458677914E+00000
0.14577600000000E+00001, 0.14577600000000E+00001, 0.79539478375718E+00000, 0.79783002552914E+00000, 0.56260267197732E+00000, 0.56046258153890E+00000
0.14578400000000E+00001, 0.14578400000000E+00001, 0.79520023896845E+00000, 0.79764453737370E+00000, 0.56254268417406E+00000, 0.56040059395460E+00000
0.14579200000000E+00001, 0.14579200000000E+00001, 0.79500565867927E+00000, 0.79745901792071E+00000, 0.56248271233527E+00000, 0.56033862428210E+00000
0.14580000000000E+00001, 0.14580000000000E+00001, 0.79481087656523E+00000, 0.79727330283626E+00000, 0.56242275673285E+00000, 0.56027667276171E+00000
0.14580800000000E+00001, 0.14580800000000E+00001, 0.79461591199747E+00000, 0.79708741142482E+00000, 0.56236281757203E+00000, 0.56021473961632E+00000
0.14581600000000E+00001, 0.14581600000000E+00001, 0.79442073452274E+00000, 0.79690131414506E+00000, 0.56230289507290E+00000, 0.56015282505392E+00000
0.14582400000000E+00001, 0.14582400000000E+00001, 0.79422536893058E+00000, 0.79671503670890E+00000, 0.56224298942938E+00000, 0.56009092926284E+00000
0.14583200000000E+00001, 0.14583200000000E+00001, 0.79402988102301E+00000, 0.79652864201167E+00000, 0.56218310082783E+00000, 0.56002905243085E+00000
0.14584000000000E+00001, 0.14584000000000E+00001, 0.79383424411591E+00000, 0.79634210258905E+00000, 0.56212322944514E+00000, 0.55996719472322E+00000
0.14584800000000E+00001, 0.14584800000000E+00001, 0.79363839545283E+00000, 0.79615535483515E+00000, 0.56206337543023E+00000, 0.55990535628816E+00000
0.14585600000000E+00001, 0.14585600000000E+00001, 0.79344240105883E+00000, 0.79596846644166E+00000, 0.56200353891280E+00000, 0.55984353725586E+00000
0.14586400000000E+00001, 0.14586400000000E+00001, 0.79324623439071E+00000, 0.79578141159494E+00000, 0.56194372002084E+00000, 0.55978173774515E+00000
0.14587200000000E+00001, 0.14587200000000E+00001, 0.79304988855260E+00000, 0.79559418082357E+00000, 0.56188391885260E+00000, 0.55971995785390E+00000
0.14588000000000E+00001, 0.14588000000000E+00001, 0.79285330247665E+00000, 0.79540671453000E+00000, 0.56182413549289E+00000, 0.55965819766161E+00000
0.14588800000000E+00001, 0.14588800000000E+00001, 0.79265637953672E+00000, 0.79521891496254E+00000, 0.56176437000022E+00000, 0.55959645722192E+00000
0.14589600000000E+00001, 0.14589600000000E+00001, 0.79245918723526E+00000, 0.79503084696837E+00000, 0.56170462240472E+00000, 0.55953473657165E+00000
0.14590400000000E+00001, 0.14590400000000E+00001, 0.79226173619129E+00000, 0.79484252129394E+00000, 0.56164489273676E+00000, 0.55947303572985E+00000
0.14591200000000E+00001, 0.14591200000000E+00001, 0.79206407672505E+00000, 0.79465398701024E+00000, 0.56158518099985E+00000, 0.55941135470550E+00000
0.14592000000000E+00001, 0.14592000000000E+00001, 0.79186603001501E+00000, 0.79446506529203E+00000, 0.56152548718683E+00000, 0.55934969347517E+00000
0.14592800000000E+00001, 0.14592800000000E+00001, 0.79166763908275E+00000, 0.79427580251911E+00000, 0.56146581123934E+00000, 0.55928805199761E+00000
0.14593600000000E+00001, 0.14593600000000E+00001, 0.79146901153669E+00000, 0.79408630250815E+00000, 0.56140615310869E+00000, 0.55922643021562E+00000
0.14594400000000E+00001, 0.14594400000000E+00001, 0.79127020358519E+00000, 0.79389662042841E+00000, 0.56134651273218E+00000, 0.55916482806267E+00000
0.14595200000000E+00001, 0.14595200000000E+00001, 0.79107127374782E+00000, 0.79370681522833E+00000, 0.56128689002581E+00000, 0.55910324545511E+00000
0.14596000000000E+00001, 0.14596000000000E+00001, 0.79087203147709E+00000, 0.79351669474406E+00000, 0.56122728489354E+00000, 0.55904168228728E+00000
0.14596800000000E+00001, 0.14596800000000E+00001, 0.79067264061702E+00000, 0.79332642362146E+00000, 0.56116769718577E+00000, 0.55898013842793E+00000
0.14597600000000E+00001, 0.14597600000000E+00001, 0.79047282415482E+00000, 0.79313572652727E+00000, 0.56110812678050E+00000, 0.55891861373024E+00000
0.14598400000000E+00001, 0.14598400000000E+00001, 0.79027268955375E+00000, 0.79294470991437E+00000, 0.56104857346941E+00000, 0.55885710801195E+00000
0.14599200000000E+00001, 0.14599200000000E+00001, 0.79007211280405E+00000, 0.79275324991117E+00000, 0.56098903707712E+00000, 0.55879562107831E+00000
0.14600000000000E+00001, 0.14600000000000E+00001, 0.78987129390745E+00000, 0.79256154493271E+00000, 0.56092951736898E+00000, 0.55873415271232E+00000
0.14600800000000E+00001, 0.14600800000000E+00001, 0.78967018280013E+00000, 0.79236954476510E+00000, 0.56087001413818E+00000, 0.55867270269029E+00000
0.14601600000000E+00001, 0.14601600000000E+00001, 0.78946868013010E+00000, 0.79217714767988E+00000, 0.56081052712563E+00000, 0.55861127075918E+00000
0.14602400000000E+00001, 0.14602400000000E+00001, 0.78926672666328E+00000, 0.79198429296658E+00000, 0.56075105604953E+00000, 0.55854985664299E+00000
0.14603200000000E+00001, 0.14603200000000E+00001, 0.78906438146756E+00000, 0.79179104411421E+00000, 0.56069160060929E+00000, 0.55848846004286E+00000
0.14604000000000E+00001, 0.14604000000000E+00001, 0.78886182171667E+00000, 0.79159757467612E+00000, 0.56063216049924E+00000, 0.55842708065582E+00000
0.14604800000000E+00001, 0.14604800000000E+00001, 0.78865898591532E+00000, 0.79140382303345E+00000, 0.56057273541316E+00000, 0.55836571816627E+00000
0.14605600000000E+00001, 0.14605600000000E+00001, 0.78845607573729E+00000, 0.79120999065466E+00000, 0.56051332500151E+00000, 0.55830437224206E+00000
0.14606400000000E+00001, 0.14606400000000E+00001, 0.78825309945242E+00000, 0.79101608666210E+00000, 0.56045392893950E+00000, 0.55824304254812E+00000
0.14607200000000E+00001, 0.14607200000000E+00001, 0.78804997609725E+00000, 0.79082202836577E+00000, 0.56039454686308E+00000, 0.55818172872088E+00000
0.14608000000000E+00001, 0.14608000000000E+00001, 0.78784680678432E+00000, 0.79062791822513E+00000, 0.56033517838491E+00000, 0.55812043039082E+00000
0.14608800000000E+00001, 0.14608800000000E+00001, 0.78764352441800E+00000, 0.79043368945379E+00000, 0.56027582312565E+00000, 0.55805914716462E+00000
0.14609600000000E+00001, 0.14609600000000E+00001, 0.78744011270216E+00000, 0.79023932416295E+00000, 0.56021648066606E+00000, 0.55799787863530E+00000
0.14610400000000E+00001, 0.14610400000000E+00001, 0.78723662644085E+00000, 0.79004487867534E+00000, 0.56015715058067E+00000, 0.55793662437782E+00000
0.14611200000000E+00001, 0.14611200000000E+00001, 0.78703302394626E+00000, 0.78985031022909E+00000, 0.56009783243732E+00000, 0.55787538396258E+00000
0.14612000000000E+00001, 0.14612000000000E+00001, 0.78682908531705E+00000, 0.78965540163070E+00000, 0.56003852577650E+00000, 0.55781415692404E+00000
0.14612800000000E+00001, 0.14612800000000E+00001, 0.78662499372781E+00000, 0.78946033403313E+00000, 0.55997923009659E+00000, 0.55775294278762E+00000
0.14613600000000E+00001, 0.14613600000000E+00001, 0.78642059694688E+00000, 0.78926495406487E+00000, 0.55991994493317E+00000, 0.55769174106844E+00000
0.14614400000000E+00001, 0.14614400000000E+00001, 0.78621590127820E+00000, 0.78906926874843E+00000, 0.55986066976173E+00000, 0.55763055125967E+00000
0.14615200000000E+00001, 0.14615200000000E+00001, 0.78601106243424E+00000, 0.78887343196095E+00000, 0.55980140406870E+00000, 0.55756937285241E+00000
0.14616000000000E+00001, 0.14616000000000E+00001, 0.78580599734540E+00000, 0.78867735942057E+00000, 0.55974214734763E+00000, 0.55750820533151E+00000
0.14616800000000E+00001, 0.14616800000000E+00001, 0.78560064396452E+00000, 0.78848099162200E+00000, 0.55968289905386E+00000, 0.55744704816435E+00000
0.14617600000000E+00001, 0.14617600000000E+00001, 0.78539518575692E+00000, 0.78828451072650E+00000, 0.55962365863774E+00000, 0.55738590081243E+00000
0.14618400000000E+00001, 0.14618400000000E+00001, 0.78518964172126E+00000, 0.78808793880004E+00000, 0.55956442557382E+00000, 0.55732476274311E+00000
0.14619200000000E+00001, 0.14619200000000E+00001, 0.78498406375388E+00000, 0.78789132380529E+00000, 0.55950519930946E+00000, 0.55726363341449E+00000
0.14620000000000E+00001, 0.14620000000000E+00001, 0.78477836095492E+00000, 0.78769457372604E+00000, 0.55944597929819E+00000, 0.55720251227919E+00000
0.14620800000000E+00001, 0.14620800000000E+00001, 0.78457254626767E+00000, 0.78749770174873E+00000, 0.55938676496911E+00000, 0.55714139877571E+00000
0.14621600000000E+00001, 0.14621600000000E+00001, 0.78436677854779E+00000, 0.78730086797717E+00000, 0.55932755575842E+00000, 0.55708029235093E+00000
0.14622400000000E+00001, 0.14622400000000E+00001, 0.78416097676011E+00000, 0.78710399299120E+00000, 0.55926835111981E+00000, 0.55701919244975E+00000
0.14623200000000E+00001, 0.14623200000000E+00001, 0.78395511349830E+00000, 0.78690704866107E+00000, 0.55920915047503E+00000, 0.55695809850702E+00000
0.14624000000000E+00001, 0.14624000000000E+00001, 0.78374938989299E+00000, 0.78671023339510E+00000, 0.55914995325288E+00000, 0.55689700996179E+00000
0.14624800000000E+00001, 0.14624800000000E+00001, 0.78354371323350E+00000, 0.78651345535651E+00000, 0.55909075891295E+00000, 0.55683592626445E+00000
0.14625600000000E+00001, 0.14625600000000E+00001, 0.78333790254285E+00000, 0.78631653526213E+00000, 0.55903156687752E+00000, 0.55677484684323E+00000
0.14626400000000E+00001, 0.14626400000000E+00001, 0.78313205243263E+00000, 0.78611956688751E+00000, 0.55897237655814E+00000, 0.55671377112930E+00000
0.14627200000000E+00001, 0.14627200000000E+00001, 0.78292634954552E+00000, 0.78592273629444E+00000, 0.55891318739797E+00000, 0.55665269856500E+00000
0.14628000000000E+00001, 0.14628000000000E+00001, 0.78272072276280E+00000, 0.78572597234065E+00000, 0.55885399885651E+00000, 0.55659162860567E+00000
0.14628800000000E+00001, 0.14628800000000E+00001, 0.78251507737527E+00000, 0.78552917817038E+00000, 0.55879481036873E+00000, 0.55653056069184E+00000
0.14629600000000E+00001, 0.14629600000000E+00001, 0.78230959272200E+00000, 0.78533253268919E+00000, 0.55873562137359E+00000, 0.55646949428523E+00000


==> data/ekin_perfect_les/perfectLES_Fourier_TauEkin.csv <==
Time,Time,DISS Ekin U,DISS EKIN DNS,INT Ekin U,INT EKIN DNS
0.14000000000000E+00001, 0.14000000000000E+00001, -.67299860596335E+00000, -.67299860596335E+00000, 0.47758491081950E+00000, 0.47758491081950E+00000
0.14000800000000E+00001, 0.14000800000000E+00001, -.67294238025726E+00000, -.67294238025726E+00000, 0.47752803074006E+00000, 0.47752803074006E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, -.67288548658509E+00000, -.67288548658509E+00000, 0.47747115101739E+00000, 0.47747115101739E+00000
0.14001600000000E+00001, 0.14001600000000E+00001, -.67288548658509E+00000, -.67288548658509E+00000, 0.47747115101739E+00000, 0.47747115101739E+00000
0.14002400000000E+00001, 0.14002400000000E+00001, -.67282515832082E+00000, -.67282778976865E+00000, 0.47741468081625E+00000, 0.47741427214133E+00000
0.14003200000000E+00001, 0.14003200000000E+00001, -.67276427955439E+00000, -.67276941129140E+00000, 0.47735821250374E+00000, 0.47735739460816E+00000
0.14004000000000E+00001, 0.14004000000000E+00001, -.67270304376877E+00000, -.67271054016037E+00000, 0.47730174600303E+00000, 0.47730051890916E+00000
0.14004800000000E+00001, 0.14004800000000E+00001, -.67264149411402E+00000, -.67265122103043E+00000, 0.47724528198702E+00000, 0.47724364552731E+00000
0.14005600000000E+00001, 0.14005600000000E+00001, -.67257973489227E+00000, -.67259155678725E+00000, 0.47718882069909E+00000, 0.47718677494889E+00000
0.14006400000000E+00001, 0.14006400000000E+00001, -.67251777756060E+00000, -.67253155852521E+00000, 0.47713236250227E+00000, 0.47712990765704E+00000
0.14007200000000E+00001, 0.14007200000000E+00001, -.67245548761199E+00000, -.67247109142489E+00000, 0.47707590775249E+00000, 0.47707304414503E+00000
0.14008000000000E+00001, 0.14008000000000E+00001, -.67239275683256E+00000, -.67241004709862E+00000, 0.47701945682658E+00000, 0.47701618492062E+00000
0.14008800000000E+00001, 0.14008800000000E+00001, -.67232965108993E+00000, -.67234849142160E+00000, 0.47696301010740E+00000, 0.47695933049439E+00000
0.14009600000000E+00001, 0.14009600000000E+00001, -.67226611301709E+00000, -.67228636725637E+00000, 0.47690656796361E+00000, 0.47690248138174E+00000
0.14010400000000E+00001, 0.14010400000000E+00001, -.67220236834807E+00000, -.67222390071340E+00000, 0.47685013078639E+00000, 0.47684563808867E+00000
0.14011200000000E+00001, 0.14011200000000E+00001, -.67213824572778E+00000, -.67216092092079E+00000, 0.47679369892680E+00000, 0.47678880112178E+00000
0.14012000000000E+00001, 0.14012000000000E+00001, -.67207358661220E+00000, -.67209727006708E+00000, 0.47673727279051E+00000, 0.47673197100385E+00000
0.14012800000000E+00001, 0.14012800000000E+00001, -.67200873637524E+00000, -.67203329444158E+00000, 0.47668085278333E+00000, 0.47667514825310E+00000
0.14013600000000E+00001, 0.14013600000000E+00001, -.67194358653108E+00000, -.67196888657615E+00000, 0.47662443924776E+00000, 0.47661833336810E+00000
0.14014400000000E+00001, 0.14014400000000E+00001, -.67187819156060E+00000, -.67190410208355E+00000, 0.47656803258605E+00000, 0.47656152685678E+00000
0.14015200000000E+00001, 0.14015200000000E+00001, -.67181257041040E+00000, -.67183896118335E+00000, 0.47651163316926E+00000, 0.47650472921881E+00000
0.14016000000000E+00001, 0.14016000000000E+00001, -.67174672635687E+00000, -.67177346851706E+00000, 0.47645524137564E+00000, 0.47644794095194E+00000
0.14016800000000E+00001, 0.14016800000000E+00001, -.67168055579809E+00000, -.67170752208589E+00000, 0.47639885758309E+00000, 0.47639116255448E+00000
0.14017600000000E+00001, 0.14017600000000E+00001, -.67161387720635E+00000, -.67164094206139E+00000, 0.47634248218415E+00000, 0.47633439453436E+00000
0.14018400000000E+00001, 0.14018400000000E+00001, -.67154667157177E+00000, -.67157371131688E+00000, 0.47628611558722E+00000, 0.47627763740562E+00000
0.14019200000000E+00001, 0.14019200000000E+00001, -.67147904728740E+00000, -.67150594014958E+00000, 0.47622975818627E+00000, 0.47622089167021E+00000
0.14020000000000E+00001, 0.14020000000000E+00001, -.67141104683830E+00000, -.67143767314572E+00000, 0.47617341036081E+00000, 0.47616415781989E+00000
0.14020800000000E+00001, 0.14020800000000E+00001, -.67134266362160E+00000, -.67136890588982E+00000, 0.47611707249467E+00000, 0.47610743634189E+00000
0.14021600000000E+00001, 0.14021600000000E+00001, -.67127390006080E+00000, -.67129964298727E+00000, 0.47606074497052E+00000, 0.47605072771467E+00000
0.14022400000000E+00001, 0.14022400000000E+00001, -.67120474129928E+00000, -.67122987198296E+00000, 0.47600442816450E+00000, 0.47599403241026E+00000
0.14023200000000E+00001, 0.14023200000000E+00001, -.67113514039489E+00000, -.67115954836784E+00000, 0.47594812245246E+00000, 0.47593735089889E+00000
0.14024000000000E+00001, 0.14024000000000E+00001, -.67106510788616E+00000, -.67108868521528E+00000, 0.47589182821242E+00000, 0.47588068364350E+00000
0.14024800000000E+00001, 0.14024800000000E+00001, -.67099475344428E+00000, -.67101739483147E+00000, 0.47583554581071E+00000, 0.47582403108828E+00000
0.14025600000000E+00001, 0.14025600000000E+00001, -.67092383751936E+00000, -.67094544039024E+00000, 0.47577927559389E+00000, 0.47576739368159E+00000
0.14026400000000E+00001, 0.14026400000000E+00001, -.67085254471670E+00000, -.67087300935912E+00000, 0.47572301795250E+00000, 0.47571077186006E+00000
0.14027200000000E+00001, 0.14027200000000E+00001, -.67078084275356E+00000, -.67080007222316E+00000, 0.47566677321452E+00000, 0.47565416604636E+00000
0.14028000000000E+00001, 0.14028000000000E+00001, -.67070875359042E+00000, -.67072665362914E+00000, 0.47561054173399E+00000, 0.47559757665185E+00000
0.14028800000000E+00001, 0.14028800000000E+00001, -.67063610485564E+00000, -.67065258409519E+00000, 0.47555432384523E+00000, 0.47554100408105E+00000
0.14029600000000E+00001, 0.14029600000000E+00001, -.67056275150414E+00000, -.67057772137120E+00000, 0.47549811990589E+00000, 0.47548444874554E+00000
0.14030400000000E+00001, 0.14030400000000E+00001, -.67048863121869E+00000, -.67050200597546E+00000, 0.47544193026969E+00000, 0.47542791105077E+00000
0.14031200000000E+00001, 0.14031200000000E+00001, -.67041369505439E+00000, -.67042539172792E+00000, 0.47538575528196E+00000, 0.47537139139130E+00000
0.14032000000000E+00001, 0.14032000000000E+00001, -.67033786736319E+00000, -.67034780592221E+00000, 0.47532959528530E+00000, 0.47531489015583E+00000
0.14032800000000E+00001, 0.14032800000000E+00001, -.67026098808544E+00000, -.67026909147159E+00000, 0.47527345062157E+00000, 0.47525840772863E+00000
0.14033600000000E+00001, 0.14033600000000E+00001, -.67018309706913E+00000, -.67018929105516E+00000, 0.47521732164123E+00000, 0.47520194448344E+00000
0.14034400000000E+00001, 0.14034400000000E+00001, -.67010397946449E+00000, -.67010819265852E+00000, 0.47516120866513E+00000, 0.47514550078746E+00000
0.14035200000000E+00001, 0.14035200000000E+00001, -.67002357320028E+00000, -.67002573698528E+00000, 0.47510511204743E+00000, 0.47508907700822E+00000
0.14036000000000E+00001, 0.14036000000000E+00001, -.66994208018019E+00000, -.66994212870331E+00000, 0.47504903211691E+00000, 0.47503267348597E+00000
0.14036800000000E+00001, 0.14036800000000E+00001, -.66985939518662E+00000, -.66985726530287E+00000, 0.47499296916133E+00000, 0.47497629054587E+00000
0.14037600000000E+00001, 0.14037600000000E+00001, -.66977548964493E+00000, -.66977112099648E+00000, 0.47493692349750E+00000, 0.47491992850190E+00000
0.14038400000000E+00001, 0.14038400000000E+00001, -.66969030095747E+00000, -.66968363579217E+00000, 0.47488089541758E+00000, 0.47486358765559E+00000
0.14039200000000E+00001, 0.14039200000000E+00001, -.66960357943471E+00000, -.66959456277941E+00000, 0.47482488521317E+00000, 0.47480726830076E+00000
0.14040000000000E+00001, 0.14040000000000E+00001, -.66951534313405E+00000, -.66950392215027E+00000, 0.47476889319657E+00000, 0.47475097073632E+00000
0.14040800000000E+00001, 0.14040800000000E+00001, -.66942560977418E+00000, -.66941173416407E+00000, 0.47471291964051E+00000, 0.47469469523151E+00000
0.14041600000000E+00001, 0.14041600000000E+00001, -.66933442098184E+00000, -.66931804288274E+00000, 0.47465696481243E+00000, 0.47463844204081E+00000
0.14042400000000E+00001, 0.14042400000000E+00001, -.66924181043030E+00000, -.66922288430901E+00000, 0.47460102896133E+00000, 0.47458221139490E+00000
0.14043200000000E+00001, 0.14043200000000E+00001, -.66914774397362E+00000, -.66912622637748E+00000, 0.47454511232332E+00000, 0.47452600351122E+00000
0.14044000000000E+00001, 0.14044000000000E+00001, -.66905218929129E+00000, -.66902803870618E+00000, 0.47448921512895E+00000, 0.47446981859071E+00000
0.14044800000000E+00001, 0.14044800000000E+00001, -.66895517717896E+00000, -.66892835389795E+00000, 0.47443333759560E+00000, 0.47441365681899E+00000
0.14045600000000E+00001, 0.14045600000000E+00001, -.66885676238281E+00000, -.66882722838560E+00000, 0.47437747991966E+00000, 0.47435751835679E+00000
0.14046400000000E+00001, 0.14046400000000E+00001, -.66875674827713E+00000, -.66872446720002E+00000, 0.47432164228049E+00000, 0.47430140335608E+00000
0.14047200000000E+00001, 0.14047200000000E+00001, -.66865513773339E+00000, -.66862007474446E+00000, 0.47426582487857E+00000, 0.47424531195891E+00000
0.14048000000000E+00001, 0.14048000000000E+00001, -.66855202895694E+00000, -.66851415069291E+00000, 0.47421002787752E+00000, 0.47418924428932E+00000
0.14048800000000E+00001, 0.14048800000000E+00001, -.66844763816095E+00000, -.66840691247332E+00000, 0.47415425141752E+00000, 0.47413320043272E+00000
0.14049600000000E+00001, 0.14049600000000E+00001, -.66834169913103E+00000, -.66829809522018E+00000, 0.47409849560183E+00000, 0.47407718046265E+00000
0.14050400000000E+00001, 0.14050400000000E+00001, -.66823416561928E+00000, -.66818765382923E+00000, 0.47404276058091E+00000, 0.47402118445118E+00000
0.14051200000000E+00001, 0.14051200000000E+00001, -.66812514465501E+00000, -.66807569631900E+00000, 0.47398704646223E+00000, 0.47396521244743E+00000
0.14052000000000E+00001, 0.14052000000000E+00001, -.66801428140015E+00000, -.66796186866669E+00000, 0.47393135332688E+00000, 0.47390926449132E+00000
0.14052800000000E+00001, 0.14052800000000E+00001, -.66790179411975E+00000, -.66784638963545E+00000, 0.47387568130930E+00000, 0.47385334061882E+00000
0.14053600000000E+00001, 0.14053600000000E+00001, -.66778763468937E+00000, -.66772921152324E+00000, 0.47382003045464E+00000, 0.47379744083435E+00000
0.14054400000000E+00001, 0.14054400000000E+00001, -.66767173175172E+00000, -.66761026338182E+00000, 0.47376440083660E+00000, 0.47374156513373E+00000
0.14055200000000E+00001, 0.14055200000000E+00001, -.66755409421997E+00000, -.66748955433965E+00000, 0.47370879251334E+00000, 0.47368571349966E+00000
0.14056000000000E+00001, 0.14056000000000E+00001, -.66743469839908E+00000, -.66736706084249E+00000, 0.47365320552108E+00000, 0.47362988589670E+00000
0.14056800000000E+00001, 0.14056800000000E+00001, -.66731362656687E+00000, -.66724286517914E+00000, 0.47359763988805E+00000, 0.47357408227177E+00000
0.14057600000000E+00001, 0.14057600000000E+00001, -.66719097912208E+00000, -.66711706750556E+00000, 0.47354209561335E+00000, 0.47351830254834E+00000
0.14058400000000E+00001, 0.14058400000000E+00001, -.66706672699854E+00000, -.66698963868898E+00000, 0.47348657267669E+00000, 0.47346254663171E+00000
0.14059200000000E+00001, 0.14059200000000E+00001, -.66694093687954E+00000, -.66686064492104E+00000, 0.47343107105755E+00000, 0.47340681441193E+00000
0.14060000000000E+00001, 0.14060000000000E+00001, -.66681374738486E+00000, -.66673022417411E+00000, 0.47337559070492E+00000, 0.47335110575614E+00000
0.14060800000000E+00001, 0.14060800000000E+00001, -.66668528907509E+00000, -.66659850633400E+00000, 0.47332013154021E+00000, 0.47329542050505E+00000
0.14061600000000E+00001, 0.14061600000000E+00001, -.66655545232358E+00000, -.66646538115725E+00000, 0.47326469346488E+00000, 0.47323975848348E+00000
0.14062400000000E+00001, 0.14062400000000E+00001, -.66642426812246E+00000, -.66633087864743E+00000, 0.47320927639372E+00000, 0.47318411951215E+00000
0.14063200000000E+00001, 0.14063200000000E+00001, -.66629164577854E+00000, -.66619490687221E+00000, 0.47315388020743E+00000, 0.47312850339102E+00000
0.14064000000000E+00001, 0.14064000000000E+00001, -.66615758444572E+00000, -.66605746385181E+00000, 0.47309850479614E+00000, 0.47307290992551E+00000
0.14064800000000E+00001, 0.14064800000000E+00001, -.66602224848506E+00000, -.66591871300777E+00000, 0.47304315002765E+00000, 0.47301733888979E+00000
0.14065600000000E+00001, 0.14065600000000E+00001, -.66588561572330E+00000, -.66577863057411E+00000, 0.47298781573540E+00000, 0.47296179004308E+00000
0.14066400000000E+00001, 0.14066400000000E+00001, -.66574743109508E+00000, -.66563696028074E+00000, 0.47293250176185E+00000, 0.47290626315030E+00000
0.14067200000000E+00001, 0.14067200000000E+00001, -.66560795240380E+00000, -.66549395830476E+00000, 0.47287720796958E+00000, 0.47285075796150E+00000
0.14068000000000E+00001, 0.14068000000000E+00001, -.66546721849978E+00000, -.66534966209191E+00000, 0.47282193414381E+00000, 0.47279527420234E+00000
0.14068800000000E+00001, 0.14068800000000E+00001, -.66532513771774E+00000, -.66520397820569E+00000, 0.47276668008966E+00000, 0.47273981159461E+00000
0.14069600000000E+00001, 0.14069600000000E+00001, -.66518173977429E+00000, -.66505693473163E+00000, 0.47271144561251E+00000, 0.47268436985281E+00000
0.14070400000000E+00001, 0.14070400000000E+00001, -.66503683977901E+00000, -.66490834510065E+00000, 0.47265623049256E+00000, 0.47262894868667E+00000
0.14071200000000E+00001, 0.14071200000000E+00001, -.66489055788587E+00000, -.66475832786877E+00000, 0.47260103453477E+00000, 0.47257354780479E+00000
0.14072000000000E+00001, 0.14072000000000E+00001, -.66474296554236E+00000, -.66460695256065E+00000, 0.47254585749591E+00000, 0.47251816689642E+00000
0.14072800000000E+00001, 0.14072800000000E+00001, -.66459407545189E+00000, -.66445423031682E+00000, 0.47249069913224E+00000, 0.47246280564330E+00000
0.14073600000000E+00001, 0.14073600000000E+00001, -.66444388809782E+00000, -.66430015953279E+00000, 0.47243555919350E+00000, 0.47240746371782E+00000
0.14074400000000E+00001, 0.14074400000000E+00001, -.66429252441714E+00000, -.66414485937177E+00000, 0.47238043741998E+00000, 0.47235214078164E+00000
0.14075200000000E+00001, 0.14075200000000E+00001, -.66413986724782E+00000, -.66398821083053E+00000, 0.47232533352579E+00000, 0.47229683649200E+00000
0.14076000000000E+00001, 0.14076000000000E+00001, -.66398598917987E+00000, -.66383028436891E+00000, 0.47227024724954E+00000, 0.47224155050368E+00000
0.14076800000000E+00001, 0.14076800000000E+00001, -.66383090952465E+00000, -.66367109740147E+00000, 0.47221517829666E+00000, 0.47218628246211E+00000
0.14077600000000E+00001, 0.14077600000000E+00001, -.66367472797115E+00000, -.66351074764615E+00000, 0.47216012637499E+00000, 0.47213103200861E+00000
0.14078400000000E+00001, 0.14078400000000E+00001, -.66351751738387E+00000, -.66334930572199E+00000, 0.47210509117144E+00000, 0.47207579876769E+00000
0.14079200000000E+00001, 0.14079200000000E+00001, -.66335930121737E+00000, -.66318679320361E+00000, 0.47205007236594E+00000, 0.47202058236302E+00000
0.14080000000000E+00001, 0.14080000000000E+00001, -.66320002251437E+00000, -.66302315118651E+00000, 0.47199506963472E+00000, 0.47196538241418E+00000
0.14080800000000E+00001, 0.14080800000000E+00001, -.66303972446079E+00000, -.66285842097380E+00000, 0.47194008265942E+00000, 0.47191019854194E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, -.66287821162538E+00000, -.66269240515857E+00000, 0.47188511110461E+00000, 0.47185503037171E+00000
0.14081600000000E+00001, 0.14081600000000E+00001, -.66287821162538E+00000, -.66269240515857E+00000, 0.47188511110461E+00000, 0.47185503037171E+00000
0.14082400000000E+00001, 0.14082400000000E+00001, -.66271556015327E+00000, -.66252517835247E+00000, 0.47183015466783E+00000, 0.47179987753139E+00000
0.14083200000000E+00001, 0.14083200000000E+00001, -.66255180742930E+00000, -.66235677609324E+00000, 0.47177521300972E+00000, 0.47174473964794E+00000
0.14084000000000E+00001, 0.14084000000000E+00001, -.66238709171976E+00000, -.66218733512509E+00000, 0.47172028579720E+00000, 0.47168961633791E+00000
0.14084800000000E+00001, 0.14084800000000E+00001, -.66222146341859E+00000, -.66201690449578E+00000, 0.47166537267614E+00000, 0.47163450721210E+00000
0.14085600000000E+00001, 0.14085600000000E+00001, -.66205504833701E+00000, -.66184560862337E+00000, 0.47161047329750E+00000, 0.47157941187789E+00000
0.14086400000000E+00001, 0.14086400000000E+00001, -.66188794031358E+00000, -.66167353948530E+00000, 0.47155558729274E+00000, 0.47152432993605E+00000
0.14087200000000E+00001, 0.14087200000000E+00001, -.66172040640762E+00000, -.66150096274012E+00000, 0.47150071428966E+00000, 0.47146926097095E+00000
0.14088000000000E+00001, 0.14088000000000E+00001, -.66155212307261E+00000, -.66132755355528E+00000, 0.47144585388150E+00000, 0.47141420457812E+00000
0.14088800000000E+00001, 0.14088800000000E+00001, -.66138318581389E+00000, -.66115340621994E+00000, 0.47139100573750E+00000, 0.47135916036458E+00000
0.14089600000000E+00001, 0.14089600000000E+00001, -.66121363215060E+00000, -.66097855751187E+00000, 0.47133616946995E+00000, 0.47130412793449E+00000
0.14090400000000E+00001, 0.14090400000000E+00001, -.66104339429109E+00000, -.66080293842324E+00000, 0.47128134470785E+00000, 0.47124910689822E+00000
0.14091200000000E+00001, 0.14091200000000E+00001, -.66087242569745E+00000, -.66062650180712E+00000, 0.47122653109349E+00000, 0.47119409687771E+00000
0.14092000000000E+00001, 0.14092000000000E+00001, -.66070068464349E+00000, -.66044920519398E+00000, 0.47117172826973E+00000, 0.47113909750156E+00000
0.14092800000000E+00001, 0.14092800000000E+00001, -.66052855874983E+00000, -.66027143512449E+00000, 0.47111693588624E+00000, 0.47108410839176E+00000
0.14093600000000E+00001, 0.14093600000000E+00001, -.66035613809770E+00000, -.66009328109948E+00000, 0.47106215353351E+00000, 0.47102912915489E+00000
0.14094400000000E+00001, 0.14094400000000E+00001, -.66018329531980E+00000, -.65991461551940E+00000, 0.47100738083511E+00000, 0.47097415940483E+00000
0.14095200000000E+00001, 0.14095200000000E+00001, -.66001007899369E+00000, -.65973548695548E+00000, 0.47095261743483E+00000, 0.47091919877093E+00000
0.14096000000000E+00001, 0.14096000000000E+00001, -.65983660255709E+00000, -.65955600920714E+00000, 0.47089786295752E+00000, 0.47086424687967E+00000
0.14096800000000E+00001, 0.14096800000000E+00001, -.65966314412997E+00000, -.65937645999900E+00000, 0.47084311702515E+00000, 0.47080930335353E+00000
0.14097600000000E+00001, 0.14097600000000E+00001, -.65948942225273E+00000, -.65919655809201E+00000, 0.47078837923279E+00000, 0.47075436781463E+00000
0.14098400000000E+00001, 0.14098400000000E+00001, -.65931543091738E+00000, -.65901629765726E+00000, 0.47073364925086E+00000, 0.47069943991915E+00000
0.14099200000000E+00001, 0.14099200000000E+00001, -.65914152723422E+00000, -.65883603618749E+00000, 0.47067892671763E+00000, 0.47064451930744E+00000
0.14100000000000E+00001, 0.14100000000000E+00001, -.65896767879871E+00000, -.65865574172681E+00000, 0.47062421123169E+00000, 0.47058960561822E+00000
0.14100800000000E+00001, 0.14100800000000E+00001, -.65879378638036E+00000, -.65847531560519E+00000, 0.47056950244198E+00000, 0.47053469850372E+00000
0.14101600000000E+00001, 0.14101600000000E+00001, -.65861985289739E+00000, -.65829476163478E+00000, 0.47051480000496E+00000, 0.47047979763721E+00000
0.14102400000000E+00001, 0.14102400000000E+00001, -.65844594321052E+00000, -.65811414565225E+00000, 0.47046010357488E+00000, 0.47042490268874E+00000
0.14103200000000E+00001, 0.14103200000000E+00001, -.65827189650199E+00000, -.65793330774675E+00000, 0.47040541280858E+00000, 0.47037001335056E+00000
0.14104000000000E+00001, 0.14104000000000E+00001, -.65809777406295E+00000, -.65775231030014E+00000, 0.47035072740375E+00000, 0.47031512932918E+00000
0.14104800000000E+00001, 0.14104800000000E+00001, -.65792374336378E+00000, -.65757132218846E+00000, 0.47029604703844E+00000, 0.47026025033056E+00000
0.14105600000000E+00001, 0.14105600000000E+00001, -.65774979014543E+00000, -.65739033053064E+00000, 0.47024137138568E+00000, 0.47020537606678E+00000
0.14106400000000E+00001, 0.14106400000000E+00001, -.65757617275920E+00000, -.65720959520014E+00000, 0.47018670014573E+00000, 0.47015050625338E+00000
0.14107200000000E+00001, 0.14107200000000E+00001, -.65740298271894E+00000, -.65702920954390E+00000, 0.47013203298271E+00000, 0.47009564059864E+00000
0.14108000000000E+00001, 0.14108000000000E+00001, -.65723025364259E+00000, -.65684920885558E+00000, 0.47007736958599E+00000, 0.47004077882121E+00000
0.14108800000000E+00001, 0.14108800000000E+00001, -.65705786763921E+00000, -.65666947741044E+00000, 0.47002270965240E+00000, 0.46998592065756E+00000
0.14109600000000E+00001, 0.14109600000000E+00001, -.65688585674923E+00000, -.65649004928769E+00000, 0.46996805290748E+00000, 0.46993106585851E+00000
0.14110400000000E+00001, 0.14110400000000E+00001, -.65671450849109E+00000, -.65631121388779E+00000, 0.46991339906878E+00000, 0.46987621417511E+00000
0.14111200000000E+00001, 0.14111200000000E+00001, -.65654373259296E+00000, -.65613288288066E+00000, 0.46985874782948E+00000, 0.46982136536211E+00000
0.14112000000000E+00001, 0.14112000000000E+00001, -.65637367096310E+00000, -.65595520007871E+00000, 0.46980409893930E+00000, 0.46976651918787E+00000
0.14112800000000E+00001, 0.14112800000000E+00001, -.65620433588521E+00000, -.65577818032006E+00000, 0.46974945211997E+00000, 0.46971167542726E+00000
0.14113600000000E+00001, 0.14113600000000E+00001, -.65603587188602E+00000, -.65560197091256E+00000, 0.46969480712200E+00000, 0.46965683386436E+00000
0.14114400000000E+00001, 0.14114400000000E+00001, -.65586822931203E+00000, -.65542652474464E+00000, 0.46964016368339E+00000, 0.46960199429050E+00000
0.14115200000000E+00001, 0.14115200000000E+00001, -.65570146647188E+00000, -.65525190276643E+00000, 0.46958552157780E+00000, 0.46954715651371E+00000
0.14116000000000E+00001, 0.14116000000000E+00001, -.65553560543367E+00000, -.65507812948249E+00000, 0.46953088057389E+00000, 0.46949232035294E+00000
0.14116800000000E+00001, 0.14116800000000E+00001, -.65537069073731E+00000, -.65490525213741E+00000, 0.46947624045897E+00000, 0.46943748563880E+00000
0.14117600000000E+00001, 0.14117600000000E+00001, -.65520676889884E+00000, -.65473332020765E+00000, 0.46942160102841E+00000, 0.46938265221208E+00000
0.14118400000000E+00001, 0.14118400000000E+00001, -.65504386853892E+00000, -.65456236513653E+00000, 0.46936696208897E+00000, 0.46932781992677E+00000
0.14119200000000E+00001, 0.14119200000000E+00001, -.65488199788100E+00000, -.65439239784568E+00000, 0.46931232346174E+00000, 0.46927298864888E+00000
0.14120000000000E+00001, 0.14120000000000E+00001, -.65472124822346E+00000, -.65422351253083E+00000, 0.46925768498316E+00000, 0.46921815825948E+00000
0.14120800000000E+00001, 0.14120800000000E+00001, -.65456165071233E+00000, -.65405574331850E+00000, 0.46920304649039E+00000, 0.46916332864573E+00000
0.14121600000000E+00001, 0.14121600000000E+00001, -.65440332343172E+00000, -.65388921114001E+00000, 0.46914840784109E+00000, 0.46910849970564E+00000
0.14122400000000E+00001, 0.14122400000000E+00001, -.65424635497049E+00000, -.65372400802648E+00000, 0.46909376889150E+00000, 0.46905367134822E+00000
0.14123200000000E+00001, 0.14123200000000E+00001, -.65409088950822E+00000, -.65356028131341E+00000, 0.46903912951121E+00000, 0.46899884348462E+00000
0.14124000000000E+00001, 0.14124000000000E+00001, -.65393699731293E+00000, -.65339810401672E+00000, 0.46898448956902E+00000, 0.46894401603331E+00000
0.14124800000000E+00001, 0.14124800000000E+00001, -.65378487285505E+00000, -.65323767395786E+00000, 0.46892984895179E+00000, 0.46888918892141E+00000
0.14125600000000E+00001, 0.14125600000000E+00001, -.65363434728625E+00000, -.65307882504963E+00000, 0.46887520753614E+00000, 0.46883436208577E+00000
0.14126400000000E+00001, 0.14126400000000E+00001, -.65348517409113E+00000, -.65292131341138E+00000, 0.46882056525929E+00000, 0.46877953550106E+00000
0.14127200000000E+00001, 0.14127200000000E+00001, -.65333767853171E+00000, -.65276546740802E+00000, 0.46876592208817E+00000, 0.46872470915475E+00000
0.14128000000000E+00001, 0.14128000000000E+00001, -.65319196653871E+00000, -.65261139597920E+00000, 0.46871127793674E+00000, 0.46866988303051E+00000
0.14128800000000E+00001, 0.14128800000000E+00001, -.65304799537003E+00000, -.65245905957836E+00000, 0.46865663276268E+00000, 0.46861505712629E+00000
0.14129600000000E+00001, 0.14129600000000E+00001, -.65290579975126E+00000, -.65230849577683E+00000, 0.46860198654698E+00000, 0.46856023145635E+00000
0.14130400000000E+00001, 0.14130400000000E+00001, -.65276544097124E+00000, -.65215976894090E+00000, 0.46854733927398E+00000, 0.46850540604894E+00000
0.14131200000000E+00001, 0.14131200000000E+00001, -.65262695137780E+00000, -.65201291449493E+00000, 0.46849269094080E+00000, 0.46845058094087E+00000
0.14132000000000E+00001, 0.14132000000000E+00001, -.65249045998151E+00000, -.65186806399406E+00000, 0.46843804156237E+00000, 0.46839575618274E+00000
0.14132800000000E+00001, 0.14132800000000E+00001, -.65235594729573E+00000, -.65172520100466E+00000, 0.46838339115242E+00000, 0.46834093183126E+00000
0.14133600000000E+00001, 0.14133600000000E+00001, -.65222334993452E+00000, -.65158426497075E+00000, 0.46832873975661E+00000, 0.46828610796911E+00000
0.14134400000000E+00001, 0.14134400000000E+00001, -.65209284258404E+00000, -.65144543347468E+00000, 0.46827408744084E+00000, 0.46823128468571E+00000
0.14135200000000E+00001, 0.14135200000000E+00001, -.65196452529207E+00000, -.65130880945482E+00000, 0.46821943425437E+00000, 0.46817646207523E+00000
0.14136000000000E+00001, 0.14136000000000E+00001, -.65183845049516E+00000, -.65117444772626E+00000, 0.46816478026869E+00000, 0.46812164023795E+00000
0.14136800000000E+00001, 0.14136800000000E+00001, -.65171442089201E+00000, -.65104215340700E+00000, 0.46811012556890E+00000, 0.46806681930376E+00000
0.14137600000000E+00001, 0.14137600000000E+00001, -.65159255623099E+00000, -.65091204869295E+00000, 0.46805547028879E+00000, 0.46801199941205E+00000
0.14138400000000E+00001, 0.14138400000000E+00001, -.65147283214770E+00000, -.65078411199013E+00000, 0.46800081453650E+00000, 0.46795718071737E+00000
0.14139200000000E+00001, 0.14139200000000E+00001, -.65135533721295E+00000, -.65065843374501E+00000, 0.46794615845888E+00000, 0.46790236338368E+00000
0.14140000000000E+00001, 0.14140000000000E+00001, -.65123990629189E+00000, -.65053485109702E+00000, 0.46789150219843E+00000, 0.46784754759441E+00000
0.14140800000000E+00001, 0.14140800000000E+00001, -.65112667901008E+00000, -.65041350591438E+00000, 0.46783684594816E+00000, 0.46779273354531E+00000
0.14141600000000E+00001, 0.14141600000000E+00001, -.65101562069550E+00000, -.65029436577083E+00000, 0.46778218987333E+00000, 0.46773792144032E+00000
0.14142400000000E+00001, 0.14142400000000E+00001, -.65090672959228E+00000, -.65017743069219E+00000, 0.46772753417878E+00000, 0.46768311149881E+00000
0.14143200000000E+00001, 0.14143200000000E+00001, -.65079980848229E+00000, -.65006250581212E+00000, 0.46767287907532E+00000, 0.46762830395991E+00000
0.14144000000000E+00001, 0.14144000000000E+00001, -.65069498677153E+00000, -.64994972240637E+00000, 0.46761822481829E+00000, 0.46757349907779E+00000
0.14144800000000E+00001, 0.14144800000000E+00001, -.65059239909787E+00000, -.64983921653603E+00000, 0.46756357163541E+00000, 0.46751869710665E+00000
0.14145600000000E+00001, 0.14145600000000E+00001, -.65049197801998E+00000, -.64973092256400E+00000, 0.46750891976638E+00000, 0.46746389831066E+00000
0.14146400000000E+00001, 0.14146400000000E+00001, -.65039379830966E+00000, -.64962491698402E+00000, 0.46745426948255E+00000, 0.46740910295798E+00000
0.14147200000000E+00001, 0.14147200000000E+00001, -.65029771889290E+00000, -.64952106137363E+00000, 0.46739962104339E+00000, 0.46735431133465E+00000
0.14148000000000E+00001, 0.14148000000000E+00001, -.65020376378738E+00000, -.64941938094754E+00000, 0.46734497475118E+00000, 0.46729952373808E+00000
0.14148800000000E+00001, 0.14148800000000E+00001, -.65011169196163E+00000, -.64931963634622E+00000, 0.46729033089687E+00000, 0.46724474048133E+00000
0.14149600000000E+00001, 0.14149600000000E+00001, -.65002145151750E+00000, -.64922177621078E+00000, 0.46723568982465E+00000, 0.46718996189911E+00000
0.14150400000000E+00001, 0.14150400000000E+00001, -.64993295712234E+00000, -.64912571607683E+00000, 0.46718105186829E+00000, 0.46713518833838E+00000
0.14151200000000E+00001, 0.14151200000000E+00001, -.64984651128247E+00000, -.64903175953176E+00000, 0.46712641738540E+00000, 0.46708042014831E+00000
0.14152000000000E+00001, 0.14152000000000E+00001, -.64976216231325E+00000, -.64893995644776E+00000, 0.46707178668777E+00000, 0.46702565765298E+00000
0.14152800000000E+00001, 0.14152800000000E+00001, -.64967980767453E+00000, -.64885020526260E+00000, 0.46701716012052E+00000, 0.46697090120168E+00000
0.14153600000000E+00001, 0.14153600000000E+00001, -.64959955755107E+00000, -.64876261698588E+00000, 0.46696253804452E+00000, 0.46691615113848E+00000
0.14154400000000E+00001, 0.14154400000000E+00001, -.64952122927838E+00000, -.64867700968132E+00000, 0.46690792079558E+00000, 0.46686140781379E+00000
0.14155200000000E+00001, 0.14155200000000E+00001, -.64944503772322E+00000, -.64859359889354E+00000, 0.46685330875692E+00000, 0.46680667158337E+00000
0.14156000000000E+00001, 0.14156000000000E+00001, -.64937080773294E+00000, -.64851221024547E+00000, 0.46679870225892E+00000, 0.46675194279701E+00000
0.14156800000000E+00001, 0.14156800000000E+00001, -.64929834195804E+00000, -.64843264715540E+00000, 0.46674410169111E+00000, 0.46669722182624E+00000
0.14157600000000E+00001, 0.14157600000000E+00001, -.64922779802280E+00000, -.64835506722369E+00000, 0.46668950744820E+00000, 0.46664250904470E+00000
0.14158400000000E+00001, 0.14158400000000E+00001, -.64915902356721E+00000, -.64827931860938E+00000, 0.46663491988491E+00000, 0.46658780481709E+00000
0.14159200000000E+00001, 0.14159200000000E+00001, -.64909168089844E+00000, -.64820506340759E+00000, 0.46658033940153E+00000, 0.46653310953154E+00000
0.14160000000000E+00001, 0.14160000000000E+00001, -.64902571120427E+00000, -.64813224334799E+00000, 0.46652576642752E+00000, 0.46647842358967E+00000
0.14160800000000E+00001, 0.14160800000000E+00001, -.64896118188693E+00000, -.64806092540319E+00000, 0.46647120136796E+00000, 0.46642374738693E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, -.64889826705144E+00000, -.64799128370100E+00000, 0.46641664461876E+00000, 0.46636908130311E+00000
0.14161600000000E+00001, 0.14161600000000E+00001, -.64889826705144E+00000, -.64799128370100E+00000, 0.46641664461876E+00000, 0.46636908130311E+00000
0.14162400000000E+00001, 0.14162400000000E+00001, -.64883666247020E+00000, -.64792301395356E+00000, 0.46636209655343E+00000, 0.46631442571823E+00000
0.14163200000000E+00001, 0.14163200000000E+00001, -.64877650174978E+00000, -.64785624966238E+00000, 0.46630755760356E+00000, 0.46625978101331E+00000
0.14164000000000E+00001, 0.14164000000000E+00001, -.64871764722938E+00000, -.64779085277494E+00000, 0.46625302813616E+00000, 0.46620514756261E+00000
0.14164800000000E+00001, 0.14164800000000E+00001, -.64866007278351E+00000, -.64772679661820E+00000, 0.46619850855623E+00000, 0.46615052573819E+00000
0.14165600000000E+00001, 0.14165600000000E+00001, -.64860377611514E+00000, -.64766407798804E+00000, 0.46614399924513E+00000, 0.46609591590517E+00000
0.14166400000000E+00001, 0.14166400000000E+00001, -.64854872662541E+00000, -.64760266545633E+00000, 0.46608950057752E+00000, 0.46604131841686E+00000
0.14167200000000E+00001, 0.14167200000000E+00001, -.64849484869678E+00000, -.64754248281197E+00000, 0.46603501292423E+00000, 0.46598673362569E+00000
0.14168000000000E+00001, 0.14168000000000E+00001, -.64844213403918E+00000, -.64748352121806E+00000, 0.46598053665446E+00000, 0.46593216187209E+00000
0.14168800000000E+00001, 0.14168800000000E+00001, -.64839041398499E+00000, -.64742561080182E+00000, 0.46592607211941E+00000, 0.46587760349380E+00000
0.14169600000000E+00001, 0.14169600000000E+00001, -.64833973368284E+00000, -.64736879540246E+00000, 0.46587161968440E+00000, 0.46582305881868E+00000
0.14170400000000E+00001, 0.14170400000000E+00001, -.64828998308938E+00000, -.64731296368418E+00000, 0.46581717967639E+00000, 0.46576852816245E+00000
0.14171200000000E+00001, 0.14171200000000E+00001, -.64824115478909E+00000, -.64725810717008E+00000, 0.46576275243611E+00000, 0.46571401183147E+00000
0.14172000000000E+00001, 0.14172000000000E+00001, -.64819339675022E+00000, -.64720437278717E+00000, 0.46570833827777E+00000, 0.46565951011383E+00000
0.14172800000000E+00001, 0.14172800000000E+00001, -.64814650643027E+00000, -.64715155666649E+00000, 0.46565393748088E+00000, 0.46560502328118E+00000
0.14173600000000E+00001, 0.14173600000000E+00001, -.64810043317491E+00000, -.64709960660041E+00000, 0.46559955035547E+00000, 0.46555055159917E+00000
0.14174400000000E+00001, 0.14174400000000E+00001, -.64805503623413E+00000, -.64704838068133E+00000, 0.46554517717569E+00000, 0.46549609532473E+00000
0.14175200000000E+00001, 0.14175200000000E+00001, -.64801025284104E+00000, -.64699781458899E+00000, 0.46549081822139E+00000, 0.46544165470730E+00000
0.14176000000000E+00001, 0.14176000000000E+00001, -.64796603540958E+00000, -.64694785893612E+00000, 0.46543647375084E+00000, 0.46538722997704E+00000
0.14176800000000E+00001, 0.14176800000000E+00001, -.64792219206099E+00000, -.64689832001940E+00000, 0.46538214400898E+00000, 0.46533282135988E+00000
0.14177600000000E+00001, 0.14177600000000E+00001, -.64787866871871E+00000, -.64684914185389E+00000, 0.46532782924852E+00000, 0.46527842907172E+00000
0.14178400000000E+00001, 0.14178400000000E+00001, -.64783551609338E+00000, -.64680037323872E+00000, 0.46527352969216E+00000, 0.46522405330674E+00000
0.14179200000000E+00001, 0.14179200000000E+00001, -.64779273498036E+00000, -.64675201398574E+00000, 0.46521924553523E+00000, 0.46516969423971E+00000
0.14180000000000E+00001, 0.14180000000000E+00001, -.64775033122164E+00000, -.64670406816890E+00000, 0.46516497695994E+00000, 0.46511535202394E+00000
0.14180800000000E+00001, 0.14180800000000E+00001, -.64770817194050E+00000, -.64665640139302E+00000, 0.46511072412592E+00000, 0.46506102679591E+00000
0.14181600000000E+00001, 0.14181600000000E+00001, -.64766618582125E+00000, -.64660894025129E+00000, 0.46505648719301E+00000, 0.46500671868289E+00000
0.14182400000000E+00001, 0.14182400000000E+00001, -.64762423490313E+00000, -.64656154498732E+00000, 0.46500226629702E+00000, 0.46495242779817E+00000
0.14183200000000E+00001, 0.14183200000000E+00001, -.64758216391517E+00000, -.64651405874187E+00000, 0.46494806157030E+00000, 0.46489815424511E+00000
0.14184000000000E+00001, 0.14184000000000E+00001, -.64753956432989E+00000, -.64646607104139E+00000, 0.46489387313557E+00000, 0.46484389812887E+00000
0.14184800000000E+00001, 0.14184800000000E+00001, -.64749647224982E+00000, -.64641761622132E+00000, 0.46483970114481E+00000, 0.46478965955256E+00000
0.14185600000000E+00001, 0.14185600000000E+00001, -.64745305134271E+00000, -.64636885559440E+00000, 0.46478554568517E+00000, 0.46473543858583E+00000
0.14186400000000E+00001, 0.14186400000000E+00001, -.64740918450627E+00000, -.64631967040380E+00000, 0.46473140681571E+00000, 0.46468123527750E+00000
0.14187200000000E+00001, 0.14187200000000E+00001, -.64736481106165E+00000, -.64626999784620E+00000, 0.46467728460877E+00000, 0.46462704965884E+00000
0.14188000000000E+00001, 0.14188000000000E+00001, -.64731971760547E+00000, -.64621962241736E+00000, 0.46462317910751E+00000, 0.46457288175710E+00000
0.14188800000000E+00001, 0.14188800000000E+00001, -.64727407538862E+00000, -.64616871329624E+00000, 0.46456909036474E+00000, 0.46451873158001E+00000
0.14189600000000E+00001, 0.14189600000000E+00001, -.64722797163338E+00000, -.64611735639146E+00000, 0.46451501836595E+00000, 0.46446459910287E+00000
0.14190400000000E+00001, 0.14190400000000E+00001, -.64718123244167E+00000, -.64606537591081E+00000, 0.46446096308852E+00000, 0.46441048428370E+00000
0.14191200000000E+00001, 0.14191200000000E+00001, -.64713377217803E+00000, -.64601268429453E+00000, 0.46440692451979E+00000, 0.46435638707403E+00000
0.14192000000000E+00001, 0.14192000000000E+00001, -.64708563864575E+00000, -.64595932755059E+00000, 0.46435290261888E+00000, 0.46430230740843E+00000
0.14192800000000E+00001, 0.14192800000000E+00001, -.64703681946970E+00000, -.64590529108114E+00000, 0.46429889731525E+00000, 0.46424824519779E+00000
0.14193600000000E+00001, 0.14193600000000E+00001, -.64698710962074E+00000, -.64585036864893E+00000, 0.46424490852996E+00000, 0.46419420034560E+00000
0.14194400000000E+00001, 0.14194400000000E+00001, -.64693675280481E+00000, -.64579480224619E+00000, 0.46419093619552E+00000, 0.46414017274034E+00000
0.14195200000000E+00001, 0.14195200000000E+00001, -.64688571768445E+00000, -.64573855936336E+00000, 0.46413698016879E+00000, 0.46408616223890E+00000
0.14196000000000E+00001, 0.14196000000000E+00001, -.64683386684801E+00000, -.64568150070895E+00000, 0.46408304032747E+00000, 0.46403216869382E+00000
0.14196800000000E+00001, 0.14196800000000E+00001, -.64678111588410E+00000, -.64562354001130E+00000, 0.46402911654236E+00000, 0.46397819194753E+00000
0.14197600000000E+00001, 0.14197600000000E+00001, -.64672716281153E+00000, -.64556437425183E+00000, 0.46397520866801E+00000, 0.46392423184505E+00000
0.14198400000000E+00001, 0.14198400000000E+00001, -.64667216488831E+00000, -.64550415906995E+00000, 0.46392131658640E+00000, 0.46387028822555E+00000
0.14199200000000E+00001, 0.14199200000000E+00001, -.64661614721444E+00000, -.64544291761760E+00000, 0.46386744011194E+00000, 0.46381636090429E+00000
0.14200000000000E+00001, 0.14200000000000E+00001, -.64655912207473E+00000, -.64538066107381E+00000, 0.46381357906822E+00000, 0.46376244967926E+00000
0.14200800000000E+00001, 0.14200800000000E+00001, -.64650093970612E+00000, -.64531723840734E+00000, 0.46375973326162E+00000, 0.46370855434607E+00000
0.14201600000000E+00001, 0.14201600000000E+00001, -.64644162885550E+00000, -.64525267710719E+00000, 0.46370590250966E+00000, 0.46365467469304E+00000
0.14202400000000E+00001, 0.14202400000000E+00001, -.64638127600798E+00000, -.64518706282925E+00000, 0.46365208659830E+00000, 0.46360081049027E+00000
0.14203200000000E+00001, 0.14203200000000E+00001, -.64631962617851E+00000, -.64512013918485E+00000, 0.46359828529859E+00000, 0.46354696150737E+00000
0.14204000000000E+00001, 0.14204000000000E+00001, -.64625647205056E+00000, -.64505169714694E+00000, 0.46354449841893E+00000, 0.46349312752396E+00000
0.14204800000000E+00001, 0.14204800000000E+00001, -.64619188792386E+00000, -.64498181028715E+00000, 0.46349072575991E+00000, 0.46343930831398E+00000
0.14205600000000E+00001, 0.14205600000000E+00001, -.64612573603049E+00000, -.64491034081118E+00000, 0.46343696708870E+00000, 0.46338550364829E+00000
0.14206400000000E+00001, 0.14206400000000E+00001, -.64605798662893E+00000, -.64483725855412E+00000, 0.46338322220139E+00000, 0.46333171329554E+00000
0.14207200000000E+00001, 0.14207200000000E+00001, -.64598861415457E+00000, -.64476253676284E+00000, 0.46332949087500E+00000, 0.46327793702266E+00000
0.14208000000000E+00001, 0.14208000000000E+00001, -.64591776712159E+00000, -.64468632298241E+00000, 0.46327577288623E+00000, 0.46322417458400E+00000
0.14208800000000E+00001, 0.14208800000000E+00001, -.64584530279551E+00000, -.64460847416390E+00000, 0.46322206798261E+00000, 0.46317042573046E+00000
0.14209600000000E+00001, 0.14209600000000E+00001, -.64577132413368E+00000, -.64452909358888E+00000, 0.46316837594569E+00000, 0.46311669021073E+00000
0.14210400000000E+00001, 0.14210400000000E+00001, -.64569585838984E+00000, -.64444820732640E+00000, 0.46311469651781E+00000, 0.46306296776463E+00000
0.14211200000000E+00001, 0.14211200000000E+00001, -.64561899137689E+00000, -.64436590122218E+00000, 0.46306102945007E+00000, 0.46300925812608E+00000
0.14212000000000E+00001, 0.14212000000000E+00001, -.64554064355504E+00000, -.64428209592515E+00000, 0.46300737447748E+00000, 0.46295556102466E+00000
0.14212800000000E+00001, 0.14212800000000E+00001, -.64546066901454E+00000, -.64419664571137E+00000, 0.46295373135356E+00000, 0.46290187619978E+00000
0.14213600000000E+00001, 0.14213600000000E+00001, -.64537897323248E+00000, -.64410945549560E+00000, 0.46290009984216E+00000, 0.46284820340140E+00000
0.14214400000000E+00001, 0.14214400000000E+00001, -.64529577091988E+00000, -.64402073974537E+00000, 0.46284647970864E+00000, 0.46279454237503E+00000
0.14215200000000E+00001, 0.14215200000000E+00001, -.64521107889681E+00000, -.64393051554115E+00000, 0.46279287068103E+00000, 0.46274089285154E+00000
0.14216000000000E+00001, 0.14216000000000E+00001, -.64512466267996E+00000, -.64383854874289E+00000, 0.46273927251184E+00000, 0.46268725457949E+00000
0.14216800000000E+00001, 0.14216800000000E+00001, -.64503673574688E+00000, -.64374505327399E+00000, 0.46268568498534E+00000, 0.46263362730810E+00000
0.14217600000000E+00001, 0.14217600000000E+00001, -.64494725937415E+00000, -.64364999100165E+00000, 0.46263210782942E+00000, 0.46258001077903E+00000
0.14218400000000E+00001, 0.14218400000000E+00001, -.64485632042254E+00000, -.64355344949583E+00000, 0.46257854081093E+00000, 0.46252640473938E+00000
0.14219200000000E+00001, 0.14219200000000E+00001, -.64476393051697E+00000, -.64345544080821E+00000, 0.46252498367557E+00000, 0.46247280893044E+00000
0.14220000000000E+00001, 0.14220000000000E+00001, -.64467002315193E+00000, -.64335589912056E+00000, 0.46247143618135E+00000, 0.46241922310337E+00000
0.14220800000000E+00001, 0.14220800000000E+00001, -.64457447069763E+00000, -.64325469681603E+00000, 0.46241789809844E+00000, 0.46236564701657E+00000
0.14221600000000E+00001, 0.14221600000000E+00001, -.64447702949191E+00000, -.64315159073920E+00000, 0.46236436921291E+00000, 0.46231208045624E+00000
0.14222400000000E+00001, 0.14222400000000E+00001, -.64437789320455E+00000, -.64304677592360E+00000, 0.46231084934123E+00000, 0.46225852320906E+00000
0.14223200000000E+00001, 0.14223200000000E+00001, -.64427709494813E+00000, -.64294028574130E+00000, 0.46225733825294E+00000, 0.46220497505864E+00000
0.14224000000000E+00001, 0.14224000000000E+00001, -.64417474011152E+00000, -.64283222641176E+00000, 0.46220383574641E+00000, 0.46215143578764E+00000
0.14224800000000E+00001, 0.14224800000000E+00001, -.64407091818536E+00000, -.64272268882160E+00000, 0.46215034160597E+00000, 0.46209790517528E+00000
0.14225600000000E+00001, 0.14225600000000E+00001, -.64396575708821E+00000, -.64261180113970E+00000, 0.46209685561764E+00000, 0.46204438300089E+00000
0.14226400000000E+00001, 0.14226400000000E+00001, -.64385938743731E+00000, -.64249969455301E+00000, 0.46204337755968E+00000, 0.46199086903557E+00000
0.14227200000000E+00001, 0.14227200000000E+00001, -.64375182755648E+00000, -.64238638830526E+00000, 0.46198990720713E+00000, 0.46193736305405E+00000
0.14228000000000E+00001, 0.14228000000000E+00001, -.64364307203547E+00000, -.64227187822381E+00000, 0.46193644434758E+00000, 0.46188386483388E+00000
0.14228800000000E+00001, 0.14228800000000E+00001, -.64353305281478E+00000, -.64215609730945E+00000, 0.46188298877187E+00000, 0.46183037416265E+00000
0.14229600000000E+00001, 0.14229600000000E+00001, -.64342173507803E+00000, -.64203901177974E+00000, 0.46182954028538E+00000, 0.46177689083851E+00000
0.14230400000000E+00001, 0.14230400000000E+00001, -.64330937440851E+00000, -.64192087846918E+00000, 0.46177609869756E+00000, 0.46172341465591E+00000
0.14231200000000E+00001, 0.14231200000000E+00001, -.64319593856347E+00000, -.64180166580350E+00000, 0.46172266378352E+00000, 0.46166994540587E+00000
0.14232000000000E+00001, 0.14232000000000E+00001, -.64308161645953E+00000, -.64168156390218E+00000, 0.46166923535747E+00000, 0.46161648287931E+00000
0.14232800000000E+00001, 0.14232800000000E+00001, -.64296644016645E+00000, -.64156060644551E+00000, 0.46161581319787E+00000, 0.46156302686348E+00000
0.14233600000000E+00001, 0.14233600000000E+00001, -.64285008779695E+00000, -.64143847321003E+00000, 0.46156239710447E+00000, 0.46150957715989E+00000
0.14234400000000E+00001, 0.14234400000000E+00001, -.64273274068843E+00000, -.64131534634013E+00000, 0.46150898692886E+00000, 0.46145613359232E+00000
0.14235200000000E+00001, 0.14235200000000E+00001, -.64261451753248E+00000, -.64119134580412E+00000, 0.46145558246511E+00000, 0.46140269596377E+00000
0.14236000000000E+00001, 0.14236000000000E+00001, -.64249530131690E+00000, -.64106635585863E+00000, 0.46140218352539E+00000, 0.46134926409022E+00000
0.14236800000000E+00001, 0.14236800000000E+00001, -.64237520265563E+00000, -.64094048838650E+00000, 0.46134878995140E+00000, 0.46129583779636E+00000
0.14237600000000E+00001, 0.14237600000000E+00001, -.64225444152984E+00000, -.64081396466076E+00000, 0.46129540155536E+00000, 0.46124241689102E+00000
0.14238400000000E+00001, 0.14238400000000E+00001, -.64213313976508E+00000, -.64068690811262E+00000, 0.46124201813575E+00000, 0.46118900117495E+00000
0.14239200000000E+00001, 0.14239200000000E+00001, -.64201130636803E+00000, -.64055932923841E+00000, 0.46118863949650E+00000, 0.46113559045035E+00000
0.14240000000000E+00001, 0.14240000000000E+00001, -.64188901821074E+00000, -.64043130629913E+00000, 0.46113526545037E+00000, 0.46108218452145E+00000
0.14240800000000E+00001, 0.14240800000000E+00001, -.64176647780441E+00000, -.64030304306029E+00000, 0.46108189579955E+00000, 0.46102878318138E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, -.64164366617321E+00000, -.64017452145766E+00000, 0.46102853032660E+00000, 0.46097538622201E+00000
0.14241600000000E+00001, 0.14241600000000E+00001, -.64164366617321E+00000, -.64017452145766E+00000, 0.46102853032660E+00000, 0.46097538622201E+00000
0.14242400000000E+00001, 0.14242400000000E+00001, -.64152064499813E+00000, -.64004580466086E+00000, 0.46097516884002E+00000, 0.46092199343761E+00000
0.14243200000000E+00001, 0.14243200000000E+00001, -.64139737741474E+00000, -.63991685666248E+00000, 0.46092181113397E+00000, 0.46086860462374E+00000
0.14244000000000E+00001, 0.14244000000000E+00001, -.64127373506210E+00000, -.63978755012022E+00000, 0.46086845701838E+00000, 0.46081521958683E+00000
0.14244800000000E+00001, 0.14244800000000E+00001, -.64114992962318E+00000, -.63965809836185E+00000, 0.46081510632015E+00000, 0.46076183813430E+00000
0.14245600000000E+00001, 0.14245600000000E+00001, -.64102613972619E+00000, -.63952868042824E+00000, 0.46076175882478E+00000, 0.46070846005736E+00000
0.14246400000000E+00001, 0.14246400000000E+00001, -.64090254222431E+00000, -.63939947469119E+00000, 0.46070841431977E+00000, 0.46065508513805E+00000
0.14247200000000E+00001, 0.14247200000000E+00001, -.64077917536626E+00000, -.63927052007843E+00000, 0.46065507258011E+00000, 0.46060171315058E+00000
0.14248000000000E+00001, 0.14248000000000E+00001, -.64065611523861E+00000, -.63914189395760E+00000, 0.46060173339058E+00000, 0.46054834386917E+00000
0.14248800000000E+00001, 0.14248800000000E+00001, -.64053355108864E+00000, -.63901378639122E+00000, 0.46054839652560E+00000, 0.46049497705855E+00000
0.14249600000000E+00001, 0.14249600000000E+00001, -.64041157014414E+00000, -.63888628594913E+00000, 0.46049506174007E+00000, 0.46044161247556E+00000
0.14250400000000E+00001, 0.14250400000000E+00001, -.64029010501087E+00000, -.63875932676220E+00000, 0.46044172879604E+00000, 0.46038824987688E+00000
0.14251200000000E+00001, 0.14251200000000E+00001, -.64016907547555E+00000, -.63863283011076E+00000, 0.46038839747110E+00000, 0.46033488903028E+00000
0.14252000000000E+00001, 0.14252000000000E+00001, -.64004846026596E+00000, -.63850677547443E+00000, 0.46033506754725E+00000, 0.46028152970882E+00000
0.14252800000000E+00001, 0.14252800000000E+00001, -.63992888495336E+00000, -.63838178813752E+00000, 0.46028173880583E+00000, 0.46022817166505E+00000
0.14253600000000E+00001, 0.14253600000000E+00001, -.63981037367516E+00000, -.63825789451954E+00000, 0.46022841093550E+00000, 0.46017481462271E+00000
0.14254400000000E+00001, 0.14254400000000E+00001, -.63969302217703E+00000, -.63813519049962E+00000, 0.46017508369210E+00000, 0.46012145830913E+00000
0.14255200000000E+00001, 0.14255200000000E+00001, -.63957688107780E+00000, -.63801372754339E+00000, 0.46012175680159E+00000, 0.46006810244445E+00000
0.14256000000000E+00001, 0.14256000000000E+00001, -.63946199304701E+00000, -.63789355029100E+00000, 0.46006842999427E+00000, 0.46001474675363E+00000
0.14256800000000E+00001, 0.14256800000000E+00001, -.63934836197308E+00000, -.63777466378829E+00000, 0.46001510299900E+00000, 0.45996139095412E+00000
0.14257600000000E+00001, 0.14257600000000E+00001, -.63923610864111E+00000, -.63765718962487E+00000, 0.45996177555001E+00000, 0.45990803477079E+00000
0.14258400000000E+00001, 0.14258400000000E+00001, -.63912512260434E+00000, -.63754101845299E+00000, 0.45990844736558E+00000, 0.45985467792521E+00000
0.14259200000000E+00001, 0.14259200000000E+00001, -.63901575152995E+00000, -.63742649840390E+00000, 0.45985511819750E+00000, 0.45980132013542E+00000
0.14260000000000E+00001, 0.14260000000000E+00001, -.63890790599784E+00000, -.63731354081143E+00000, 0.45980178773199E+00000, 0.45974796110917E+00000
0.14260800000000E+00001, 0.14260800000000E+00001, -.63880151571606E+00000, -.63720207641318E+00000, 0.45974845571330E+00000, 0.45969460056958E+00000
0.14261600000000E+00001, 0.14261600000000E+00001, -.63869691925762E+00000, -.63709244499640E+00000, 0.45969512188023E+00000, 0.45964123823175E+00000
0.14262400000000E+00001, 0.14262400000000E+00001, -.63859429494521E+00000, -.63698482553226E+00000, 0.45964178592076E+00000, 0.45958787379433E+00000
0.14263200000000E+00001, 0.14263200000000E+00001, -.63849376209150E+00000, -.63687933773106E+00000, 0.45958844754007E+00000, 0.45953450694785E+00000
0.14264000000000E+00001, 0.14264000000000E+00001, -.63839527279941E+00000, -.63677593406109E+00000, 0.45953510643844E+00000, 0.45948113738836E+00000
0.14264800000000E+00001, 0.14264800000000E+00001, -.63829883061438E+00000, -.63667461852087E+00000, 0.45948176233550E+00000, 0.45942776481906E+00000
0.14265600000000E+00001, 0.14265600000000E+00001, -.63820435909011E+00000, -.63657531436340E+00000, 0.45942841494706E+00000, 0.45937438895171E+00000
0.14266400000000E+00001, 0.14266400000000E+00001, -.63811200695553E+00000, -.63647817128745E+00000, 0.45937506400913E+00000, 0.45932100950411E+00000
0.14267200000000E+00001, 0.14267200000000E+00001, -.63802192931846E+00000, -.63638334520826E+00000, 0.45932170923426E+00000, 0.45926762618452E+00000
0.14268000000000E+00001, 0.14268000000000E+00001, -.63793431484179E+00000, -.63629102455521E+00000, 0.45926835033694E+00000, 0.45921423869769E+00000
0.14268800000000E+00001, 0.14268800000000E+00001, -.63784911489510E+00000, -.63620116132341E+00000, 0.45921498702288E+00000, 0.45916084674901E+00000
0.14269600000000E+00001, 0.14269600000000E+00001, -.63776659629063E+00000, -.63611402262128E+00000, 0.45916161902933E+00000, 0.45910745004809E+00000
0.14270400000000E+00001, 0.14270400000000E+00001, -.63768662433536E+00000, -.63602947349917E+00000, 0.45910824604981E+00000, 0.45905404830306E+00000
0.14271200000000E+00001, 0.14271200000000E+00001, -.63760917547652E+00000, -.63594749110006E+00000, 0.45905486783688E+00000, 0.45900064124195E+00000
0.14272000000000E+00001, 0.14272000000000E+00001, -.63753445023537E+00000, -.63586827590914E+00000, 0.45900148413310E+00000, 0.45894722859462E+00000
0.14272800000000E+00001, 0.14272800000000E+00001, -.63746242203357E+00000, -.63579180178391E+00000, 0.45894809466279E+00000, 0.45889381009039E+00000
0.14273600000000E+00001, 0.14273600000000E+00001, -.63739321391022E+00000, -.63571819232984E+00000, 0.45889469918706E+00000, 0.45884038547299E+00000
0.14274400000000E+00001, 0.14274400000000E+00001, -.63732700547838E+00000, -.63564762719298E+00000, 0.45884129744990E+00000, 0.45878695447635E+00000
0.14275200000000E+00001, 0.14275200000000E+00001, -.63726367740122E+00000, -.63557998647321E+00000, 0.45878788919356E+00000, 0.45873351685187E+00000
0.14276000000000E+00001, 0.14276000000000E+00001, -.63720329465929E+00000, -.63551533578921E+00000, 0.45873447420588E+00000, 0.45868007236049E+00000
0.14276800000000E+00001, 0.14276800000000E+00001, -.63714565144455E+00000, -.63545346916349E+00000, 0.45868105225827E+00000, 0.45862662078431E+00000
0.14277600000000E+00001, 0.14277600000000E+00001, -.63709065081747E+00000, -.63539428913062E+00000, 0.45862762317707E+00000, 0.45857316192945E+00000
0.14278400000000E+00001, 0.14278400000000E+00001, -.63703819320127E+00000, -.63533769578849E+00000, 0.45857418679225E+00000, 0.45851969562135E+00000
0.14279200000000E+00001, 0.14279200000000E+00001, -.63698832582920E+00000, -.63528373668807E+00000, 0.45852074295844E+00000, 0.45846622170606E+00000
0.14280000000000E+00001, 0.14280000000000E+00001, -.63694116126458E+00000, -.63523252365066E+00000, 0.45846729152976E+00000, 0.45841274003109E+00000
0.14280800000000E+00001, 0.14280800000000E+00001, -.63689690636820E+00000, -.63518426347762E+00000, 0.45841383236618E+00000, 0.45835925045029E+00000
0.14281600000000E+00001, 0.14281600000000E+00001, -.63685555512801E+00000, -.63513894990463E+00000, 0.45836036532075E+00000, 0.45830575281832E+00000
0.14282400000000E+00001, 0.14282400000000E+00001, -.63681705001888E+00000, -.63509652514262E+00000, 0.45830689028076E+00000, 0.45825224701284E+00000
0.14283200000000E+00001, 0.14283200000000E+00001, -.63678139635515E+00000, -.63505699408853E+00000, 0.45825340714963E+00000, 0.45819873292784E+00000
0.14284000000000E+00001, 0.14284000000000E+00001, -.63674852055186E+00000, -.63502028248210E+00000, 0.45819991583852E+00000, 0.45814521047458E+00000
0.14284800000000E+00001, 0.14284800000000E+00001, -.63671848769714E+00000, -.63498645530065E+00000, 0.45814641628754E+00000, 0.45809167958257E+00000
0.14285600000000E+00001, 0.14285600000000E+00001, -.63669131658568E+00000, -.63495553144999E+00000, 0.45809290843364E+00000, 0.45803814018911E+00000
0.14286400000000E+00001, 0.14286400000000E+00001, -.63666708429147E+00000, -.63492758749712E+00000, 0.45803939223528E+00000, 0.45798459224674E+00000
0.14287200000000E+00001, 0.14287200000000E+00001, -.63664599435435E+00000, -.63490282554718E+00000, 0.45798586765488E+00000, 0.45793103570881E+00000
0.14288000000000E+00001, 0.14288000000000E+00001, -.63662793836599E+00000, -.63488113720203E+00000, 0.45793233464701E+00000, 0.45787747054385E+00000
0.14288800000000E+00001, 0.14288800000000E+00001, -.63661275841331E+00000, -.63486236398172E+00000, 0.45787879321771E+00000, 0.45782389674854E+00000
0.14289600000000E+00001, 0.14289600000000E+00001, -.63660039356222E+00000, -.63484644459458E+00000, 0.45782524339453E+00000, 0.45777031434099E+00000
0.14290400000000E+00001, 0.14290400000000E+00001, -.63659068064195E+00000, -.63483321506079E+00000, 0.45777168521569E+00000, 0.45771672336523E+00000
0.14291200000000E+00001, 0.14291200000000E+00001, -.63658360176605E+00000, -.63482265659273E+00000, 0.45771811875760E+00000, 0.45766312389007E+00000
0.14292000000000E+00001, 0.14292000000000E+00001, -.63657908815960E+00000, -.63481469945734E+00000, 0.45766454409881E+00000, 0.45760951599676E+00000
0.14292800000000E+00001, 0.14292800000000E+00001, -.63657720507684E+00000, -.63480940826164E+00000, 0.45761096134741E+00000, 0.45755589978905E+00000
0.14293600000000E+00001, 0.14293600000000E+00001, -.63657798390061E+00000, -.63480681398833E+00000, 0.45755737060955E+00000, 0.45750227537672E+00000
0.14294400000000E+00001, 0.14294400000000E+00001, -.63658145790746E+00000, -.63480694911587E+00000, 0.45750377200948E+00000, 0.45744864288292E+00000
0.14295200000000E+00001, 0.14295200000000E+00001, -.63658755428394E+00000, -.63480974016540E+00000, 0.45745016568082E+00000, 0.45739500244675E+00000
0.14296000000000E+00001, 0.14296000000000E+00001, -.63659646573800E+00000, -.63481537830087E+00000, 0.45739655178397E+00000, 0.45734135421458E+00000
0.14296800000000E+00001, 0.14296800000000E+00001, -.63660779851165E+00000, -.63482346936197E+00000, 0.45734293045353E+00000, 0.45728769835328E+00000
0.14297600000000E+00001, 0.14297600000000E+00001, -.63662149962078E+00000, -.63483396084294E+00000, 0.45728930191983E+00000, 0.45723403506510E+00000
0.14298400000000E+00001, 0.14298400000000E+00001, -.63663755054846E+00000, -.63484683303542E+00000, 0.45723566638475E+00000, 0.45718036456256E+00000
0.14299200000000E+00001, 0.14299200000000E+00001, -.63665584826392E+00000, -.63486198200835E+00000, 0.45718202407158E+00000, 0.45712668707843E+00000
0.14300000000000E+00001, 0.14300000000000E+00001, -.63667626489330E+00000, -.63487927926337E+00000, 0.45712837522983E+00000, 0.45707300286071E+00000
0.14300800000000E+00001, 0.14300800000000E+00001, -.63669891061777E+00000, -.63489883444637E+00000, 0.45707472012804E+00000, 0.45701931217577E+00000
0.14301600000000E+00001, 0.14301600000000E+00001, -.63672391720847E+00000, -.63492077739293E+00000, 0.45702105901696E+00000, 0.45696561528203E+00000
0.14302400000000E+00001, 0.14302400000000E+00001, -.63675104852600E+00000, -.63494487119379E+00000, 0.45696739215198E+00000, 0.45691191245435E+00000
0.14303200000000E+00001, 0.14303200000000E+00001, -.63678032693840E+00000, -.63497113827863E+00000, 0.45691371984287E+00000, 0.45685820398472E+00000
0.14304000000000E+00001, 0.14304000000000E+00001, -.63681150649108E+00000, -.63499933191544E+00000, 0.45686004237371E+00000, 0.45680449018141E+00000
0.14304800000000E+00001, 0.14304800000000E+00001, -.63684454661728E+00000, -.63502941030557E+00000, 0.45680636008294E+00000, 0.45675077137094E+00000
0.14305600000000E+00001, 0.14305600000000E+00001, -.63687940369045E+00000, -.63506132880573E+00000, 0.45675267329337E+00000, 0.45669704789058E+00000
0.14306400000000E+00001, 0.14306400000000E+00001, -.63691592310066E+00000, -.63509493167888E+00000, 0.45669898234260E+00000, 0.45664332008503E+00000
0.14307200000000E+00001, 0.14307200000000E+00001, -.63695382505763E+00000, -.63512993762382E+00000, 0.45664528759206E+00000, 0.45658958832521E+00000
0.14308000000000E+00001, 0.14308000000000E+00001, -.63699312687306E+00000, -.63516636316546E+00000, 0.45659158943441E+00000, 0.45653585299656E+00000
0.14308800000000E+00001, 0.14308800000000E+00001, -.63703383979015E+00000, -.63520421821133E+00000, 0.45653788823628E+00000, 0.45648211447908E+00000
0.14309600000000E+00001, 0.14309600000000E+00001, -.63707590935668E+00000, -.63524344717567E+00000, 0.45648418437401E+00000, 0.45642837316244E+00000
0.14310400000000E+00001, 0.14310400000000E+00001, -.63711926833734E+00000, -.63528398269101E+00000, 0.45643047823323E+00000, 0.45637462943466E+00000
0.14311200000000E+00001, 0.14311200000000E+00001, -.63716389568776E+00000, -.63532580212370E+00000, 0.45637677020305E+00000, 0.45632088369000E+00000
0.14312000000000E+00001, 0.14312000000000E+00001, -.63720959023976E+00000, -.63536870407344E+00000, 0.45632306066866E+00000, 0.45626713633296E+00000
0.14312800000000E+00001, 0.14312800000000E+00001, -.63725634451177E+00000, -.63541267956754E+00000, 0.45626935004289E+00000, 0.45621338776771E+00000
0.14313600000000E+00001, 0.14313600000000E+00001, -.63730402979505E+00000, -.63545759845459E+00000, 0.45621563871491E+00000, 0.45615963840367E+00000
0.14314400000000E+00001, 0.14314400000000E+00001, -.63735214227729E+00000, -.63550295823488E+00000, 0.45616192709426E+00000, 0.45610588866763E+00000
0.14315200000000E+00001, 0.14315200000000E+00001, -.63740088234719E+00000, -.63554895791089E+00000, 0.45610821564834E+00000, 0.45605213900010E+00000
0.14316000000000E+00001, 0.14316000000000E+00001, -.63745022436134E+00000, -.63559557084709E+00000, 0.45605450475751E+00000, 0.45599838981759E+00000
0.14316800000000E+00001, 0.14316800000000E+00001, -.63750001623399E+00000, -.63564264429564E+00000, 0.45600079483685E+00000, 0.45594464154367E+00000
0.14317600000000E+00001, 0.14317600000000E+00001, -.63755028460334E+00000, -.63569020425608E+00000, 0.45594708630639E+00000, 0.45589089459456E+00000
0.14318400000000E+00001, 0.14318400000000E+00001, -.63760095843736E+00000, -.63573817891607E+00000, 0.45589337955707E+00000, 0.45583714938020E+00000
0.14319200000000E+00001, 0.14319200000000E+00001, -.63765201267858E+00000, -.63578654215635E+00000, 0.45583967498700E+00000, 0.45578340630410E+00000
0.14320000000000E+00001, 0.14320000000000E+00001, -.63770349674231E+00000, -.63583534236973E+00000, 0.45578597297725E+00000, 0.45572966575525E+00000
0.14320800000000E+00001, 0.14320800000000E+00001, -.63775515604246E+00000, -.63588432514576E+00000, 0.45573227388838E+00000, 0.45567592811769E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, -.63780679978129E+00000, -.63593329961182E+00000, 0.45567857811276E+00000, 0.45562219378183E+00000
0.14321600000000E+00001, 0.14321600000000E+00001, -.63780679978129E+00000, -.63593329961182E+00000, 0.45567857811276E+00000, 0.45562219378183E+00000
0.14322400000000E+00001, 0.14322400000000E+00001, -.63785820460589E+00000, -.63598204163956E+00000, 0.45562488602897E+00000, 0.45556846314120E+00000
0.14323200000000E+00001, 0.14323200000000E+00001, -.63790947732119E+00000, -.63603065734942E+00000, 0.45557119802316E+00000, 0.45551473658019E+00000
0.14324000000000E+00001, 0.14324000000000E+00001, -.63796067302606E+00000, -.63607920172309E+00000, 0.45551751443164E+00000, 0.45546101445875E+00000
0.14324800000000E+00001, 0.14324800000000E+00001, -.63801179232727E+00000, -.63612767475279E+00000, 0.45546383558406E+00000, 0.45540729711608E+00000
0.14325600000000E+00001, 0.14325600000000E+00001, -.63806264531303E+00000, -.63617588582377E+00000, 0.45541016179467E+00000, 0.45535358488655E+00000
0.14326400000000E+00001, 0.14326400000000E+00001, -.63811311149660E+00000, -.63622371396773E+00000, 0.45535649338671E+00000, 0.45529987809519E+00000
0.14327200000000E+00001, 0.14327200000000E+00001, -.63816302898579E+00000, -.63627099633718E+00000, 0.45530283066178E+00000, 0.45524617706033E+00000
0.14328000000000E+00001, 0.14328000000000E+00001, -.63821209119534E+00000, -.63631742601738E+00000, 0.45524917392012E+00000, 0.45519248209855E+00000
0.14328800000000E+00001, 0.14328800000000E+00001, -.63826038885966E+00000, -.63636309369778E+00000, 0.45519552347507E+00000, 0.45513879351970E+00000
0.14329600000000E+00001, 0.14329600000000E+00001, -.63830786490902E+00000, -.63640794210995E+00000, 0.45514187957802E+00000, 0.45508511160235E+00000
0.14330400000000E+00001, 0.14330400000000E+00001, -.63835431096972E+00000, -.63645176229039E+00000, 0.45508824248780E+00000, 0.45503143662221E+00000
0.14331200000000E+00001, 0.14331200000000E+00001, -.63839959501307E+00000, -.63649442285404E+00000, 0.45503461246390E+00000, 0.45497776884385E+00000
0.14332000000000E+00001, 0.14332000000000E+00001, -.63844383905053E+00000, -.63653604525922E+00000, 0.45498098974378E+00000, 0.45492410851353E+00000
0.14332800000000E+00001, 0.14332800000000E+00001, -.63848703950371E+00000, -.63657662585813E+00000, 0.45492737451661E+00000, 0.45487045584476E+00000
0.14333600000000E+00001, 0.14333600000000E+00001, -.63852906350234E+00000, -.63661603154199E+00000, 0.45487376696582E+00000, 0.45481681103534E+00000
0.14334400000000E+00001, 0.14334400000000E+00001, -.63856968721797E+00000, -.63665403869820E+00000, 0.45482016726702E+00000, 0.45476317427439E+00000
0.14335200000000E+00001, 0.14335200000000E+00001, -.63860878371629E+00000, -.63669052025563E+00000, 0.45476657559244E+00000, 0.45470954574463E+00000
0.14336000000000E+00001, 0.14336000000000E+00001, -.63864643670017E+00000, -.63672555919124E+00000, 0.45471299209067E+00000, 0.45465592560364E+00000
0.14336800000000E+00001, 0.14336800000000E+00001, -.63868254277820E+00000, -.63675905194089E+00000, 0.45465941686719E+00000, 0.45460231398634E+00000
0.14337600000000E+00001, 0.14337600000000E+00001, -.63871695677692E+00000, -.63679085343377E+00000, 0.45460585003220E+00000, 0.45454871101376E+00000
0.14338400000000E+00001, 0.14338400000000E+00001, -.63874962300887E+00000, -.63682090760617E+00000, 0.45455229167957E+00000, 0.45449511679171E+00000
0.14339200000000E+00001, 0.14339200000000E+00001, -.63878055800398E+00000, -.63684923146851E+00000, 0.45449874187564E+00000, 0.45444153140164E+00000
0.14340000000000E+00001, 0.14340000000000E+00001, -.63880978327533E+00000, -.63687584653247E+00000, 0.45444520065977E+00000, 0.45438795490319E+00000
0.14340800000000E+00001, 0.14340800000000E+00001, -.63883724021422E+00000, -.63690069471746E+00000, 0.45439166804770E+00000, 0.45433438732962E+00000
0.14341600000000E+00001, 0.14341600000000E+00001, -.63886271058815E+00000, -.63692355808805E+00000, 0.45433814404165E+00000, 0.45428082870516E+00000
0.14342400000000E+00001, 0.14342400000000E+00001, -.63888614655019E+00000, -.63694438867803E+00000, 0.45428462864660E+00000, 0.45422727903793E+00000
0.14343200000000E+00001, 0.14343200000000E+00001, -.63890743417303E+00000, -.63696307280806E+00000, 0.45423112183058E+00000, 0.45417373831996E+00000
0.14344000000000E+00001, 0.14344000000000E+00001, -.63892618400063E+00000, -.63697922169203E+00000, 0.45417762355861E+00000, 0.45412020654737E+00000
0.14344800000000E+00001, 0.14344800000000E+00001, -.63894260612502E+00000, -.63699304459971E+00000, 0.45412413382198E+00000, 0.45406668369115E+00000
0.14345600000000E+00001, 0.14345600000000E+00001, -.63895662431699E+00000, -.63700446497787E+00000, 0.45407065251898E+00000, 0.45401316970014E+00000
0.14346400000000E+00001, 0.14346400000000E+00001, -.63896802884570E+00000, -.63701327346289E+00000, 0.45401717957319E+00000, 0.45395966450895E+00000
0.14347200000000E+00001, 0.14347200000000E+00001, -.63897675608634E+00000, -.63701940690041E+00000, 0.45396371490421E+00000, 0.45390616804596E+00000
0.14348000000000E+00001, 0.14348000000000E+00001, -.63898278133973E+00000, -.63702284099088E+00000, 0.45391025840114E+00000, 0.45385268021958E+00000
0.14348800000000E+00001, 0.14348800000000E+00001, -.63898621668779E+00000, -.63702368810211E+00000, 0.45385680993715E+00000, 0.45379920091823E+00000
0.14349600000000E+00001, 0.14349600000000E+00001, -.63898698024473E+00000, -.63702186717958E+00000, 0.45380336934840E+00000, 0.45374573000207E+00000
0.14350400000000E+00001, 0.14350400000000E+00001, -.63898511174543E+00000, -.63701741854016E+00000, 0.45374993647773E+00000, 0.45369226732400E+00000
0.14351200000000E+00001, 0.14351200000000E+00001, -.63898058321116E+00000, -.63701031459455E+00000, 0.45369651113142E+00000, 0.45363881270974E+00000
0.14352000000000E+00001, 0.14352000000000E+00001, -.63897320444441E+00000, -.63700036625591E+00000, 0.45364309310970E+00000, 0.45358536598226E+00000
0.14352800000000E+00001, 0.14352800000000E+00001, -.63896302796794E+00000, -.63698762531835E+00000, 0.45358968222132E+00000, 0.45353192695336E+00000
0.14353600000000E+00001, 0.14353600000000E+00001, -.63894999587075E+00000, -.63697203331984E+00000, 0.45353627823190E+00000, 0.45347849541408E+00000
0.14354400000000E+00001, 0.14354400000000E+00001, -.63893398683845E+00000, -.63695346998068E+00000, 0.45348288091389E+00000, 0.45342507115446E+00000
0.14355200000000E+00001, 0.14355200000000E+00001, -.63891472245858E+00000, -.63693165697411E+00000, 0.45342949003727E+00000, 0.45337165396476E+00000
0.14356000000000E+00001, 0.14356000000000E+00001, -.63889213696816E+00000, -.63690652871739E+00000, 0.45337610539169E+00000, 0.45331824363542E+00000
0.14356800000000E+00001, 0.14356800000000E+00001, -.63886615938153E+00000, -.63687801598157E+00000, 0.45332272673941E+00000, 0.45326483995259E+00000
0.14357600000000E+00001, 0.14357600000000E+00001, -.63883676685592E+00000, -.63684609647685E+00000, 0.45326935384491E+00000, 0.45321144269232E+00000
0.14358400000000E+00001, 0.14358400000000E+00001, -.63880416750922E+00000, -.63681097855718E+00000, 0.45321598646125E+00000, 0.45315805161658E+00000
0.14359200000000E+00001, 0.14359200000000E+00001, -.63876826277146E+00000, -.63677256352482E+00000, 0.45316262430235E+00000, 0.45310466646959E+00000
0.14360000000000E+00001, 0.14360000000000E+00001, -.63872894701848E+00000, -.63673074618851E+00000, 0.45310926711447E+00000, 0.45305128700362E+00000
0.14360800000000E+00001, 0.14360800000000E+00001, -.63868602031384E+00000, -.63668532762983E+00000, 0.45305591463610E+00000, 0.45299791297196E+00000
0.14361600000000E+00001, 0.14361600000000E+00001, -.63863943074261E+00000, -.63663625575944E+00000, 0.45300256662422E+00000, 0.45294454413714E+00000
0.14362400000000E+00001, 0.14362400000000E+00001, -.63858929245673E+00000, -.63658364476228E+00000, 0.45294922282313E+00000, 0.45289118025504E+00000
0.14363200000000E+00001, 0.14363200000000E+00001, -.63853541553388E+00000, -.63652730533011E+00000, 0.45289588295866E+00000, 0.45283782107891E+00000
0.14364000000000E+00001, 0.14364000000000E+00001, -.63847799671687E+00000, -.63646743510819E+00000, 0.45284254679867E+00000, 0.45278446636356E+00000
0.14364800000000E+00001, 0.14364800000000E+00001, -.63841715781686E+00000, -.63640415718457E+00000, 0.45278921405686E+00000, 0.45273111585044E+00000
0.14365600000000E+00001, 0.14365600000000E+00001, -.63835308875895E+00000, -.63633766244015E+00000, 0.45273588445760E+00000, 0.45267776926372E+00000
0.14366400000000E+00001, 0.14366400000000E+00001, -.63828535889155E+00000, -.63626752075643E+00000, 0.45268255770570E+00000, 0.45262442634717E+00000
0.14367200000000E+00001, 0.14367200000000E+00001, -.63821407298340E+00000, -.63619383708074E+00000, 0.45262923359305E+00000, 0.45257108686131E+00000
0.14368000000000E+00001, 0.14368000000000E+00001, -.63813922070488E+00000, -.63611660166729E+00000, 0.45257591184948E+00000, 0.45251775056469E+00000
0.14368800000000E+00001, 0.14368800000000E+00001, -.63806083621527E+00000, -.63603584803477E+00000, 0.45252259223897E+00000, 0.45246441722507E+00000
0.14369600000000E+00001, 0.14369600000000E+00001, -.63797883273314E+00000, -.63595149042047E+00000, 0.45246927452451E+00000, 0.45241108661578E+00000
0.14370400000000E+00001, 0.14370400000000E+00001, -.63789306392851E+00000, -.63586338304102E+00000, 0.45241595849614E+00000, 0.45235775853657E+00000
0.14371200000000E+00001, 0.14371200000000E+00001, -.63780362200469E+00000, -.63577161826773E+00000, 0.45236264396703E+00000, 0.45230443279295E+00000
0.14372000000000E+00001, 0.14372000000000E+00001, -.63771046069260E+00000, -.63567615025383E+00000, 0.45230933073556E+00000, 0.45225110920337E+00000
0.14372800000000E+00001, 0.14372800000000E+00001, -.63761361213271E+00000, -.63557701207255E+00000, 0.45225601863616E+00000, 0.45219778759887E+00000
0.14373600000000E+00001, 0.14373600000000E+00001, -.63751294922711E+00000, -.63547407693529E+00000, 0.45220270750551E+00000, 0.45214446782724E+00000
0.14374400000000E+00001, 0.14374400000000E+00001, -.63740850695975E+00000, -.63536738056293E+00000, 0.45214939722040E+00000, 0.45209114975954E+00000
0.14375200000000E+00001, 0.14375200000000E+00001, -.63730044349737E+00000, -.63525708166801E+00000, 0.45209608765506E+00000, 0.45203783327283E+00000
0.14376000000000E+00001, 0.14376000000000E+00001, -.63718881410748E+00000, -.63514323619259E+00000, 0.45204277868652E+00000, 0.45198451825297E+00000
0.14376800000000E+00001, 0.14376800000000E+00001, -.63707367595996E+00000, -.63502590138057E+00000, 0.45198947021883E+00000, 0.45193120460180E+00000
0.14377600000000E+00001, 0.14377600000000E+00001, -.63695512083310E+00000, -.63490516837291E+00000, 0.45193616216856E+00000, 0.45187789223406E+00000
0.14378400000000E+00001, 0.14378400000000E+00001, -.63683295404515E+00000, -.63478084346202E+00000, 0.45188285446422E+00000, 0.45182458109169E+00000
0.14379200000000E+00001, 0.14379200000000E+00001, -.63670730339516E+00000, -.63465305536908E+00000, 0.45182954709565E+00000, 0.45177127114287E+00000
0.14380000000000E+00001, 0.14380000000000E+00001, -.63657809350671E+00000, -.63452173026666E+00000, 0.45177624003329E+00000, 0.45171796237596E+00000
0.14380800000000E+00001, 0.14380800000000E+00001, -.63644565463155E+00000, -.63438719953648E+00000, 0.45172293330469E+00000, 0.45166465479130E+00000
0.14381600000000E+00001, 0.14381600000000E+00001, -.63630970416589E+00000, -.63424918045987E+00000, 0.45166962690029E+00000, 0.45161134841624E+00000
0.14382400000000E+00001, 0.14382400000000E+00001, -.63617026227613E+00000, -.63410769247430E+00000, 0.45161632091882E+00000, 0.45155804331409E+00000
0.14383200000000E+00001, 0.14383200000000E+00001, -.63602733146328E+00000, -.63396273870930E+00000, 0.45156301544290E+00000, 0.45150473957667E+00000
0.14384000000000E+00001, 0.14384000000000E+00001, -.63588118126072E+00000, -.63381458914982E+00000, 0.45150971059530E+00000, 0.45145143731138E+00000
0.14384800000000E+00001, 0.14384800000000E+00001, -.63573172070353E+00000, -.63366315335446E+00000, 0.45145640648624E+00000, 0.45139813664515E+00000
0.14385600000000E+00001, 0.14385600000000E+00001, -.63557891930209E+00000, -.63350840153693E+00000, 0.45140310329886E+00000, 0.45134483774514E+00000
0.14386400000000E+00001, 0.14386400000000E+00001, -.63542283188757E+00000, -.63335038815237E+00000, 0.45134980123370E+00000, 0.45129154080239E+00000
0.14387200000000E+00001, 0.14387200000000E+00001, -.63526360939556E+00000, -.63318926448889E+00000, 0.45129650051419E+00000, 0.45123824603621E+00000
0.14388000000000E+00001, 0.14388000000000E+00001, -.63510127353312E+00000, -.63302505229583E+00000, 0.45124320137926E+00000, 0.45118495368572E+00000
0.14388800000000E+00001, 0.14388800000000E+00001, -.63493605992169E+00000, -.63285798708993E+00000, 0.45118990411093E+00000, 0.45113166401543E+00000
0.14389600000000E+00001, 0.14389600000000E+00001, -.63476806866749E+00000, -.63268816983572E+00000, 0.45113660898521E+00000, 0.45107837730540E+00000
0.14390400000000E+00001, 0.14390400000000E+00001, -.63459734355352E+00000, -.63251564436759E+00000, 0.45108331632000E+00000, 0.45102509386463E+00000
0.14391200000000E+00001, 0.14391200000000E+00001, -.63442393409317E+00000, -.63234045979754E+00000, 0.45103002646273E+00000, 0.45097181403119E+00000
0.14392000000000E+00001, 0.14392000000000E+00001, -.63424804949234E+00000, -.63216282586321E+00000, 0.45097673978827E+00000, 0.45091853816609E+00000
0.14392800000000E+00001, 0.14392800000000E+00001, -.63406979848917E+00000, -.63198285058101E+00000, 0.45092345667702E+00000, 0.45086526665207E+00000
0.14393600000000E+00001, 0.14393600000000E+00001, -.63388928235660E+00000, -.63180063571743E+00000, 0.45087017754711E+00000, 0.45081199989390E+00000
0.14394400000000E+00001, 0.14394400000000E+00001, -.63370619412274E+00000, -.63161587349355E+00000, 0.45081690283958E+00000, 0.45075873834313E+00000
0.14395200000000E+00001, 0.14395200000000E+00001, -.63352072626706E+00000, -.63142875647899E+00000, 0.45076363308311E+00000, 0.45070548248829E+00000
0.14396000000000E+00001, 0.14396000000000E+00001, -.63333312151404E+00000, -.63123952751057E+00000, 0.45071036877429E+00000, 0.45065223283160E+00000
0.14396800000000E+00001, 0.14396800000000E+00001, -.63314331274498E+00000, -.63104811951908E+00000, 0.45065711043675E+00000, 0.45059898990018E+00000
0.14397600000000E+00001, 0.14397600000000E+00001, -.63295145692626E+00000, -.63085468966571E+00000, 0.45060385865730E+00000, 0.45054575425602E+00000
0.14398400000000E+00001, 0.14398400000000E+00001, -.63275751657635E+00000, -.63065920049753E+00000, 0.45055061401529E+00000, 0.45049252648288E+00000
0.14399200000000E+00001, 0.14399200000000E+00001, -.63256157187481E+00000, -.63046173176465E+00000, 0.45049737714663E+00000, 0.45043930719950E+00000
0.14400000000000E+00001, 0.14400000000000E+00001, -.63236360168615E+00000, -.63026226112054E+00000, 0.45044414869709E+00000, 0.45038609705042E+00000
0.14400800000000E+00001, 0.14400800000000E+00001, -.63216393564980E+00000, -.63006111827220E+00000, 0.45039092935584E+00000, 0.45033289669898E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, -.63196263535672E+00000, -.62985836517674E+00000, 0.45033771978642E+00000, 0.45027970682267E+00000
0.14401600000000E+00001, 0.14401600000000E+00001, -.63196263535672E+00000, -.62985836517674E+00000, 0.45033771978642E+00000, 0.45027970682267E+00000
0.14402400000000E+00001, 0.14402400000000E+00001, -.63175977259037E+00000, -.62965407263513E+00000, 0.45028452070806E+00000, 0.45022652812069E+00000
0.14403200000000E+00001, 0.14403200000000E+00001, -.63155537561534E+00000, -.62944826869145E+00000, 0.45023133285368E+00000, 0.45017336132146E+00000
0.14404000000000E+00001, 0.14404000000000E+00001, -.63134942714369E+00000, -.62924093610018E+00000, 0.45017815698526E+00000, 0.45012020717481E+00000
0.14404800000000E+00001, 0.14404800000000E+00001, -.63114186171043E+00000, -.62903200886674E+00000, 0.45012499389361E+00000, 0.45006706646690E+00000
0.14405600000000E+00001, 0.14405600000000E+00001, -.63093305437396E+00000, -.62882186075439E+00000, 0.45007184440139E+00000, 0.45001393999104E+00000
0.14406400000000E+00001, 0.14406400000000E+00001, -.63072308234734E+00000, -.62861056999593E+00000, 0.45001870929112E+00000, 0.44996082854694E+00000
0.14407200000000E+00001, 0.14407200000000E+00001, -.63051212905083E+00000, -.62839831879184E+00000, 0.44996558939863E+00000, 0.44990773294670E+00000
0.14408000000000E+00001, 0.14408000000000E+00001, -.63030009582280E+00000, -.62818500887548E+00000, 0.44991248554903E+00000, 0.44985465402230E+00000
0.14408800000000E+00001, 0.14408800000000E+00001, -.63008730858134E+00000, -.62797096477013E+00000, 0.44985939861963E+00000, 0.44980159261761E+00000
0.14409600000000E+00001, 0.14409600000000E+00001, -.62987389435828E+00000, -.62775631329277E+00000, 0.44980632943997E+00000, 0.44974854957476E+00000
0.14410400000000E+00001, 0.14410400000000E+00001, -.62965990064356E+00000, -.62754110109823E+00000, 0.44975327887492E+00000, 0.44969552574438E+00000
0.14411200000000E+00001, 0.14411200000000E+00001, -.62944505702110E+00000, -.62732505711797E+00000, 0.44970024780055E+00000, 0.44964252200534E+00000
0.14412000000000E+00001, 0.14412000000000E+00001, -.62922967144570E+00000, -.62710848909365E+00000, 0.44964723714927E+00000, 0.44958953925034E+00000
0.14412800000000E+00001, 0.14412800000000E+00001, -.62901379939299E+00000, -.62689145164757E+00000, 0.44959424778790E+00000, 0.44953657836371E+00000
0.14413600000000E+00001, 0.14413600000000E+00001, -.62879730512421E+00000, -.62667380842033E+00000, 0.44954128062730E+00000, 0.44948364024882E+00000
0.14414400000000E+00001, 0.14414400000000E+00001, -.62858055171327E+00000, -.62645592231728E+00000, 0.44948833660428E+00000, 0.44943072580873E+00000
0.14415200000000E+00001, 0.14415200000000E+00001, -.62836345638556E+00000, -.62623771066655E+00000, 0.44943541659049E+00000, 0.44937783593928E+00000
0.14416000000000E+00001, 0.14416000000000E+00001, -.62814606311857E+00000, -.62601921706835E+00000, 0.44938252151925E+00000, 0.44932497154677E+00000
0.14416800000000E+00001, 0.14416800000000E+00001, -.62792856212101E+00000, -.62580063117590E+00000, 0.44932965229970E+00000, 0.44927213353110E+00000
0.14417600000000E+00001, 0.14417600000000E+00001, -.62771116810165E+00000, -.62558216654174E+00000, 0.44927680982043E+00000, 0.44921932277538E+00000
0.14418400000000E+00001, 0.14418400000000E+00001, -.62749375412758E+00000, -.62536369484869E+00000, 0.44922399495558E+00000, 0.44916654015844E+00000
0.14419200000000E+00001, 0.14419200000000E+00001, -.62727633690674E+00000, -.62514523265088E+00000, 0.44917120861247E+00000, 0.44911378656376E+00000
0.14420000000000E+00001, 0.14420000000000E+00001, -.62705903833741E+00000, -.62492690044527E+00000, 0.44911845167094E+00000, 0.44906106286375E+00000
0.14420800000000E+00001, 0.14420800000000E+00001, -.62684187183802E+00000, -.62470871121888E+00000, 0.44906572499307E+00000, 0.44900836992056E+00000
0.14421600000000E+00001, 0.14421600000000E+00001, -.62662493062484E+00000, -.62449075844088E+00000, 0.44901302944313E+00000, 0.44895570858480E+00000
0.14422400000000E+00001, 0.14422400000000E+00001, -.62640833470127E+00000, -.62427316211932E+00000, 0.44896036585898E+00000, 0.44890307968382E+00000
0.14423200000000E+00001, 0.14423200000000E+00001, -.62619208899581E+00000, -.62405592651332E+00000, 0.44890773505708E+00000, 0.44885048403338E+00000
0.14424000000000E+00001, 0.14424000000000E+00001, -.62597628695234E+00000, -.62383914322014E+00000, 0.44885513784865E+00000, 0.44879792243100E+00000
0.14424800000000E+00001, 0.14424800000000E+00001, -.62576112999133E+00000, -.62362301372098E+00000, 0.44880257501168E+00000, 0.44874539564342E+00000
0.14425600000000E+00001, 0.14425600000000E+00001, -.62554667098948E+00000, -.62340758984433E+00000, 0.44875004728544E+00000, 0.44869290441203E+00000
0.14426400000000E+00001, 0.14426400000000E+00001, -.62533280481404E+00000, -.62319276633161E+00000, 0.44869755539988E+00000, 0.44864044945811E+00000
0.14427200000000E+00001, 0.14427200000000E+00001, -.62511944854203E+00000, -.62297846118863E+00000, 0.44864510007855E+00000, 0.44858803149343E+00000
0.14428000000000E+00001, 0.14428000000000E+00001, -.62490693665778E+00000, -.62276500800467E+00000, 0.44859268202167E+00000, 0.44853565119739E+00000
0.14428800000000E+00001, 0.14428800000000E+00001, -.62469506038847E+00000, -.62255219790620E+00000, 0.44854030184780E+00000, 0.44848330920963E+00000
0.14429600000000E+00001, 0.14429600000000E+00001, -.62448378537675E+00000, -.62233999580209E+00000, 0.44848796021948E+00000, 0.44843100616746E+00000
0.14430400000000E+00001, 0.14430400000000E+00001, -.62427335623336E+00000, -.62212864545128E+00000, 0.44843565774314E+00000, 0.44837874266214E+00000
0.14431200000000E+00001, 0.14431200000000E+00001, -.62406381226075E+00000, -.62191818557224E+00000, 0.44838339496133E+00000, 0.44832651924584E+00000
0.14432000000000E+00001, 0.14432000000000E+00001, -.62385515150513E+00000, -.62170861435096E+00000, 0.44833117240609E+00000, 0.44827433644002E+00000
0.14432800000000E+00001, 0.14432800000000E+00001, -.62364745191514E+00000, -.62150000885835E+00000, 0.44827899057234E+00000, 0.44822219472553E+00000
0.14433600000000E+00001, 0.14433600000000E+00001, -.62344064250081E+00000, -.62129229846043E+00000, 0.44822684990693E+00000, 0.44817009455224E+00000
0.14434400000000E+00001, 0.14434400000000E+00001, -.62323478613328E+00000, -.62108554602172E+00000, 0.44817475083998E+00000, 0.44811803633563E+00000
0.14435200000000E+00001, 0.14435200000000E+00001, -.62302992939069E+00000, -.62087979824318E+00000, 0.44812269374520E+00000, 0.44806602044474E+00000
0.14436000000000E+00001, 0.14436000000000E+00001, -.62282600678041E+00000, -.62067498965695E+00000, 0.44807067895999E+00000, 0.44801404721827E+00000
0.14436800000000E+00001, 0.14436800000000E+00001, -.62262318276479E+00000, -.62047128423907E+00000, 0.44801870679542E+00000, 0.44796211694542E+00000
0.14437600000000E+00001, 0.14437600000000E+00001, -.62242121643525E+00000, -.62026843942871E+00000, 0.44796677748825E+00000, 0.44791022988354E+00000
0.14438400000000E+00001, 0.14438400000000E+00001, -.62222041607676E+00000, -.62006676469581E+00000, 0.44791489129116E+00000, 0.44785838624190E+00000
0.14439200000000E+00001, 0.14439200000000E+00001, -.62202052882908E+00000, -.61986600720970E+00000, 0.44786304833541E+00000, 0.44780658618722E+00000
0.14440000000000E+00001, 0.14440000000000E+00001, -.62182172545998E+00000, -.61966633825104E+00000, 0.44781124878823E+00000, 0.44775482984900E+00000
0.14440800000000E+00001, 0.14440800000000E+00001, -.62162410393345E+00000, -.61946785518835E+00000, 0.44775949270955E+00000, 0.44770311729738E+00000
0.14441600000000E+00001, 0.14441600000000E+00001, -.62142764050388E+00000, -.61927053326950E+00000, 0.44770778012592E+00000, 0.44765144855652E+00000
0.14442400000000E+00001, 0.14442400000000E+00001, -.62123228343497E+00000, -.61907432103009E+00000, 0.44765611102815E+00000, 0.44759982360950E+00000
0.14443200000000E+00001, 0.14443200000000E+00001, -.62103783107241E+00000, -.61887901596431E+00000, 0.44760448536423E+00000, 0.44754824240590E+00000
0.14444000000000E+00001, 0.14444000000000E+00001, -.62084431150573E+00000, -.61868464720853E+00000, 0.44755290306266E+00000, 0.44749670485627E+00000
0.14444800000000E+00001, 0.14444800000000E+00001, -.62065157798464E+00000, -.61849106861396E+00000, 0.44750136398222E+00000, 0.44744521083119E+00000
0.14445600000000E+00001, 0.14445600000000E+00001, -.62045981977900E+00000, -.61829846944230E+00000, 0.44744986796787E+00000, 0.44739376015385E+00000
0.14446400000000E+00001, 0.14446400000000E+00001, -.62026907608124E+00000, -.61810688904766E+00000, 0.44739841477284E+00000, 0.44734235258895E+00000
0.14447200000000E+00001, 0.14447200000000E+00001, -.62007931056497E+00000, -.61791629081488E+00000, 0.44734700412319E+00000, 0.44729098785715E+00000
0.14448000000000E+00001, 0.14448000000000E+00001, -.61989053184522E+00000, -.61772668542223E+00000, 0.44729563570270E+00000, 0.44723966563867E+00000
0.14448800000000E+00001, 0.14448800000000E+00001, -.61970297495556E+00000, -.61753830776891E+00000, 0.44724430914348E+00000, 0.44718838554833E+00000
0.14449600000000E+00001, 0.14449600000000E+00001, -.61951621551695E+00000, -.61735073328803E+00000, 0.44719302399944E+00000, 0.44713714717360E+00000
0.14450400000000E+00001, 0.14450400000000E+00001, -.61933033356521E+00000, -.61716404219016E+00000, 0.44714177987091E+00000, 0.44708595006954E+00000
0.14451200000000E+00001, 0.14451200000000E+00001, -.61914526871343E+00000, -.61697817432519E+00000, 0.44709057624853E+00000, 0.44703479374732E+00000
0.14452000000000E+00001, 0.14452000000000E+00001, -.61896095526685E+00000, -.61679306397253E+00000, 0.44703941261121E+00000, 0.44698367767768E+00000
0.14452800000000E+00001, 0.14452800000000E+00001, -.61877730802741E+00000, -.61660862587488E+00000, 0.44698828839633E+00000, 0.44693260129765E+00000
0.14453600000000E+00001, 0.14453600000000E+00001, -.61859445677856E+00000, -.61642498994913E+00000, 0.44693720300812E+00000, 0.44688156399965E+00000
0.14454400000000E+00001, 0.14454400000000E+00001, -.61841237913942E+00000, -.61624213419003E+00000, 0.44688615578390E+00000, 0.44683056513204E+00000
0.14455200000000E+00001, 0.14455200000000E+00001, -.61823110631332E+00000, -.61606009019343E+00000, 0.44683514604238E+00000, 0.44677960400368E+00000
0.14456000000000E+00001, 0.14456000000000E+00001, -.61805073722467E+00000, -.61587895647760E+00000, 0.44678417305280E+00000, 0.44672867988189E+00000
0.14456800000000E+00001, 0.14456800000000E+00001, -.61787134433865E+00000, -.61569880552948E+00000, 0.44673323603648E+00000, 0.44667779198599E+00000
0.14457600000000E+00001, 0.14457600000000E+00001, -.61769274586970E+00000, -.61551945549528E+00000, 0.44668233417779E+00000, 0.44662693950911E+00000
0.14458400000000E+00001, 0.14458400000000E+00001, -.61751480849037E+00000, -.61534077382257E+00000, 0.44663146665919E+00000, 0.44657612162132E+00000
0.14459200000000E+00001, 0.14459200000000E+00001, -.61733754047109E+00000, -.61516277048999E+00000, 0.44658063262915E+00000, 0.44652533746646E+00000
0.14460000000000E+00001, 0.14460000000000E+00001, -.61716104904159E+00000, -.61498555342467E+00000, 0.44652983119515E+00000, 0.44647458614991E+00000
0.14460800000000E+00001, 0.14460800000000E+00001, -.61698516551483E+00000, -.61480895386949E+00000, 0.44647906142391E+00000, 0.44642386674984E+00000
0.14461600000000E+00001, 0.14461600000000E+00001, -.61680983904450E+00000, -.61463292100680E+00000, 0.44642832239153E+00000, 0.44637317832646E+00000
0.14462400000000E+00001, 0.14462400000000E+00001, -.61663498960691E+00000, -.61445737363883E+00000, 0.44637761313406E+00000, 0.44632251992067E+00000
0.14463200000000E+00001, 0.14463200000000E+00001, -.61646070535477E+00000, -.61428240032258E+00000, 0.44632693267584E+00000, 0.44627189054587E+00000
0.14464000000000E+00001, 0.14464000000000E+00001, -.61628683815839E+00000, -.61410785308642E+00000, 0.44627627999898E+00000, 0.44622128919733E+00000
0.14464800000000E+00001, 0.14464800000000E+00001, -.61611359293132E+00000, -.61393393703608E+00000, 0.44622565410017E+00000, 0.44617071484802E+00000
0.14465600000000E+00001, 0.14465600000000E+00001, -.61594102369928E+00000, -.61376070637335E+00000, 0.44617505390662E+00000, 0.44612016643875E+00000
0.14466400000000E+00001, 0.14466400000000E+00001, -.61576899579134E+00000, -.61358802501952E+00000, 0.44612447834654E+00000, 0.44606964289681E+00000
0.14467200000000E+00001, 0.14467200000000E+00001, -.61559738594157E+00000, -.61341576961482E+00000, 0.44607392635296E+00000, 0.44601914314824E+00000
0.14468000000000E+00001, 0.14468000000000E+00001, -.61542633926015E+00000, -.61324408571187E+00000, 0.44602339684854E+00000, 0.44596866610329E+00000
0.14468800000000E+00001, 0.14468800000000E+00001, -.61525586094861E+00000, -.61307297851689E+00000, 0.44597288871404E+00000, 0.44591821065262E+00000
0.14469600000000E+00001, 0.14469600000000E+00001, -.61508574377139E+00000, -.61290224179208E+00000, 0.44592240083967E+00000, 0.44586777568857E+00000
0.14470400000000E+00001, 0.14470400000000E+00001, -.61491599747475E+00000, -.61273188599517E+00000, 0.44587193213617E+00000, 0.44581736010383E+00000
0.14471200000000E+00001, 0.14471200000000E+00001, -.61474658143901E+00000, -.61256187098650E+00000, 0.44582148148506E+00000, 0.44576696278523E+00000
0.14472000000000E+00001, 0.14472000000000E+00001, -.61457733281381E+00000, -.61239203341932E+00000, 0.44577104777932E+00000, 0.44571658262612E+00000
0.14472800000000E+00001, 0.14472800000000E+00001, -.61440835974550E+00000, -.61222248125265E+00000, 0.44572062993150E+00000, 0.44566621852337E+00000
0.14473600000000E+00001, 0.14473600000000E+00001, -.61423980980480E+00000, -.61205336215241E+00000, 0.44567022682223E+00000, 0.44561586935970E+00000
0.14474400000000E+00001, 0.14474400000000E+00001, -.61407153077002E+00000, -.61188452338135E+00000, 0.44561983732867E+00000, 0.44556553401938E+00000
0.14475200000000E+00001, 0.14475200000000E+00001, -.61390332259790E+00000, -.61171576470726E+00000, 0.44556946036749E+00000, 0.44551521140970E+00000
0.14476000000000E+00001, 0.14476000000000E+00001, -.61373520638779E+00000, -.61154710692161E+00000, 0.44551909487114E+00000, 0.44546490044851E+00000
0.14476800000000E+00001, 0.14476800000000E+00001, -.61356716725901E+00000, -.61137853331390E+00000, 0.44546873976126E+00000, 0.44541460006177E+00000
0.14477600000000E+00001, 0.14477600000000E+00001, -.61339919484147E+00000, -.61121003349179E+00000, 0.44541839398073E+00000, 0.44536430918698E+00000
0.14478400000000E+00001, 0.14478400000000E+00001, -.61323131913213E+00000, -.61104163733864E+00000, 0.44536805648329E+00000, 0.44531402677305E+00000
0.14479200000000E+00001, 0.14479200000000E+00001, -.61306347922285E+00000, -.61087328385201E+00000, 0.44531772623133E+00000, 0.44526375177993E+00000
0.14480000000000E+00001, 0.14480000000000E+00001, -.61289574962500E+00000, -.61070504802814E+00000, 0.44526740221500E+00000, 0.44521348318873E+00000
0.14480800000000E+00001, 0.14480800000000E+00001, -.61272823408382E+00000, -.61053703364945E+00000, 0.44521708342168E+00000, 0.44516321998236E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, -.61256104297457E+00000, -.61036935079405E+00000, 0.44516676885144E+00000, 0.44511296115850E+00000
0.14481600000000E+00001, 0.14481600000000E+00001, -.61256104297457E+00000, -.61036935079405E+00000, 0.44516676885144E+00000, 0.44511296115850E+00000
0.14482400000000E+00001, 0.14482400000000E+00001, -.61239403574978E+00000, -.61020185875483E+00000, 0.44511645751535E+00000, 0.44506270572962E+00000
0.14483200000000E+00001, 0.14483200000000E+00001, -.61222718099157E+00000, -.61003452579470E+00000, 0.44506614847553E+00000, 0.44501245274426E+00000
0.14484000000000E+00001, 0.14484000000000E+00001, -.61206059581162E+00000, -.60986746918383E+00000, 0.44501584080273E+00000, 0.44496220126512E+00000
0.14484800000000E+00001, 0.14484800000000E+00001, -.61189440250968E+00000, -.60970081096215E+00000, 0.44496553357430E+00000, 0.44491195037029E+00000
0.14485600000000E+00001, 0.14485600000000E+00001, -.61172850165810E+00000, -.60953445210696E+00000, 0.44491522588685E+00000, 0.44486169915943E+00000
0.14486400000000E+00001, 0.14486400000000E+00001, -.61156278110174E+00000, -.60936827979652E+00000, 0.44486491688724E+00000, 0.44481144676786E+00000
0.14487200000000E+00001, 0.14487200000000E+00001, -.61139715638286E+00000, -.60920220914763E+00000, 0.44481460575200E+00000, 0.44476119236773E+00000
0.14488000000000E+00001, 0.14488000000000E+00001, -.61123141141371E+00000, -.60903602267617E+00000, 0.44476429169042E+00000, 0.44471093516858E+00000
0.14488800000000E+00001, 0.14488800000000E+00001, -.61106561718903E+00000, -.60886979138329E+00000, 0.44471397396879E+00000, 0.44466067441896E+00000
0.14489600000000E+00001, 0.14489600000000E+00001, -.61089966142870E+00000, -.60870340208041E+00000, 0.44466365185192E+00000, 0.44461040939405E+00000
0.14490400000000E+00001, 0.14490400000000E+00001, -.61073349926587E+00000, -.60853680903740E+00000, 0.44461332466647E+00000, 0.44456013941080E+00000
0.14491200000000E+00001, 0.14491200000000E+00001, -.61056722005546E+00000, -.60837010131505E+00000, 0.44456299176286E+00000, 0.44450986381260E+00000
0.14492000000000E+00001, 0.14492000000000E+00001, -.61040100466478E+00000, -.60820345961570E+00000, 0.44451265250886E+00000, 0.44445958196450E+00000
0.14492800000000E+00001, 0.14492800000000E+00001, -.61023508160360E+00000, -.60803711297916E+00000, 0.44446230628755E+00000, 0.44440929324507E+00000
0.14493600000000E+00001, 0.14493600000000E+00001, -.61006932981512E+00000, -.60787093997107E+00000, 0.44441195249553E+00000, 0.44435899706487E+00000
0.14494400000000E+00001, 0.14494400000000E+00001, -.60990361256430E+00000, -.60770480334915E+00000, 0.44436159059939E+00000, 0.44430869287485E+00000
0.14495200000000E+00001, 0.14495200000000E+00001, -.60973787554511E+00000, -.60753864875744E+00000, 0.44431122009901E+00000, 0.44425838017221E+00000
0.14496000000000E+00001, 0.14496000000000E+00001, -.60957204193780E+00000, -.60737239894278E+00000, 0.44426084052562E+00000, 0.44420805848832E+00000
0.14496800000000E+00001, 0.14496800000000E+00001, -.60940605003730E+00000, -.60720599225571E+00000, 0.44421045145508E+00000, 0.44415772739740E+00000
0.14497600000000E+00001, 0.14497600000000E+00001, -.60923997838508E+00000, -.60703950691443E+00000, 0.44416005249995E+00000, 0.44410738650768E+00000
0.14498400000000E+00001, 0.14498400000000E+00001, -.60907394307323E+00000, -.60687305846063E+00000, 0.44410964329014E+00000, 0.44405703545066E+00000
0.14499200000000E+00001, 0.14499200000000E+00001, -.60890805293422E+00000, -.60670675455728E+00000, 0.44405922348154E+00000, 0.44400667388536E+00000
0.14500000000000E+00001, 0.14500000000000E+00001, -.60874246040126E+00000, -.60654074867830E+00000, 0.44400879275709E+00000, 0.44395630149021E+00000
0.14500800000000E+00001, 0.14500800000000E+00001, -.60857670814854E+00000, -.60637458263607E+00000, 0.44395835081736E+00000, 0.44390591799330E+00000
0.14501600000000E+00001, 0.14501600000000E+00001, -.60841070088489E+00000, -.60620816073089E+00000, 0.44390789747769E+00000, 0.44385552317697E+00000
0.14502400000000E+00001, 0.14502400000000E+00001, -.60824448435942E+00000, -.60604152771399E+00000, 0.44385743254666E+00000, 0.44380511686210E+00000
0.14503200000000E+00001, 0.14503200000000E+00001, -.60807806961498E+00000, -.60587469284667E+00000, 0.44380695586301E+00000, 0.44375469889300E+00000
0.14504000000000E+00001, 0.14504000000000E+00001, -.60791141339179E+00000, -.60570761298586E+00000, 0.44375646730380E+00000, 0.44370426915004E+00000
0.14504800000000E+00001, 0.14504800000000E+00001, -.60774456349375E+00000, -.60554033690527E+00000, 0.44370596678431E+00000, 0.44365382754755E+00000
0.14505600000000E+00001, 0.14505600000000E+00001, -.60757760074182E+00000, -.60537294427520E+00000, 0.44365545423791E+00000, 0.44360337402398E+00000
0.14506400000000E+00001, 0.14506400000000E+00001, -.60741066607587E+00000, -.60520557575217E+00000, 0.44360492962219E+00000, 0.44355290853805E+00000
0.14507200000000E+00001, 0.14507200000000E+00001, -.60724380958458E+00000, -.60503828152706E+00000, 0.44355439290957E+00000, 0.44350243107188E+00000
0.14508000000000E+00001, 0.14508000000000E+00001, -.60707702329717E+00000, -.60487105369357E+00000, 0.44350384410614E+00000, 0.44345194163590E+00000
0.14508800000000E+00001, 0.14508800000000E+00001, -.60691030190350E+00000, -.60470388672986E+00000, 0.44345328324787E+00000, 0.44340144026863E+00000
0.14509600000000E+00001, 0.14509600000000E+00001, -.60674362582558E+00000, -.60453676077179E+00000, 0.44340271039619E+00000, 0.44335092703895E+00000
0.14510400000000E+00001, 0.14510400000000E+00001, -.60657719227491E+00000, -.60436987281919E+00000, 0.44335212564189E+00000, 0.44330040203579E+00000
0.14511200000000E+00001, 0.14511200000000E+00001, -.60641090691149E+00000, -.60420312781487E+00000, 0.44330152906954E+00000, 0.44324986536525E+00000
0.14512000000000E+00001, 0.14512000000000E+00001, -.60624457826914E+00000, -.60403633339253E+00000, 0.44325092082478E+00000, 0.44319931717606E+00000
0.14512800000000E+00001, 0.14512800000000E+00001, -.60607808538133E+00000, -.60386936829031E+00000, 0.44320030109013E+00000, 0.44314875765151E+00000
0.14513600000000E+00001, 0.14513600000000E+00001, -.60591138975540E+00000, -.60370219330047E+00000, 0.44314967007261E+00000, 0.44309818700753E+00000
0.14514400000000E+00001, 0.14514400000000E+00001, -.60574451337910E+00000, -.60353483113385E+00000, 0.44309902800117E+00000, 0.44304760548112E+00000
0.14515200000000E+00001, 0.14515200000000E+00001, -.60557744711105E+00000, -.60336727255174E+00000, 0.44304837512297E+00000, 0.44299701333170E+00000
0.14516000000000E+00001, 0.14516000000000E+00001, -.60541023384291E+00000, -.60319956006288E+00000, 0.44299771171121E+00000, 0.44294641083881E+00000
0.14516800000000E+00001, 0.14516800000000E+00001, -.60524283004753E+00000, -.60303164987044E+00000, 0.44294703805087E+00000, 0.44289579829911E+00000
0.14517600000000E+00001, 0.14517600000000E+00001, -.60507520505823E+00000, -.60286351107049E+00000, 0.44289635445733E+00000, 0.44284517603637E+00000
0.14518400000000E+00001, 0.14518400000000E+00001, -.60490733351796E+00000, -.60269511760226E+00000, 0.44284566126314E+00000, 0.44279454439272E+00000
0.14519200000000E+00001, 0.14519200000000E+00001, -.60473937375055E+00000, -.60252662889960E+00000, 0.44279495882094E+00000, 0.44274390372469E+00000
0.14520000000000E+00001, 0.14520000000000E+00001, -.60457139591502E+00000, -.60235811449825E+00000, 0.44274424747358E+00000, 0.44269325439091E+00000
0.14520800000000E+00001, 0.14520800000000E+00001, -.60440325354866E+00000, -.60218942758932E+00000, 0.44269352758643E+00000, 0.44264259677274E+00000
0.14521600000000E+00001, 0.14521600000000E+00001, -.60423493739960E+00000, -.60202055927386E+00000, 0.44264279956400E+00000, 0.44259193127308E+00000
0.14522400000000E+00001, 0.14522400000000E+00001, -.60406637864811E+00000, -.60185143905152E+00000, 0.44259206380792E+00000, 0.44254125831000E+00000
0.14523200000000E+00001, 0.14523200000000E+00001, -.60389768570774E+00000, -.60168217634008E+00000, 0.44254132074734E+00000, 0.44249057831525E+00000
0.14524000000000E+00001, 0.14524000000000E+00001, -.60372878962979E+00000, -.60151270230340E+00000, 0.44249057080048E+00000, 0.44243989172839E+00000
0.14524800000000E+00001, 0.14524800000000E+00001, -.60355965284166E+00000, -.60134297971984E+00000, 0.44243981442198E+00000, 0.44238919900638E+00000
0.14525600000000E+00001, 0.14525600000000E+00001, -.60339028266645E+00000, -.60117301569284E+00000, 0.44238905207197E+00000, 0.44233850062082E+00000
0.14526400000000E+00001, 0.14526400000000E+00001, -.60322071808492E+00000, -.60100284966400E+00000, 0.44233828421807E+00000, 0.44228779704730E+00000
0.14527200000000E+00001, 0.14527200000000E+00001, -.60305092526822E+00000, -.60083244731199E+00000, 0.44228751133336E+00000, 0.44223708877372E+00000
0.14528000000000E+00001, 0.14528000000000E+00001, -.60288083942105E+00000, -.60066174453418E+00000, 0.44223673390865E+00000, 0.44218637629736E+00000
0.14528800000000E+00001, 0.14528800000000E+00001, -.60271040933172E+00000, -.60049069039015E+00000, 0.44218595244884E+00000, 0.44213566013251E+00000
0.14529600000000E+00001, 0.14529600000000E+00001, -.60253965237215E+00000, -.60031930172167E+00000, 0.44213516746852E+00000, 0.44208494079785E+00000
0.14530400000000E+00001, 0.14530400000000E+00001, -.60236842346883E+00000, -.60014743334833E+00000, 0.44208437948254E+00000, 0.44203421882590E+00000
0.14531200000000E+00001, 0.14531200000000E+00001, -.60219669244643E+00000, -.59997505525919E+00000, 0.44203358903782E+00000, 0.44198349476417E+00000
0.14532000000000E+00001, 0.14532000000000E+00001, -.60202469601470E+00000, -.59980240323869E+00000, 0.44198279667619E+00000, 0.44193276915450E+00000
0.14532800000000E+00001, 0.14532800000000E+00001, -.60185221448506E+00000, -.59962925847448E+00000, 0.44193200291043E+00000, 0.44188204254028E+00000
0.14533600000000E+00001, 0.14533600000000E+00001, -.60167916622768E+00000, -.59945553897469E+00000, 0.44188120831784E+00000, 0.44183131548892E+00000
0.14534400000000E+00001, 0.14534400000000E+00001, -.60150567169888E+00000, -.59928136520006E+00000, 0.44183041346141E+00000, 0.44178058856561E+00000
0.14535200000000E+00001, 0.14535200000000E+00001, -.60133166262590E+00000, -.59910666962454E+00000, 0.44177961888832E+00000, 0.44172986233711E+00000
0.14536000000000E+00001, 0.14536000000000E+00001, -.60115726240105E+00000, -.59893157577703E+00000, 0.44172882517529E+00000, 0.44167913737174E+00000
0.14536800000000E+00001, 0.14536800000000E+00001, -.60098237352678E+00000, -.59875598652479E+00000, 0.44167803287193E+00000, 0.44162841423815E+00000
0.14537600000000E+00001, 0.14537600000000E+00001, -.60080679868320E+00000, -.59857970433675E+00000, 0.44162724256113E+00000, 0.44157769351919E+00000
0.14538400000000E+00001, 0.14538400000000E+00001, -.60063064888677E+00000, -.59840284002988E+00000, 0.44157645484384E+00000, 0.44152697580778E+00000
0.14539200000000E+00001, 0.14539200000000E+00001, -.60045398758516E+00000, -.59822545843163E+00000, 0.44152567028832E+00000, 0.44147626168286E+00000
0.14540000000000E+00001, 0.14540000000000E+00001, -.60027673155245E+00000, -.59804747634154E+00000, 0.44147488947387E+00000, 0.44142555173348E+00000
0.14540800000000E+00001, 0.14540800000000E+00001, -.60009892413659E+00000, -.59786893604831E+00000, 0.44142411299746E+00000, 0.44137484654444E+00000
0.14541600000000E+00001, 0.14541600000000E+00001, -.59992038142661E+00000, -.59768965381942E+00000, 0.44137334143928E+00000, 0.44132414671299E+00000
0.14542400000000E+00001, 0.14542400000000E+00001, -.59974126644075E+00000, -.59750979371746E+00000, 0.44132257541691E+00000, 0.44127345283536E+00000
0.14543200000000E+00001, 0.14543200000000E+00001, -.59956144763232E+00000, -.59732922535914E+00000, 0.44127181550296E+00000, 0.44122276550687E+00000
0.14544000000000E+00001, 0.14544000000000E+00001, -.59938097217617E+00000, -.59714799555259E+00000, 0.44122106231389E+00000, 0.44117208532746E+00000
0.14544800000000E+00001, 0.14544800000000E+00001, -.59919995770906E+00000, -.59696622136311E+00000, 0.44117031643923E+00000, 0.44112141288925E+00000
0.14545600000000E+00001, 0.14545600000000E+00001, -.59901842503855E+00000, -.59678392391051E+00000, 0.44111957846118E+00000, 0.44107074877826E+00000
0.14546400000000E+00001, 0.14546400000000E+00001, -.59883634898401E+00000, -.59660107712253E+00000, 0.44106884896997E+00000, 0.44102009358069E+00000
0.14547200000000E+00001, 0.14547200000000E+00001, -.59865370406149E+00000, -.59641765639882E+00000, 0.44101812855756E+00000, 0.44096944788604E+00000
0.14548000000000E+00001, 0.14548000000000E+00001, -.59847049929596E+00000, -.59623367128365E+00000, 0.44096741781612E+00000, 0.44091881228166E+00000
0.14548800000000E+00001, 0.14548800000000E+00001, -.59828680031036E+00000, -.59604918689092E+00000, 0.44091671733422E+00000, 0.44086818735240E+00000
0.14549600000000E+00001, 0.14549600000000E+00001, -.59810246585564E+00000, -.59586406194510E+00000, 0.44086602769197E+00000, 0.44081757368124E+00000
0.14550400000000E+00001, 0.14550400000000E+00001, -.59791741254962E+00000, -.59567821322571E+00000, 0.44081534949680E+00000, 0.44076697186528E+00000
0.14551200000000E+00001, 0.14551200000000E+00001, -.59773156786486E+00000, -.59549156894560E+00000, 0.44076468335056E+00000, 0.44071638250185E+00000
0.14552000000000E+00001, 0.14552000000000E+00001, -.59754497288726E+00000, -.59530416985661E+00000, 0.44071402986128E+00000, 0.44066580619166E+00000
0.14552800000000E+00001, 0.14552800000000E+00001, -.59735757673086E+00000, -.59511596470706E+00000, 0.44066338962467E+00000, 0.44061524353047E+00000
0.14553600000000E+00001, 0.14553600000000E+00001, -.59716948947997E+00000, -.59492706324259E+00000, 0.44061276324993E+00000, 0.44056469511305E+00000
0.14554400000000E+00001, 0.14554400000000E+00001, -.59698066291043E+00000, -.59473741733900E+00000, 0.44056215132102E+00000, 0.44051416152928E+00000
0.14555200000000E+00001, 0.14555200000000E+00001, -.59679111621729E+00000, -.59454704651528E+00000, 0.44051155444060E+00000, 0.44046364336653E+00000
0.14556000000000E+00001, 0.14556000000000E+00001, -.59660087442172E+00000, -.59435597539476E+00000, 0.44046097319743E+00000, 0.44041314120988E+00000
0.14556800000000E+00001, 0.14556800000000E+00001, -.59640994219635E+00000, -.59416420907828E+00000, 0.44041040817802E+00000, 0.44036265563865E+00000
0.14557600000000E+00001, 0.14557600000000E+00001, -.59621827056274E+00000, -.59397169884773E+00000, 0.44035985996823E+00000, 0.44031218723388E+00000
0.14558400000000E+00001, 0.14558400000000E+00001, -.59602583723632E+00000, -.59377842237912E+00000, 0.44030932915928E+00000, 0.44026173657502E+00000
0.14559200000000E+00001, 0.14559200000000E+00001, -.59583255737156E+00000, -.59358429468910E+00000, 0.44025881633706E+00000, 0.44021130424379E+00000
0.14560000000000E+00001, 0.14560000000000E+00001, -.59563825187141E+00000, -.59338913640899E+00000, 0.44020832209609E+00000, 0.44016089082698E+00000
0.14560800000000E+00001, 0.14560800000000E+00001, -.59544288949731E+00000, -.59319291732493E+00000, 0.44015784704698E+00000, 0.44011049692049E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, -.59524645949496E+00000, -.59299562686954E+00000, 0.44010739178508E+00000, 0.44006012311381E+00000
0.14561600000000E+00001, 0.14561600000000E+00001, -.59524645949496E+00000, -.59299562686954E+00000, 0.44010739178508E+00000, 0.44006012311381E+00000
0.14562400000000E+00001, 0.14562400000000E+00001, -.59504903796096E+00000, -.59279734185686E+00000, 0.44005695690620E+00000, 0.44000976999083E+00000
0.14563200000000E+00001, 0.14563200000000E+00001, -.59485071513230E+00000, -.59259815299478E+00000, 0.44000654299022E+00000, 0.43995943812385E+00000
0.14564000000000E+00001, 0.14564000000000E+00001, -.59465146234073E+00000, -.59239803094076E+00000, 0.43995615060664E+00000, 0.43990912807745E+00000
0.14564800000000E+00001, 0.14564800000000E+00001, -.59445140310646E+00000, -.59219709903011E+00000, 0.43990578033166E+00000, 0.43985884040787E+00000
0.14565600000000E+00001, 0.14565600000000E+00001, -.59425058738726E+00000, -.59199540726052E+00000, 0.43985543271134E+00000, 0.43980857565907E+00000
0.14566400000000E+00001, 0.14566400000000E+00001, -.59404902469981E+00000, -.59179296643791E+00000, 0.43980510829277E+00000, 0.43975833436585E+00000
0.14567200000000E+00001, 0.14567200000000E+00001, -.59384664200769E+00000, -.59158970362605E+00000, 0.43975480761663E+00000, 0.43970811706030E+00000
0.14568000000000E+00001, 0.14568000000000E+00001, -.59364326292942E+00000, -.59138544074979E+00000, 0.43970453122755E+00000, 0.43965792427744E+00000
0.14568800000000E+00001, 0.14568800000000E+00001, -.59343906648029E+00000, -.59118035824810E+00000, 0.43965427968239E+00000, 0.43960775654648E+00000
0.14569600000000E+00001, 0.14569600000000E+00001, -.59323406845381E+00000, -.59097447203610E+00000, 0.43960405348691E+00000, 0.43955761438143E+00000
0.14570400000000E+00001, 0.14570400000000E+00001, -.59302840413481E+00000, -.59076791675672E+00000, 0.43955385316186E+00000, 0.43950749828046E+00000
0.14571200000000E+00001, 0.14571200000000E+00001, -.59282209818656E+00000, -.59056071639354E+00000, 0.43950367919447E+00000, 0.43945740872858E+00000
0.14572000000000E+00001, 0.14572000000000E+00001, -.59261515694080E+00000, -.59035287625321E+00000, 0.43945353207307E+00000, 0.43940734620084E+00000
0.14572800000000E+00001, 0.14572800000000E+00001, -.59240757623435E+00000, -.59014439326056E+00000, 0.43940341227376E+00000, 0.43935731116202E+00000
0.14573600000000E+00001, 0.14573600000000E+00001, -.59219947059257E+00000, -.58993538175684E+00000, 0.43935332026310E+00000, 0.43930730406329E+00000
0.14574400000000E+00001, 0.14574400000000E+00001, -.59199065492440E+00000, -.58972565632144E+00000, 0.43930325647874E+00000, 0.43925732534511E+00000
0.14575200000000E+00001, 0.14575200000000E+00001, -.59178092234863E+00000, -.58951501032643E+00000, 0.43925322138819E+00000, 0.43920737545689E+00000
0.14576000000000E+00001, 0.14576000000000E+00001, -.59157040826562E+00000, -.58930358005913E+00000, 0.43920321545632E+00000, 0.43915745483900E+00000
0.14576800000000E+00001, 0.14576800000000E+00001, -.59135920272117E+00000, -.58909145561300E+00000, 0.43915323909991E+00000, 0.43910756391015E+00000
0.14577600000000E+00001, 0.14577600000000E+00001, -.59114734865201E+00000, -.58887867963185E+00000, 0.43910329273065E+00000, 0.43905770306985E+00000
0.14578400000000E+00001, 0.14578400000000E+00001, -.59093493849545E+00000, -.58866534452770E+00000, 0.43905337674533E+00000, 0.43900787270190E+00000
0.14579200000000E+00001, 0.14579200000000E+00001, -.59072207578433E+00000, -.58845155344058E+00000, 0.43900349151428E+00000, 0.43895807316517E+00000
0.14580000000000E+00001, 0.14580000000000E+00001, -.59050874503815E+00000, -.58823729114560E+00000, 0.43895363738659E+00000, 0.43890830480125E+00000
0.14580800000000E+00001, 0.14580800000000E+00001, -.59029504551416E+00000, -.58802265712845E+00000, 0.43890381470742E+00000, 0.43885856793687E+00000
0.14581600000000E+00001, 0.14581600000000E+00001, -.59008098189261E+00000, -.58780765598835E+00000, 0.43885402378648E+00000, 0.43880886287680E+00000
0.14582400000000E+00001, 0.14582400000000E+00001, -.58986652718314E+00000, -.58759226007694E+00000, 0.43880426492785E+00000, 0.43875918991015E+00000
0.14583200000000E+00001, 0.14583200000000E+00001, -.58965162137938E+00000, -.58737640987449E+00000, 0.43875453842013E+00000, 0.43870954931725E+00000
0.14584000000000E+00001, 0.14584000000000E+00001, -.58943642078368E+00000, -.58716026144672E+00000, 0.43870484454157E+00000, 0.43865994135272E+00000
0.14584800000000E+00001, 0.14584800000000E+00001, -.58922092374608E+00000, -.58694381295385E+00000, 0.43865518352380E+00000, 0.43861036625094E+00000
0.14585600000000E+00001, 0.14585600000000E+00001, -.58900524595130E+00000, -.58672718035423E+00000, 0.43860555559994E+00000, 0.43856082422256E+00000
0.14586400000000E+00001, 0.14586400000000E+00001, -.58878923752441E+00000, -.58651021423594E+00000, 0.43855596096140E+00000, 0.43851131546117E+00000
0.14587200000000E+00001, 0.14587200000000E+00001, -.58857299321953E+00000, -.58629300980311E+00000, 0.43850639981677E+00000, 0.43846184014566E+00000
0.14588000000000E+00001, 0.14588000000000E+00001, -.58835672828055E+00000, -.58607578224265E+00000, 0.43845687232143E+00000, 0.43841239842207E+00000
0.14588800000000E+00001, 0.14588800000000E+00001, -.58814045644928E+00000, -.58585854461604E+00000, 0.43840737859259E+00000, 0.43836299040631E+00000
0.14589600000000E+00001, 0.14589600000000E+00001, -.58792413387221E+00000, -.58564125232472E+00000, 0.43835791874460E+00000, 0.43831361619427E+00000
0.14590400000000E+00001, 0.14590400000000E+00001, -.58770772714978E+00000, -.58542387238362E+00000, 0.43830849287239E+00000, 0.43826427586808E+00000
0.14591200000000E+00001, 0.14591200000000E+00001, -.58749142468124E+00000, -.58520659283429E+00000, 0.43825910105112E+00000, 0.43821496948039E+00000
0.14592000000000E+00001, 0.14592000000000E+00001, -.58727532321669E+00000, -.58498951124089E+00000, 0.43820974330417E+00000, 0.43816569705422E+00000
0.14592800000000E+00001, 0.14592800000000E+00001, -.58705952269778E+00000, -.58477272710218E+00000, 0.43816041963982E+00000, 0.43811645857923E+00000
0.14593600000000E+00001, 0.14593600000000E+00001, -.58684414937739E+00000, -.58455636597219E+00000, 0.43811113003375E+00000, 0.43806725401808E+00000
0.14594400000000E+00001, 0.14594400000000E+00001, -.58662924567375E+00000, -.58434047006274E+00000, 0.43806187442798E+00000, 0.43801808330386E+00000
0.14595200000000E+00001, 0.14595200000000E+00001, -.58641492794922E+00000, -.58412515614232E+00000, 0.43801265274623E+00000, 0.43796894634111E+00000
0.14596000000000E+00001, 0.14596000000000E+00001, -.58620106487666E+00000, -.58391029271935E+00000, 0.43796346487303E+00000, 0.43791984301294E+00000
0.14596800000000E+00001, 0.14596800000000E+00001, -.58598777003793E+00000, -.58369599278058E+00000, 0.43791431070206E+00000, 0.43787077318539E+00000
0.14597600000000E+00001, 0.14597600000000E+00001, -.58577509337788E+00000, -.58348230586238E+00000, 0.43786519006901E+00000, 0.43782173668916E+00000
0.14598400000000E+00001, 0.14598400000000E+00001, -.58556312800944E+00000, -.58326932501247E+00000, 0.43781610279583E+00000, 0.43777273333070E+00000
0.14599200000000E+00001, 0.14599200000000E+00001, -.58535195359451E+00000, -.58305712940645E+00000, 0.43776704866971E+00000, 0.43772376288609E+00000
0.14600000000000E+00001, 0.14600000000000E+00001, -.58514138758389E+00000, -.58284553698389E+00000, 0.43771802745132E+00000, 0.43767482511268E+00000
0.14600800000000E+00001, 0.14600800000000E+00001, -.58493148292809E+00000, -.58263460144140E+00000, 0.43766903891285E+00000, 0.43762591975229E+00000
0.14601600000000E+00001, 0.14601600000000E+00001, -.58472238695544E+00000, -.58242446926250E+00000, 0.43762008277430E+00000, 0.43757704651622E+00000
0.14602400000000E+00001, 0.14602400000000E+00001, -.58451428983283E+00000, -.58221533006052E+00000, 0.43757115872271E+00000, 0.43752820508158E+00000
0.14603200000000E+00001, 0.14603200000000E+00001, -.58430729328091E+00000, -.58200728666878E+00000, 0.43752226640811E+00000, 0.43747939508909E+00000
0.14604000000000E+00001, 0.14604000000000E+00001, -.58410133921568E+00000, -.58180028045154E+00000, 0.43747340545942E+00000, 0.43743061615650E+00000
0.14604800000000E+00001, 0.14604800000000E+00001, -.58389637449820E+00000, -.58159425809511E+00000, 0.43742457549842E+00000, 0.43738186788881E+00000
0.14605600000000E+00001, 0.14605600000000E+00001, -.58369243774807E+00000, -.58138925746465E+00000, 0.43737577612447E+00000, 0.43733314986837E+00000
0.14606400000000E+00001, 0.14606400000000E+00001, -.58348961112018E+00000, -.58118536138967E+00000, 0.43732700690628E+00000, 0.43728446165396E+00000
0.14607200000000E+00001, 0.14607200000000E+00001, -.58328798613261E+00000, -.58098266097722E+00000, 0.43727826738542E+00000, 0.43723580277455E+00000
0.14608000000000E+00001, 0.14608000000000E+00001, -.58308764283190E+00000, -.58078123649391E+00000, 0.43722955707745E+00000, 0.43718717273433E+00000
0.14608800000000E+00001, 0.14608800000000E+00001, -.58288862201441E+00000, -.58058112742753E+00000, 0.43718087547452E+00000, 0.43713857101239E+00000
0.14609600000000E+00001, 0.14609600000000E+00001, -.58269088510800E+00000, -.58038229585149E+00000, 0.43713222205021E+00000, 0.43708999707582E+00000
0.14610400000000E+00001, 0.14610400000000E+00001, -.58249448363625E+00000, -.58018479481894E+00000, 0.43708359626785E+00000, 0.43704145036552E+00000
0.14611200000000E+00001, 0.14611200000000E+00001, -.58229943275313E+00000, -.57998863988620E+00000, 0.43703499755962E+00000, 0.43699293030756E+00000
0.14612000000000E+00001, 0.14612000000000E+00001, -.58210576117015E+00000, -.57979385872375E+00000, 0.43698642534531E+00000, 0.43694443630782E+00000
0.14612800000000E+00001, 0.14612800000000E+00001, -.58191351338335E+00000, -.57960049520634E+00000, 0.43693787902405E+00000, 0.43689596775489E+00000
0.14613600000000E+00001, 0.14613600000000E+00001, -.58172291592490E+00000, -.57940877599775E+00000, 0.43688935797571E+00000, 0.43684752400844E+00000
0.14614400000000E+00001, 0.14614400000000E+00001, -.58153408168189E+00000, -.57921881351980E+00000, 0.43684086153517E+00000, 0.43679910440479E+00000
0.14615200000000E+00001, 0.14615200000000E+00001, -.58134705101988E+00000, -.57903064869260E+00000, 0.43679238902908E+00000, 0.43675070825512E+00000
0.14616000000000E+00001, 0.14616000000000E+00001, -.58116170748901E+00000, -.57884416614879E+00000, 0.43674393976931E+00000, 0.43670233486682E+00000
0.14616800000000E+00001, 0.14616800000000E+00001, -.58097820475181E+00000, -.57865951956798E+00000, 0.43669551307450E+00000, 0.43665398353271E+00000
0.14617600000000E+00001, 0.14617600000000E+00001, -.58079647911991E+00000, -.57847664531998E+00000, 0.43664710821565E+00000, 0.43660565352983E+00000
0.14618400000000E+00001, 0.14618400000000E+00001, -.58061658348468E+00000, -.57829559535723E+00000, 0.43659872448382E+00000, 0.43655734412813E+00000
0.14619200000000E+00001, 0.14619200000000E+00001, -.58043854145131E+00000, -.57811639308091E+00000, 0.43655036114107E+00000, 0.43650905458562E+00000
0.14620000000000E+00001, 0.14620000000000E+00001, -.58026240584798E+00000, -.57793909081187E+00000, 0.43650201744569E+00000, 0.43646078414765E+00000
0.14620800000000E+00001, 0.14620800000000E+00001, -.58008814362171E+00000, -.57776365587131E+00000, 0.43645369264146E+00000, 0.43641253205405E+00000
0.14621600000000E+00001, 0.14621600000000E+00001, -.57991561525824E+00000, -.57758994933329E+00000, 0.43640538597543E+00000, 0.43636429754369E+00000
0.14622400000000E+00001, 0.14622400000000E+00001, -.57974490666032E+00000, -.57741805645863E+00000, 0.43635709670519E+00000, 0.43631607985591E+00000
0.14623200000000E+00001, 0.14623200000000E+00001, -.57957625050424E+00000, -.57724821014565E+00000, 0.43630882405767E+00000, 0.43626787821051E+00000
0.14624000000000E+00001, 0.14624000000000E+00001, -.57940947907615E+00000, -.57708024216708E+00000, 0.43626056723545E+00000, 0.43621969181885E+00000
0.14624800000000E+00001, 0.14624800000000E+00001, -.57924443161933E+00000, -.57691399215178E+00000, 0.43621232548713E+00000, 0.43617151991236E+00000
0.14625600000000E+00001, 0.14625600000000E+00001, -.57908133048106E+00000, -.57674968237787E+00000, 0.43616409805982E+00000, 0.43612336171567E+00000
0.14626400000000E+00001, 0.14626400000000E+00001, -.57892016596472E+00000, -.57658730422057E+00000, 0.43611588415571E+00000, 0.43607521644599E+00000
0.14627200000000E+00001, 0.14627200000000E+00001, -.57876111558575E+00000, -.57642703483258E+00000, 0.43606768300895E+00000, 0.43602708331481E+00000
0.14628000000000E+00001, 0.14628000000000E+00001, -.57860411461738E+00000, -.57626880986756E+00000, 0.43601949382053E+00000, 0.43597896153228E+00000
0.14628800000000E+00001, 0.14628800000000E+00001, -.57844922041202E+00000, -.57611268634969E+00000, 0.43597131582402E+00000, 0.43593085031384E+00000
0.14629600000000E+00001, 0.14629600000000E+00001, -.57829656780226E+00000, -.57595879949911E+00000, 0.43592314823581E+00000, 0.43588274887151E+00000


==> data/prediction_filter/histogram/DG_GRU3_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/DG_GRU3_result_dudt_2.csv <==
Bins,Frequency
-50.1,0.00032716079069528687
-49.599000000000004,0.0003271607906952823
-49.098,0.00019993159431378645
-48.597,0.0002726339922460724
-48.096000000000004,0.00027263399224606856
-47.595,0.00023628279327992941
-47.094,0.00032716079069528687
-46.593,0.0002908095917291398
-46.092,0.00030898519121221545
-45.591,0.0003453363901783584
-45.09,0.0002544583927629973
-44.589,0.0004180387881106444
-44.088,0.0004180387881106444
-43.587,0.00047256558655985216
-43.086,0.0003816875891445014
-42.585,0.0006361459819075023
-42.084,0.000308985191212211
-41.583,0.0004180387881106444
-41.082,0.0003635119896614299
-40.581,0.00041803878811063846
-40.08,0.00047256558655985883
-39.579,0.0005997947829413594
-39.078,0.0005816191834582796
-38.577,0.00029080959172914393
-38.076,0.0007451995788059312
-37.575,0.0006906727803567069
-37.074,0.0008179019767382173
-36.573,0.0008360775762212888
-36.072,0.0007270239793228495
-35.571,0.0008542531757043602
-35.07,0.0009269555736366462
-34.569,0.0009633067726027756
-34.068,0.0006906727803567168
-33.567,0.0009633067726027892
-33.066,0.0010360091705350605
-32.565,0.0010178335710520037
-32.064,0.0009451311731197177
-31.563000000000002,0.0012177651653657816
-31.062,0.0013086431627811384
-30.561,0.001399521160196505
-30.060000000000002,0.0012177651653657816
-29.559,0.0013631699612303523
-29.058,0.001690330751925649
-28.557000000000002,0.001435872359162638
-28.056,0.002144720739002421
-27.555,0.0018175599483071494
-27.054000000000002,0.001890262346239422
-26.553,0.0018720867467563508
-26.052,0.0025445839276300093
-25.551000000000002,0.0023083011343500636
-25.05,0.002417354731248509
-24.549000000000003,0.0022719499353839206
-24.048000000000002,0.002453705930214634
-23.547,0.0029626227157406536
-23.046000000000003,0.003089851912122132
-22.545,0.0031443787105713463
-22.044,0.0031807299095375115
-21.543000000000003,0.0035987686976481303
-21.042,0.003980456286792629
-20.541,0.0040349830852418715
-20.040000000000003,0.004034983085241843
-19.539,0.0041258610826572
-19.038,0.0051436946537092324
-18.537000000000003,0.004907411860429268
-18.036,0.005052816656293876
-17.535000000000004,0.005579909041302869
-17.034,0.0065250402144226664
-16.533,0.006743147408219525
-16.032000000000004,0.007306590992194637
-15.530999999999999,0.007760980979271528
-15.030000000000001,0.008687936552908174
-14.529000000000003,0.00823354656583127
-14.027999999999999,0.008851516948255818
-13.527000000000001,0.011777788465030328
-13.026000000000003,0.010941710888808886
-12.524999999999999,0.012359407648488616
-12.024000000000001,0.013668050811269762
-11.523000000000003,0.014540479586456989
-11.021999999999998,0.014649533183355623
-10.521,0.01701236111615492
-10.020000000000003,0.017521277901680673
-9.518999999999998,0.018757218666529782
-9.018,0.019902281433963286
-8.517000000000003,0.021956124175550054
-8.015999999999998,0.024736990896460302
-7.515000000000001,0.0277359648111671
-7.014000000000003,0.029771631953270688
-6.512999999999998,0.03157101630209519
-6.0120000000000005,0.03367938584213148
-5.511000000000003,0.035678701785268836
-5.009999999999998,0.038168758914450145
-4.509,0.039441050878265146
-4.008000000000003,0.04465744792990603
-3.506999999999998,0.04656588587562917
-3.0060000000000002,0.04758371944668117
-2.5050000000000026,0.04965573778775062
-2.003999999999998,0.05143694653709233
-1.5030000000000001,0.05476308124249442
-1.0020000000000024,0.054454096051282194
-0.5010000000000048,0.055944495208893275
0.0,0.05607172440527556
0.5009999999999977,0.05574456361458027
1.0019999999999953,0.052509306906592806
1.5030000000000001,0.05234572651124591
2.003999999999998,0.05080080055518483
2.5049999999999955,0.04994654737947976
3.0060000000000002,0.045329945110780305
3.506999999999998,0.04322157557074402
4.007999999999996,0.0409496256353595
4.509,0.04013172365862186
5.009999999999998,0.03547877019095556
5.510999999999996,0.032716079069528226
6.0120000000000005,0.031752772296925906
6.512999999999998,0.028990081175499033
7.013999999999996,0.027499682017886783
7.515000000000001,0.026209214454589094
8.015999999999998,0.021356329392609008
8.516999999999996,0.020320320222073644
9.018,0.019865930234997144
9.518999999999998,0.017339521906850206
10.019999999999996,0.015812771550271977
10.521,0.015140274369398556
11.021999999999998,0.014358723591626482
11.522999999999996,0.01395886040299871
12.024000000000001,0.012595690441768545
12.524999999999999,0.011232520480538183
13.025999999999996,0.010214686909486034
13.527000000000001,0.009160502139468034
14.027999999999999,0.008924219346187976
14.529000000000003,0.008342600162729934
15.029999999999994,0.007688278581339133
15.530999999999999,0.006706796209253287
16.032000000000004,0.006434162217007401
16.532999999999994,0.0066340938113210015
17.034,0.005707138237684368
17.535000000000004,0.0055435578423368844
18.035999999999994,0.005997947829413508
18.537,0.0047983582635308065
19.038000000000004,0.004198563480589575
19.538999999999994,0.004671129067149308
20.04,0.0044530218733524534
20.541000000000004,0.003598768697648207
21.041999999999994,0.00338066150385125
21.543,0.0033079591059189655
22.044000000000004,0.0029626227157406957
22.544999999999995,0.003144378710571324
23.046,0.002980798315223683
23.547000000000004,0.0026172863255623322
24.047999999999995,0.0028717447183252555
24.549,0.0022355987364177624
25.050000000000004,0.0024537059302146866
25.550999999999995,0.0022537743359008332
26.052,0.0020174915426209076
26.553000000000004,0.0020174915426209644
27.053999999999995,0.002162896338485477
27.555,0.0016176283539933401
28.056000000000004,0.002035667142104036
28.556999999999995,0.0014722235581287701
29.058,0.001217765165365773
29.559000000000005,0.0014903991576118837
30.059999999999995,0.0011814139663996305
30.561,0.0013268187622642003
31.062000000000005,0.0011268871679504487
31.562999999999995,0.0011995895658827016
32.064,0.0010360091705350605
32.565000000000005,0.000963306772602803
33.065999999999995,0.0009451311731197043
33.567,0.0008179019767382056
34.068000000000005,0.0006543215813905831
34.568999999999996,0.0007815507777720631
35.07,0.0008724287751874194
35.571000000000005,0.0008724287751874441
36.071999999999996,0.0009269555736366331
36.573,0.0006361459819074933
37.074000000000005,0.0005634435839752244
37.574999999999996,0.0005634435839752083
38.076,0.0006543215813905646
38.577000000000005,0.0005997947829413678
39.077999999999996,0.0005270923850090659
39.579,0.00036351198966142476
40.080000000000005,0.00043621438759372207
40.580999999999996,0.0004543899870767809
41.082,0.000381687589144496
41.583000000000006,0.0005816191834582961
42.083999999999996,0.00036351198966142476
42.585,0.00047256558655985216
43.086000000000006,0.0003453363901783633
43.586999999999996,0.00047256558655985216
44.088,0.00041803878811063846
44.589000000000006,0.00032716079069529153
45.089999999999996,0.00041803878811063846
45.591,0.00021810719379685486
46.092000000000006,0.000363511989661435
46.592999999999996,0.00034533639017835345
47.094,0.0001817559948307175
47.59499999999999,0.00021810719379685486
48.096,0.0002544583927629973
48.597,0.00023628279327993278
49.09799999999999,0.0002908095917291398
49.599,0.00023628279327992608


==> data/prediction_filter/histogram/DG_GRU3_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/DG_MLP_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/DG_MLP_result_dudt_2.csv <==
Bins,Frequency
-50.1,0.0
-49.599000000000004,0.0
-49.098,0.0
-48.597,0.0
-48.096000000000004,0.0
-47.595,0.0
-47.094,0.0
-46.593,0.0
-46.092,0.0
-45.591,0.0
-45.09,0.0
-44.589,0.0
-44.088,0.0
-43.587,0.0
-43.086,0.0
-42.585,0.0
-42.084,0.0
-41.583,0.0
-41.082,0.0
-40.581,0.0
-40.08,0.0
-39.579,0.0
-39.078,0.0
-38.577,0.0
-38.076,0.0
-37.575,0.0
-37.074,0.0
-36.573,0.0
-36.072,0.0
-35.571,0.0
-35.07,0.0
-34.569,0.0
-34.068,0.0
-33.567,0.0
-33.066,0.0
-32.565,0.0
-32.064,0.0
-31.563000000000002,0.0
-31.062,0.0
-30.561,0.0
-30.060000000000002,0.0
-29.559,0.0
-29.058,0.0
-28.557000000000002,0.0
-28.056,0.0
-27.555,0.0
-27.054000000000002,0.0
-26.553,0.0
-26.052,0.0
-25.551000000000002,1.804839395283503e-05
-25.05,0.0
-24.549000000000003,0.0
-24.048000000000002,0.0
-23.547,0.0
-23.046000000000003,1.804839395283503e-05
-22.545,1.804839395283503e-05
-22.044,1.8048393952835154e-05
-21.543000000000003,1.804839395283503e-05
-21.042,3.609678790567006e-05
-20.541,0.0
-20.040000000000003,5.414518185850508e-05
-19.539,1.804839395283503e-05
-19.038,9.024196976417577e-05
-18.537000000000003,0.0001263387576698452
-18.036,5.414518185850546e-05
-17.535000000000004,1.80483939528349e-05
-17.034,0.00010829036371701092
-16.533,5.414518185850546e-05
-16.032000000000004,7.21935758113396e-05
-15.530999999999999,7.219357581134062e-05
-15.030000000000001,0.00014438715162268123
-14.529000000000003,0.00023462912138685367
-14.027999999999999,0.00014438715162268123
-13.527000000000001,0.00028877430324536247
-13.026000000000003,0.00036096787905669795
-12.524999999999999,0.0003970646669623734
-12.024000000000001,0.0005955970004435601
-11.523000000000003,0.00039706466696236775
-11.021999999999998,0.0008482745157832523
-10.521,0.0008482745157832523
-10.020000000000003,0.0012814359706512777
-9.518999999999998,0.0014438715162268124
-9.018,0.001877032971094856
-8.517000000000003,0.0025628719413025554
-8.015999999999998,0.003284807699415998
-7.515000000000001,0.004367711336586107
-7.014000000000003,0.005234034246322121
-6.512999999999998,0.00749008349042659
-6.0120000000000005,0.010774891189842586
-5.511000000000003,0.015088457344569975
-5.009999999999998,0.024275089866563283
-4.509,0.04380345212353092
-4.008000000000003,0.07425109272196277
-3.506999999999998,0.09953689264988588
-3.0060000000000002,0.1062689435942934
-2.5050000000000026,0.11076299368854778
-2.003999999999998,0.11379512387262565
-1.5030000000000001,0.11691749602646613
-1.0020000000000024,0.11861404505803265
-0.5010000000000048,0.11975109387705955
0.0,0.12013011015007079
0.5009999999999977,0.12171836881792028
1.0019999999999953,0.11563606005581319
1.5030000000000001,0.11493217269165426
2.003999999999998,0.1113585906889929
2.5049999999999955,0.1110337195978403
3.0060000000000002,0.10377826522880212
3.506999999999998,0.07511741563169991
4.007999999999996,0.04611364654949317
4.509,0.026928203777630052
5.009999999999998,0.01534113485990988
5.510999999999996,0.011929988402823867
6.0120000000000005,0.008139825672728654
6.512999999999998,0.005342324610039206
7.013999999999996,0.004638437245878569
7.515000000000001,0.003447243244991515
8.015999999999998,0.0026170171231610973
8.516999999999996,0.002346291213868537
9.018,0.001642403849707999
9.518999999999998,0.0014619199101796475
10.019999999999996,0.0009565648795002497
10.521,0.0009926616674059334
11.021999999999998,0.000703887364160571
11.522999999999996,0.0005414518185850469
12.024000000000001,0.00048730663672654916
12.524999999999999,0.00037901627300953824
13.025999999999996,0.00027072590929252347
13.527000000000001,0.0002707259092925273
14.027999999999999,0.00027072590929252347
14.529000000000003,0.00019853233348118954
15.029999999999994,5.41451818585047e-05
15.530999999999999,0.0001082903637170094
16.032000000000004,0.00012633875766984788
16.532999999999994,9.024196976417449e-05
17.034,5.41451818585047e-05
17.535000000000004,7.219357581134165e-05
18.035999999999994,1.80483939528349e-05
18.537,1.80483939528349e-05
19.038000000000004,5.414518185850623e-05
19.538999999999994,1.80483939528349e-05
20.04,5.41451818585047e-05
20.541000000000004,3.609678790567082e-05
21.041999999999994,0.0
21.543,3.60967879056698e-05
22.044000000000004,0.0
22.544999999999995,1.80483939528349e-05
23.046,1.80483939528349e-05
23.547000000000004,1.804839395283541e-05
24.047999999999995,0.0
24.549,1.80483939528349e-05
25.050000000000004,0.0
25.550999999999995,1.80483939528349e-05
26.052,0.0
26.553000000000004,1.804839395283541e-05
27.053999999999995,0.0
27.555,0.0
28.056000000000004,0.0
28.556999999999995,0.0
29.058,0.0
29.559000000000005,0.0
30.059999999999995,0.0
30.561,0.0
31.062000000000005,0.0
31.562999999999995,0.0
32.064,0.0
32.565000000000005,0.0
33.065999999999995,0.0
33.567,0.0
34.068000000000005,0.0
34.568999999999996,0.0
35.07,0.0
35.571000000000005,0.0
36.071999999999996,0.0
36.573,0.0
37.074000000000005,0.0
37.574999999999996,0.0
38.076,0.0
38.577000000000005,0.0
39.077999999999996,0.0
39.579,0.0
40.080000000000005,0.0
40.580999999999996,0.0
41.082,0.0
41.583000000000006,0.0
42.083999999999996,0.0
42.585,0.0
43.086000000000006,0.0
43.586999999999996,0.0
44.088,0.0
44.589000000000006,0.0
45.089999999999996,0.0
45.591,0.0
46.092000000000006,0.0
46.592999999999996,0.0
47.094,0.0
47.59499999999999,0.0
48.096,0.0
48.597,0.0
49.09799999999999,0.0
49.599,0.0


==> data/prediction_filter/histogram/DG_MLP_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/FV_GRU3_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/FV_GRU3_result_dudt_2.csv <==
Bins,Frequency
-20.1,9.002143050174501e-05
-19.899,0.00022505357625436255
-19.698,0.00022505357625436255
-19.497,0.00013503214575261992
-19.296000000000003,0.0001350321457526175
-19.095000000000002,0.00022505357625436255
-18.894000000000002,0.0001350321457526175
-18.693,0.00018004286100349002
-18.492,0.00036008572200698003
-18.291,0.000270064291505235
-18.09,0.00027006429150523985
-17.889000000000003,0.00040509643725785256
-17.688000000000002,0.00022505357625436255
-17.487000000000002,0.0004501071525087251
-17.286,0.0005851392982613426
-17.085,0.00022505357625436255
-16.884,0.00036008572200698003
-16.683,0.00040509643725785256
-16.482,0.00036008572200698643
-16.281000000000002,0.0004501071525087251
-16.080000000000002,0.00036008572200698003
-15.879000000000001,0.0007201714440139601
-15.678,0.0006751607287630876
-15.477,0.0006751607287630937
-15.276000000000002,0.0008101928745157051
-15.075000000000001,0.0006751607287630937
-14.874000000000002,0.0013053107422753027
-14.673000000000002,0.0008552035897665777
-14.472000000000001,0.0010352464507700676
-14.271,0.0013053107422753027
-14.07,0.0011702785965226853
-13.869,0.0016203857490314248
-13.668000000000001,0.0015753750337805519
-13.467000000000002,0.0016203857490314103
-13.266000000000002,0.0013953321727770479
-13.065000000000001,0.0014853536032787928
-12.864,0.0014403428880279201
-12.663,0.002655632199801478
-12.462,0.002070492901540154
-12.261000000000001,0.002295546477794498
-12.06,0.002430578623547137
-11.859000000000002,0.003015717921808458
-11.658000000000001,0.003465825074317183
-11.457,0.0035108357895680554
-11.256,0.003735889365822451
-11.055000000000001,0.0038709215115750356
-10.854000000000001,0.004050964372578526
-10.653,0.005311264399603003
-10.452000000000002,0.004996189392846849
-10.251000000000001,0.005401285830104701
-10.05,0.006616575141878259
-9.849,0.005806382267362604
-9.648000000000001,0.008732078758669267
-9.447000000000001,0.008101928745157052
-9.246,0.009047153765425375
-9.045,0.009497260917934182
-8.844000000000001,0.010487496653453296
-8.643,0.011702785965226852
-8.442,0.012467968124491795
-8.241000000000001,0.011927839541481213
-8.040000000000001,0.012648010985495175
-7.839,0.01381828958201786
-7.638,0.017104071795331705
-7.437000000000001,0.01791426466984726
-7.236000000000001,0.018364371822355983
-7.035,0.021245057598412012
-6.834000000000001,0.022190282618680147
-6.633000000000001,0.025881161269251694
-6.432,0.027006429150523505
-6.231,0.02606120413025541
-6.030000000000001,0.029482018489321492
-5.829000000000001,0.03348797214664914
-5.628,0.03519837932618261
-5.427000000000001,0.03573850790919277
-5.226000000000001,0.04001452585802566
-5.025,0.04136484731555183
-4.824,0.04375041522384846
-4.623000000000001,0.046721122430405666
-4.422000000000001,0.04969182963696325
-4.221,0.05824386553462903
-4.02,0.054823051175562715
-3.818999999999999,0.05815384410412831
-3.618000000000002,0.0649954728222599
-3.4170000000000016,0.0682812550355736
-3.216000000000001,0.07165705867938904
-3.0150000000000006,0.07584305519772018
-2.814,0.07552798019096407
-2.6129999999999995,0.08335984464461589
-2.411999999999999,0.08128935174307719
-2.211000000000002,0.08817599117645925
-2.0100000000000016,0.0880859697459575
-1.809000000000001,0.09276708413204825
-1.6080000000000005,0.09209192340328515
-1.407,0.09483757703358837
-1.2059999999999995,0.09794331638589858
-1.004999999999999,0.10086901287720706
-0.804000000000002,0.10172421646697187
-0.6030000000000015,0.10469492367352945
-0.402000000000001,0.1044698700972751
-0.2010000000000005,0.10329959150075241
0.0,0.10595522370055388
0.2010000000000005,0.10586520227005214
0.402000000000001,0.10442485938202421
0.6030000000000015,0.10302952720924899
0.8039999999999985,0.10226434504998233
1.004999999999999,0.09789830567064771
1.2059999999999995,0.09681804850462677
1.407,0.09884353069091603
1.6080000000000005,0.09141676267452206
1.809000000000001,0.09042652693900287
2.0100000000000016,0.08709573401043985
2.2109999999999985,0.0870957340104383
2.411999999999999,0.07948892313304085
2.6129999999999995,0.07665324807223588
2.814,0.07408763730293615
3.0150000000000006,0.07003667293035762
3.216000000000001,0.06900142647958755
3.4170000000000016,0.0617096906089473
3.6179999999999986,0.060989519164932254
3.818999999999999,0.05671350121609936
4.02,0.052077397545259495
4.221,0.04793641174217922
4.422000000000001,0.044785661674618144
4.623000000000001,0.0415899008918062
4.824000000000002,0.043345318786590994
5.024999999999999,0.04005953657327653
5.225999999999999,0.0356934971939419
5.427,0.0356934971939419
5.628,0.03069730780109505
5.829000000000001,0.0297970934960776
6.030000000000001,0.02781662202503921
6.231000000000002,0.026466300567513503
6.431999999999999,0.026286257706509546
6.632999999999999,0.021380089744164443
6.834,0.0202998325781435
7.035,0.019579661134129542
7.236000000000001,0.016969039649578938
7.437000000000001,0.01674398607332457
7.638000000000002,0.014808525317537317
7.838999999999999,0.01345820386001088
8.04,0.01237794669398994
8.241,0.011162657382216383
8.442,0.011522743104223361
8.643,0.010127410931446314
8.844000000000001,0.009857346639941079
9.045000000000002,0.00900214305017466
9.245999999999999,0.008191950175658796
9.447,0.007561800162146581
9.648,0.006481542996125641
9.849,0.006751607287630876
10.05,0.005941414413115171
10.251000000000001,0.005716360836860808
10.452000000000002,0.00504120010809781
10.652999999999999,0.0037809000810732907
10.854,0.004771135816592486
11.055,0.003285782213313693
11.256,0.002925696491306713
11.457,0.003915932226825908
11.658000000000001,0.0026106214845506054
11.859000000000002,0.0029707072065575857
12.060000000000002,0.002385567908296243
12.261000000000003,0.0027906643455540957
12.462000000000003,0.0014853536032787928
12.663000000000004,0.0018454393252858381
12.863999999999997,0.002025482186289263
13.064999999999998,0.0017554178947840277
13.265999999999998,0.0016653964642822827
13.466999999999999,0.001575375033780538
13.668,0.00126030002702443
13.869,0.0011702785965226853
14.07,0.0013053107422753027
14.271,0.0008552035897665777
14.472000000000001,0.00108025716602094
14.673000000000002,0.0008552035897665777
14.874000000000002,0.0007651821592648327
15.075000000000003,0.0008101928745157051
15.276000000000003,0.0007651821592648327
15.477000000000004,0.0009452250202683562
15.677999999999997,0.0006751607287630876
15.878999999999998,0.0006751607287630876
16.08,0.00040509643725785256
16.281,0.0004501071525087251
16.482,0.00036008572200698003
16.683,0.0003150750067561075
16.884,0.000270064291505235
17.085,0.0003150750067561075
17.286,0.0003150750067561075
17.487000000000002,0.00022505357625436255
17.688000000000002,0.000270064291505235
17.889000000000003,0.00018004286100349002
18.090000000000003,0.00036008572200698003
18.291000000000004,9.002143050174819e-05
18.491999999999997,4.5010715250872504e-05
18.692999999999998,0.0001350321457526175
18.894,9.002143050174501e-05
19.095,0.000270064291505235
19.296,0.00018004286100349002
19.497,0.00018004286100349002
19.698,9.002143050174501e-05
19.899,0.0001350321457526175


==> data/prediction_filter/histogram/FV_GRU3_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/FV_MLP_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/FV_MLP_result_dudt_2.csv <==
Bins,Frequency
-20.1,0.0
-19.899,0.0
-19.698,0.0
-19.497,0.0
-19.296000000000003,0.0
-19.095000000000002,0.0
-18.894000000000002,0.0
-18.693,0.0
-18.492,0.0
-18.291,0.0
-18.09,0.0
-17.889000000000003,0.0
-17.688000000000002,0.0
-17.487000000000002,0.0
-17.286,0.0
-17.085,0.0
-16.884,0.0
-16.683,0.0
-16.482,0.0
-16.281000000000002,0.0
-16.080000000000002,0.0
-15.879000000000001,0.0
-15.678,0.0
-15.477,0.0
-15.276000000000002,0.0
-15.075000000000001,0.0
-14.874000000000002,0.0
-14.673000000000002,0.0
-14.472000000000001,0.0
-14.271,0.0
-14.07,0.0
-13.869,0.0
-13.668000000000001,0.0
-13.467000000000002,0.0
-13.266000000000002,0.0
-13.065000000000001,0.0
-12.864,4.498629537497685e-05
-12.663,0.0
-12.462,0.0
-12.261000000000001,0.0
-12.06,4.498629537497725e-05
-11.859000000000002,4.498629537497685e-05
-11.658000000000001,4.498629537497685e-05
-11.457,4.498629537497685e-05
-11.256,4.498629537497725e-05
-11.055000000000001,8.99725907499537e-05
-10.854000000000001,0.00013495888612493056
-10.653,8.99725907499545e-05
-10.452000000000002,0.00013495888612493056
-10.251000000000001,0.00022493147687488427
-10.05,0.0001799451814999074
-9.849,0.0
-9.648000000000001,0.00031490406762483793
-9.447000000000001,0.0004948492491247454
-9.246,0.0002699177722498611
-9.045,0.000359890362999818
-8.844000000000001,0.0006298081352496759
-8.643,0.0007647670213746065
-8.442,0.0010346847936244768
-8.241000000000001,0.0008547396121245602
-8.040000000000001,0.0016195066334991667
-7.839,0.001844438110374051
-7.638,0.002564218836373703
-7.437000000000001,0.00242925995024875
-7.236000000000001,0.0036438899253731253
-7.035,0.004003780288372975
-6.834000000000001,0.0048585199004975
-6.633000000000001,0.005308382854247269
-6.432,0.006118136170996852
-6.231,0.007782629099871064
-6.030000000000001,0.01070673829924449
-5.829000000000001,0.01246120381886859
-5.628,0.01322597084024331
-5.427000000000001,0.016419997811866552
-5.226000000000001,0.018669312580615393
-5.025,0.022898024345863216
-4.824,0.025552215772987077
-4.623000000000001,0.02933106458448491
-4.422000000000001,0.034864378915607064
-4.221,0.040802569905104
-4.02,0.04422152835360224
-3.818999999999999,0.049574897503225364
-3.618000000000002,0.06149626577759336
-3.4170000000000016,0.0655000460659663
-3.216000000000001,0.07418240107333683
-3.0150000000000006,0.08061544131195851
-2.814,0.08533900232633108
-2.6129999999999995,0.09636064469320041
-2.411999999999999,0.10027445239082518
-2.211000000000002,0.11062130032706809
-2.0100000000000016,0.12249768230606196
-1.809000000000001,0.12695132554818467
-1.6080000000000005,0.13981740602542805
-1.407,0.14337132336005123
-1.2059999999999995,0.14548567924267514
-1.004999999999999,0.15380814388704855
-0.804000000000002,0.15227860984429664
-0.6030000000000015,0.15952140339966792
-0.402000000000001,0.16024118412566754
-0.2010000000000005,0.15790189676616875
0.0,0.15736206122166901
0.2010000000000005,0.1552926916344201
0.402000000000001,0.15547263681592
0.6030000000000015,0.15223362354892436
0.8039999999999985,0.14733011735304918
1.004999999999999,0.1407171319329276
1.2059999999999995,0.1383778445734288
1.407,0.13149494138105733
1.6080000000000005,0.12452206559793592
1.809000000000001,0.11903373756218875
2.0100000000000016,0.10792212260457139
2.2109999999999985,0.10013949350469847
2.411999999999999,0.09460617917357632
2.6129999999999995,0.08295472867145731
2.814,0.07985067429058391
3.0150000000000006,0.07611681177446084
3.216000000000001,0.06698459381334053
3.4170000000000016,0.06010169062097014
3.6179999999999986,0.05317380113322264
3.818999999999999,0.045301199442601685
4.02,0.04273698060622801
4.221,0.03603402259535646
4.422000000000001,0.03158037935323375
4.623000000000001,0.028071448313985555
4.824000000000002,0.022628106573613756
5.024999999999999,0.019479065897364974
5.225999999999999,0.016599942993366458
5.427,0.014575559701492501
5.628,0.013001039363368312
5.829000000000001,0.010616765708494538
6.030000000000001,0.008412437235120671
6.231000000000002,0.008142519462870954
6.431999999999999,0.005308382854247269
6.632999999999999,0.005443341740372199
6.834,0.003418958448498241
7.035,0.0025642188363736804
7.236000000000001,0.00242925995024875
7.437000000000001,0.002789150313248565
7.638000000000002,0.002024383291873994
7.838999999999999,0.0011246573843744212
8.04,0.0017544655196240972
8.241,0.0010796710889994445
8.442,0.0008997259074995371
8.643,0.0008997259074995371
8.844000000000001,0.00044986295374976854
9.045000000000002,0.000899725907499553
9.245999999999999,0.00031490406762483793
9.447,0.0004048766583747917
9.648,0.0002699177722498611
9.849,8.99725907499537e-05
10.05,0.0002699177722498611
10.251000000000001,0.00022493147687488427
10.452000000000002,4.498629537497764e-05
10.652999999999999,8.99725907499537e-05
10.854,0.00022493147687488427
11.055,0.0
11.256,0.0
11.457,4.498629537497685e-05
11.658000000000001,0.0
11.859000000000002,0.0
12.060000000000002,4.498629537497685e-05
12.261000000000003,4.498629537497685e-05
12.462000000000003,0.0
12.663000000000004,0.0
12.863999999999997,0.0
13.064999999999998,0.0
13.265999999999998,0.0
13.466999999999999,0.0
13.668,0.0
13.869,0.0
14.07,4.498629537497685e-05
14.271,0.0
14.472000000000001,0.0
14.673000000000002,0.0
14.874000000000002,0.0
15.075000000000003,0.0
15.276000000000003,0.0
15.477000000000004,0.0
15.677999999999997,0.0
15.878999999999998,0.0
16.08,0.0
16.281,0.0
16.482,0.0
16.683,0.0
16.884,0.0
17.085,0.0
17.286,0.0
17.487000000000002,0.0
17.688000000000002,0.0
17.889000000000003,0.0
18.090000000000003,0.0
18.291000000000004,0.0
18.491999999999997,0.0
18.692999999999998,0.0
18.894,0.0
19.095,0.0
19.296,0.0
19.497,0.0
19.698,4.498629537497685e-05
19.899,0.0


==> data/prediction_filter/histogram/FV_MLP_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/Fourier_GRU3_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/Fourier_GRU3_result_dudt_2.csv <==
Bins,Frequency
-20.1,0.0
-19.899,0.0
-19.698,0.0
-19.497,0.0
-19.296000000000003,0.0
-19.095000000000002,0.0
-18.894000000000002,0.0
-18.693,0.0
-18.492,0.0
-18.291,0.0
-18.09,0.0
-17.889000000000003,0.0
-17.688000000000002,0.0
-17.487000000000002,0.0
-17.286,0.0
-17.085,0.0
-16.884,0.0
-16.683,0.0
-16.482,0.0
-16.281000000000002,0.0
-16.080000000000002,0.0
-15.879000000000001,0.0
-15.678,0.0
-15.477,0.0
-15.276000000000002,0.0
-15.075000000000001,0.0
-14.874000000000002,0.0
-14.673000000000002,0.0
-14.472000000000001,0.0
-14.271,0.0
-14.07,0.0
-13.869,0.0
-13.668000000000001,0.0
-13.467000000000002,0.0
-13.266000000000002,0.0
-13.065000000000001,0.0
-12.864,0.0
-12.663,0.0
-12.462,0.0
-12.261000000000001,0.0
-12.06,0.0
-11.859000000000002,0.0
-11.658000000000001,0.0
-11.457,8.99725907499537e-05
-11.256,8.99725907499545e-05
-11.055000000000001,0.0
-10.854000000000001,0.00013495888612493056
-10.653,0.0004948492491247498
-10.452000000000002,0.0
-10.251000000000001,0.00022493147687488427
-10.05,0.00022493147687488427
-9.849,0.00031490406762484075
-9.648000000000001,0.0001799451814999074
-9.447000000000001,0.0005398355444997222
-9.246,0.0011246573843744212
-9.045,0.0013945751566242948
-8.844000000000001,0.0010796710889994445
-8.643,0.00157452033812419
-8.442,0.0017094792242491356
-8.241000000000001,0.0022943010641238194
-8.040000000000001,0.0019793969964989814
-7.839,0.003328985857748287
-7.638,0.0026991777224986352
-7.437000000000001,0.0038238351068730324
-7.236000000000001,0.005308382854247269
-7.035,0.005173423968122383
-6.834000000000001,0.006567999124746621
-6.633000000000001,0.00814251946287081
-6.432,0.009941971277869884
-6.231,0.010031943868619927
-6.030000000000001,0.012191286046618725
-5.829000000000001,0.014035724156992778
-5.628,0.01682487447024149
-5.427000000000001,0.01997391514648972
-5.226000000000001,0.02690180463423616
-5.025,0.025912106135986667
-4.824,0.03009583160585978
-4.623000000000001,0.032839995623733104
-4.422000000000001,0.04071259731435405
-4.221,0.04341177503685266
-4.02,0.05038465081997408
-3.818999999999999,0.05150930820434941
-3.618000000000002,0.05740251289847046
-3.4170000000000016,0.06406048461396703
-3.216000000000001,0.07332766146121227
-3.0150000000000006,0.07904092097383433
-2.814,0.0814251946287081
-2.6129999999999995,0.09244683699557743
-2.411999999999999,0.10099423311682482
-2.211000000000002,0.10963160182881859
-2.0100000000000016,0.11093620439469293
-1.809000000000001,0.12002343606043825
-1.6080000000000005,0.11984349087893834
-1.407,0.13207976322093204
-1.2059999999999995,0.13675833793992964
-1.004999999999999,0.14098704970517995
-0.804000000000002,0.1389626664133035
-0.6030000000000015,0.15416803425004566
-0.402000000000001,0.15092902098304734
-0.2010000000000005,0.15520271904367014
0.0,0.15493280127142028
0.2010000000000005,0.14472091222130054
0.402000000000001,0.1404922004560527
0.6030000000000015,0.1407171319329301
0.8039999999999985,0.1424266111571767
1.004999999999999,0.1401323100930529
1.2059999999999995,0.1352737901925554
1.407,0.12726622961580952
1.6080000000000005,0.1285258458863089
1.809000000000001,0.1173692446333146
2.0100000000000016,0.11727927204256672
2.2109999999999985,0.10315357529482193
2.411999999999999,0.09438124769670143
2.6129999999999995,0.0937064532660768
2.814,0.07832114024783471
3.0150000000000006,0.08205500276395777
3.216000000000001,0.0664447582688408
3.4170000000000016,0.05681769105859677
3.6179999999999986,0.05245402040722301
3.818999999999999,0.05317380113322264
4.02,0.044806350193476945
4.221,0.041882240994103447
4.422000000000001,0.04125243285885377
4.623000000000001,0.03230016007923338
4.824000000000002,0.030140817901235024
5.024999999999999,0.021683394370738844
5.225999999999999,0.02100859994011419
5.427,0.018039504445365718
5.628,0.014800491178367384
5.829000000000001,0.015340326722867106
6.030000000000001,0.013046025658743287
6.231000000000002,0.011246573843744412
6.431999999999999,0.00814251946287081
6.632999999999999,0.007152820964621319
6.834,0.005893204694121967
7.035,0.005173423968122338
7.236000000000001,0.004273698060622801
7.437000000000001,0.002069369587248935
7.638000000000002,0.0032390132669983906
7.838999999999999,0.0017544655196240972
8.04,0.001844438110374051
8.241,0.00157452033812419
8.442,0.0017544655196240972
8.643,0.0010796710889994445
8.844000000000001,0.00157452033812419
9.045000000000002,0.0007197807259996423
9.245999999999999,0.0011246573843744212
9.447,0.0001799451814999074
9.648,8.99725907499537e-05
9.849,0.0002699177722498611
10.05,0.00013495888612493056
10.251000000000001,4.498629537497685e-05
10.452000000000002,8.997259074995529e-05
10.652999999999999,0.0
10.854,8.99725907499537e-05
11.055,0.0
11.256,0.00013495888612493056
11.457,0.0
11.658000000000001,0.0
11.859000000000002,0.0
12.060000000000002,0.0
12.261000000000003,0.0
12.462000000000003,4.498629537497685e-05
12.663000000000004,0.0
12.863999999999997,0.0
13.064999999999998,0.0
13.265999999999998,0.0
13.466999999999999,0.0
13.668,0.0
13.869,0.0
14.07,0.0
14.271,0.0
14.472000000000001,0.0
14.673000000000002,0.0
14.874000000000002,0.0
15.075000000000003,0.0
15.276000000000003,0.0
15.477000000000004,0.0
15.677999999999997,0.0
15.878999999999998,0.0
16.08,0.0
16.281,0.0
16.482,0.0
16.683,0.0
16.884,0.0
17.085,0.0
17.286,0.0
17.487000000000002,0.0
17.688000000000002,0.0
17.889000000000003,0.0
18.090000000000003,0.0
18.291000000000004,0.0
18.491999999999997,0.0
18.692999999999998,0.0
18.894,0.0
19.095,0.0
19.296,0.0
19.497,0.0
19.698,0.0
19.899,0.0


==> data/prediction_filter/histogram/Fourier_GRU3_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/Fourier_MLP_result_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,0.0
0.0,2.493765586034892
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/Fourier_MLP_result_dudt_2.csv <==
Bins,Frequency
-20.1,0.0
-19.899,0.0
-19.698,0.0
-19.497,0.0
-19.296000000000003,0.0
-19.095000000000002,0.0
-18.894000000000002,0.0
-18.693,0.0
-18.492,0.0
-18.291,0.0
-18.09,0.0
-17.889000000000003,0.0
-17.688000000000002,0.0
-17.487000000000002,0.0
-17.286,0.0
-17.085,0.0
-16.884,0.0
-16.683,0.0
-16.482,0.0
-16.281000000000002,0.0
-16.080000000000002,0.0
-15.879000000000001,0.0
-15.678,0.0
-15.477,0.0
-15.276000000000002,0.0
-15.075000000000001,0.0
-14.874000000000002,0.0
-14.673000000000002,0.0
-14.472000000000001,0.0
-14.271,0.0
-14.07,0.0
-13.869,0.0
-13.668000000000001,0.0
-13.467000000000002,0.0
-13.266000000000002,0.0
-13.065000000000001,0.0
-12.864,0.0
-12.663,0.0
-12.462,0.0
-12.261000000000001,0.0
-12.06,0.0
-11.859000000000002,0.0
-11.658000000000001,0.0
-11.457,0.0
-11.256,0.0
-11.055000000000001,0.0
-10.854000000000001,0.0
-10.653,0.0
-10.452000000000002,0.0
-10.251000000000001,0.0
-10.05,0.0
-9.849,0.0
-9.648000000000001,0.0
-9.447000000000001,0.0
-9.246,0.0
-9.045,0.0
-8.844000000000001,0.0
-8.643,0.0
-8.442,0.0
-8.241000000000001,0.0
-8.040000000000001,0.0
-7.839,0.0
-7.638,0.0
-7.437000000000001,0.0
-7.236000000000001,0.0
-7.035,0.0
-6.834000000000001,0.0
-6.633000000000001,0.0
-6.432,0.0
-6.231,4.498629537497725e-05
-6.030000000000001,0.0002699177722498611
-5.829000000000001,0.0001799451814999074
-5.628,0.0009447122028745223
-5.427000000000001,0.0007647670213746065
-5.226000000000001,0.0019344107011240047
-5.025,0.00314904067624838
-4.824,0.005578300626497179
-4.623000000000001,0.009807012391744953
-4.422000000000001,0.013540874907868032
-4.221,0.018354408512990555
-4.02,0.02244816139211345
-3.818999999999999,0.027396653883361387
-3.618000000000002,0.036978734798230974
-3.4170000000000016,0.042647008015478056
-3.216000000000001,0.0491700208448497
-3.0150000000000006,0.06019166321171903
-2.814,0.07539703104846121
-2.6129999999999995,0.0878582348673298
-2.411999999999999,0.10310858899944877
-2.211000000000002,0.11017143737331832
-2.0100000000000016,0.12762611997880932
-1.809000000000001,0.1415268852496772
-1.6080000000000005,0.15803685565229367
-1.407,0.16739400509028887
-1.2059999999999995,0.16874359395153818
-1.004999999999999,0.18322918106228395
-0.804000000000002,0.19757980928689833
-0.6030000000000015,0.19537548081352446
-0.402000000000001,0.2032930687995204
-0.2010000000000005,0.2090963009028924
0.0,0.21247027305601568
0.2010000000000005,0.21274019082826554
0.402000000000001,0.20513750690989443
0.6030000000000015,0.20311312361802406
0.8039999999999985,0.19132671422977657
1.004999999999999,0.17931537336465772
1.2059999999999995,0.1758964149161595
1.407,0.1644249095955404
1.6080000000000005,0.1500292950755478
1.809000000000001,0.14026726897917782
2.0100000000000016,0.1201583949465653
2.2109999999999985,0.10751724594619468
2.411999999999999,0.09699045282845009
2.6129999999999995,0.08376448198820689
2.814,0.06864908674221468
3.0150000000000006,0.05870711546434479
3.216000000000001,0.04881013048184989
3.4170000000000016,0.036708817025981756
3.6179999999999986,0.0309055849226091
3.818999999999999,0.023122955822738104
4.02,0.015340326722867106
4.221,0.010616765708494538
4.422000000000001,0.006612985420121597
4.623000000000001,0.005443341740372199
4.824000000000002,0.0027441640178736365
5.024999999999999,0.0009896984982494907
5.225999999999999,0.0005398355444997222
5.427,0.0005848218398746991
5.628,0.00013495888612493056
5.829000000000001,8.99725907499537e-05
6.030000000000001,8.99725907499537e-05
6.231000000000002,0.0
6.431999999999999,4.498629537497685e-05
6.632999999999999,0.0
6.834,0.0
7.035,0.0
7.236000000000001,0.0
7.437000000000001,0.0
7.638000000000002,0.0
7.838999999999999,0.0
8.04,0.0
8.241,0.0
8.442,0.0
8.643,0.0
8.844000000000001,0.0
9.045000000000002,0.0
9.245999999999999,0.0
9.447,0.0
9.648,0.0
9.849,0.0
10.05,0.0
10.251000000000001,0.0
10.452000000000002,0.0
10.652999999999999,0.0
10.854,0.0
11.055,0.0
11.256,0.0
11.457,0.0
11.658000000000001,0.0
11.859000000000002,0.0
12.060000000000002,0.0
12.261000000000003,0.0
12.462000000000003,0.0
12.663000000000004,0.0
12.863999999999997,0.0
13.064999999999998,0.0
13.265999999999998,0.0
13.466999999999999,0.0
13.668,0.0
13.869,0.0
14.07,0.0
14.271,0.0
14.472000000000001,0.0
14.673000000000002,0.0
14.874000000000002,0.0
15.075000000000003,0.0
15.276000000000003,0.0
15.477000000000004,0.0
15.677999999999997,0.0
15.878999999999998,0.0
16.08,0.0
16.281,0.0
16.482,0.0
16.683,0.0
16.884,0.0
17.085,0.0
17.286,0.0
17.487000000000002,0.0
17.688000000000002,0.0
17.889000000000003,0.0
18.090000000000003,0.0
18.291000000000004,0.0
18.491999999999997,0.0
18.692999999999998,0.0
18.894,0.0
19.095,0.0
19.296,0.0
19.497,0.0
19.698,0.0
19.899,0.0


==> data/prediction_filter/histogram/Fourier_MLP_result_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0
0.0,0.0006662225183211193
1.501,0.0
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_FV_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,1.2439964902558533
0.0,1.2497690957790606
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_FV_dudt_2.csv <==
Bins,Frequency
-20.1,0.00013503703255580776
-19.899,4.501234418526925e-05
-19.698,0.00031508640929688475
-19.497,0.0001800493767410802
-19.296000000000003,9.00246883705385e-05
-19.095000000000002,0.00022506172092634627
-18.894000000000002,0.00022506172092634627
-18.693,0.00022506172092634627
-18.492,0.00022506172092634627
-18.291,0.0002700740651116155
-18.09,0.0001800493767410802
-17.889000000000003,0.00045012344185269254
-17.688000000000002,0.000180049376741077
-17.487000000000002,0.000540148130223231
-17.286,0.000360098753482154
-17.085,0.0005851604744085004
-16.884,0.000180049376741077
-16.683,0.00045012344185269254
-16.482,0.0004051110976674304
-16.281000000000002,0.0004051110976674233
-16.080000000000002,0.00045012344185269254
-15.879000000000001,0.0006301728185937695
-15.678,0.0005851604744085004
-15.477,0.0007201975069643145
-15.276000000000002,0.0005851604744085004
-15.075000000000001,0.0012153332930022807
-14.874000000000002,0.0009002468837053851
-14.673000000000002,0.0010352839162611927
-14.472000000000001,0.001260345637187539
-14.271,0.0013053579813728084
-14.07,0.0011703209488170007
-13.869,0.001440395013928629
-13.668000000000001,0.0014854073581138986
-13.467000000000002,0.0020255554883371165
-13.266000000000002,0.0011253086046317314
-13.065000000000001,0.0020255554883371165
-12.864,0.0014854073581138856
-12.663,0.002160592520892924
-12.462,0.002160592520892943
-12.261000000000001,0.0023856542418192704
-12.06,0.002880790027857258
-11.859000000000002,0.0026107159627456167
-11.658000000000001,0.003555975190636271
-11.457,0.0036459998790068096
-11.256,0.0036910122231921115
-11.055000000000001,0.003916073944118425
-10.854000000000001,0.004411209730156387
-10.653,0.00517641958130601
-10.452000000000002,0.005311456613861772
-10.251000000000001,0.005176419581305965
-10.05,0.006796863971975658
-9.849,0.0062567158417524815
-9.648000000000001,0.008147234297533735
-9.447000000000001,0.008192246641719005
-9.246,0.009587629311462351
-9.045,0.00918251821379501
-8.844000000000001,0.010172789785870853
-8.643,0.010712937916094083
-8.442,0.013548715599766165
-8.241000000000001,0.011883258864911084
-8.040000000000001,0.013368666223024968
-7.839,0.014268913106730353
-7.638,0.016429505627623422
-7.437000000000001,0.017779875953181354
-7.236000000000001,0.019535357376406857
-7.035,0.021020764734520928
-6.834000000000001,0.022146073339152472
-6.633000000000001,0.02592711025071509
-6.432,0.02768259167394059
-6.231,0.02471177695771304
-6.030000000000001,0.028447801525090168
-5.829000000000001,0.03402933220406355
-5.628,0.0361899247249568
-5.427000000000001,0.035874838315659595
-5.226000000000001,0.04024103570163071
-5.025,0.041096270241150826
-4.824,0.044382171366675875
-4.623000000000001,0.04897343047357295
-4.422000000000001,0.05032380079913103
-4.221,0.05441992411999053
-4.02,0.0569406153943656
-3.818999999999999,0.05887614619433323
-3.618000000000002,0.06261217076170954
-3.4170000000000016,0.06810367675231238
-3.216000000000001,0.07111950381272542
-3.0150000000000006,0.07503557775684384
-2.814,0.07652098511495774
-2.6129999999999995,0.08007696030559401
-2.411999999999999,0.08583854036130999
-2.211000000000002,0.08718891068686654
-2.0100000000000016,0.08768404647290451
-1.809000000000001,0.09214026854724616
-1.6080000000000005,0.09083491056587335
-1.407,0.09479599685417704
-1.2059999999999995,0.09695658937506997
-1.004999999999999,0.10145782379359869
-0.804000000000002,0.10231305833311702
-0.6030000000000015,0.10613910758886491
-0.402000000000001,0.10195295957963485
-0.2010000000000005,0.10177291020289378
0.0,0.10199797192382014
0.2010000000000005,0.10415856444471305
0.402000000000001,0.10564397180282693
0.6030000000000015,0.10739945322605433
0.8039999999999985,0.09803688563551644
1.004999999999999,0.09817192266807225
1.2059999999999995,0.09799187329133117
1.407,0.09844199673318386
1.6080000000000005,0.09124002166354078
1.809000000000001,0.08912444148683311
2.0100000000000016,0.08655873786827431
2.2109999999999985,0.08642370083571696
2.411999999999999,0.08030202202652036
2.6129999999999995,0.07737621965447786
2.814,0.07440540493825007
3.0150000000000006,0.07147960256620757
3.216000000000001,0.06846377550579454
3.4170000000000016,0.06270219545008118
3.6179999999999986,0.05824597337573841
3.818999999999999,0.05757078821295938
4.02,0.05320459082698826
4.221,0.04973864032472253
4.422000000000001,0.045012344185269254
4.623000000000001,0.04087120852022449
4.824000000000002,0.04181646774811588
5.024999999999999,0.04087120852022449
5.225999999999999,0.038350517245849404
5.427,0.035289677841251095
5.628,0.030518369357612554
5.829000000000001,0.030428344669242016
6.030000000000001,0.027412517608828974
6.231000000000002,0.026782344790235682
6.431999999999999,0.024576739925157014
6.632999999999999,0.023226369599598937
6.834,0.019670394408962667
7.035,0.019085233934554163
7.236000000000001,0.018229999395034047
7.437000000000001,0.016474517971808548
7.638000000000002,0.014629011860212766
7.838999999999999,0.013413678567210237
8.04,0.012603456371875392
8.241,0.011838246520725813
8.442,0.011073036669576236
8.643,0.010983011981205697
8.844000000000001,0.009227530557980196
9.045000000000002,0.00936256759053617
9.245999999999999,0.008462320706830619
9.447,0.007021925692902003
9.648,0.007337012102198889
9.849,0.006976913348716735
10.05,0.005131407237120695
10.251000000000001,0.0053564689580470415
10.452000000000002,0.005446493646417676
10.652999999999999,0.004321185041785848
10.854,0.005041382548750156
11.055,0.0034209381580804633
11.256,0.0032408887813393863
11.457,0.0034659505022657327
11.658000000000001,0.0027457529953014244
11.859000000000002,0.0029258023720425013
12.060000000000002,0.0026107159627456167
12.261000000000003,0.002655728306930886
12.462000000000003,0.0018455061115960393
12.663000000000004,0.001530419702299209
12.863999999999997,0.0024306665860045398
13.064999999999998,0.001440395013928616
13.265999999999998,0.0017104690790402317
13.466999999999999,0.0014854073581138856
13.668,0.0014854073581138856
13.869,0.0010352839162611927
14.07,0.0013053579813728084
14.271,0.001080296260446462
14.472000000000001,0.0010352839162611927
14.673000000000002,0.0009002468837053851
14.874000000000002,0.0008552345395201158
15.075000000000003,0.0007652098511495773
15.276000000000003,0.0008102221953348466
15.477000000000004,0.0006751851627790627
15.677999999999997,0.0006751851627790388
15.878999999999998,0.0006751851627790388
16.08,0.0006301728185937695
16.281,0.0004951357860379618
16.482,0.0004051110976674233
16.683,0.000360098753482154
16.884,0.000180049376741077
17.085,0.00022506172092634627
17.286,0.00031508640929688475
17.487000000000002,0.0002700740651116155
17.688000000000002,0.000180049376741077
17.889000000000003,0.00031508640929688475
18.090000000000003,0.00022506172092634627
18.291000000000004,0.00027007406511162505
18.491999999999997,9.00246883705385e-05
18.692999999999998,9.00246883705385e-05
18.894,0.00013503703255580776
19.095,9.00246883705385e-05
19.296,0.000180049376741077
19.497,0.00031508640929688475
19.698,4.501234418526925e-05
19.899,9.00246883705385e-05


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_FV_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0003324004097576924
0.0,0.00033381006026846305
1.501,1.204829496385126e-08
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,1.2450337553108086
0.0,1.2487318307241053
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_dudt_2.csv <==
Bins,Frequency
-50.1,0.00023628494488481098
-49.599000000000004,0.0001454061199291124
-49.098,0.00030898800484936825
-48.597,0.00027263647486708964
-48.096000000000004,0.0001454061199291124
-47.595,0.00030898800484936825
-47.094,0.00032716376984050753
-46.593,0.000363515299822781
-46.092,0.0002908122398582289
-45.591,0.0004362183597873434
-45.09,0.0002908122398582248
-44.589,0.0003635152998227862
-44.088,0.0005816244797164578
-43.587,0.0004725698897696153
-43.086,0.00034533953483164686
-42.585,0.0003635152998227862
-42.084,0.00034533953483164193
-41.583,0.00045439412477848274
-41.082,0.0005816244797164578
-40.581,0.00041804259479619817
-40.08,0.0005270971847430399
-39.579,0.0005270971847430399
-39.078,0.00043621835978733723
-38.577,0.0004907456547607613
-38.076,0.0006906790696632937
-37.575,0.0006906790696632839
-37.074,0.000708854834654433
-36.573,0.0008179094246012689
-36.072,0.0006906790696632839
-35.571,0.0007452063646367116
-35.07,0.0009269640145481048
-34.569,0.0007997336596101182
-34.068,0.0009633155445303833
-33.567,0.0008360851895924083
-33.066,0.0009996670745126477
-32.565,0.001072370134477219
-32.064,0.0011450731944417764
-31.563000000000002,0.0011996004894151858
-31.062,0.0013631823743354384
-30.561,0.0012904793143708908
-30.060000000000002,0.0015631157892379694
-29.559,0.001435885434299995
-29.058,0.0015631157892379804
-28.557000000000002,0.001617643084211387
-28.056,0.001417709669308856
-27.555,0.002126564503963299
-27.054000000000002,0.0020538614439987272
-26.553,0.0023810252138392325
-26.052,0.0018721037940873488
-25.551000000000002,0.0021992675639278406
-25.05,0.0021083887389721596
-24.549000000000003,0.0025809586287417635
-24.048000000000002,0.0027081889836797378
-23.547,0.0028172435736265925
-23.046000000000003,0.003235286168422774
-22.545,0.0031625831084582173
-22.044,0.003380692288351911
-21.543000000000003,0.0035079226432898616
-21.042,0.004253129007926568
-20.541,0.003835086413130394
-20.040000000000003,0.004271304772917707
-19.539,0.003962316768068341
-19.038,0.004907456547607613
-18.537000000000003,0.0051800930224746656
-18.036,0.005143741492492424
-17.535000000000004,0.00574354173719994
-17.034,0.006470572336845593
-16.533,0.0061070570370228075
-16.032000000000004,0.00727030599645562
-15.530999999999999,0.007979160831110155
-15.030000000000001,0.008542609545835475
-14.529000000000003,0.008960652140631551
-14.027999999999999,0.009669506975286112
-13.527000000000001,0.010687349814789915
-13.026000000000003,0.012159586779072026
-12.524999999999999,0.012741211258788656
-12.024000000000001,0.013468241858434229
-11.523000000000003,0.013722702568309984
-11.021999999999998,0.015394872947494994
-10.521,0.016794406851812722
-10.020000000000003,0.016921637206750457
-9.518999999999998,0.019520771600483617
-9.018,0.02019327490515577
-8.517000000000003,0.02237436670409217
-8.015999999999998,0.025318840632657054
-7.515000000000001,0.026827429126921615
-7.014000000000003,0.028063381146318695
-6.512999999999998,0.03327982569877608
-6.0120000000000005,0.03387962594348367
-5.511000000000003,0.03631517845229582
-5.009999999999998,0.03755113047169381
-4.509,0.04040472557530268
-4.008000000000003,0.04382176939363625
-3.506999999999998,0.046657188732254606
-3.0060000000000002,0.04807489840156347
-2.5050000000000026,0.04974706878074758
-2.003999999999998,0.05087396621019892
-1.5030000000000001,0.05430918579352425
-1.0020000000000024,0.05476357991830274
-0.5010000000000048,0.05485445874325765
0.0,0.05639939876750528
0.5009999999999977,0.05694467171723945
1.0019999999999953,0.05183728175472857
1.5030000000000001,0.05143741492492424
2.003999999999998,0.0510920753900926
2.5049999999999955,0.04909274124106657
3.0060000000000002,0.044185284693459656
3.506999999999998,0.044457921168326746
4.007999999999996,0.04069553781516033
4.509,0.04094999852503686
5.009999999999998,0.03469753536808494
5.510999999999996,0.033479759113678134
6.0120000000000005,0.0305171094201229
6.512999999999998,0.030262648710246948
7.013999999999996,0.026082222762284536
7.515000000000001,0.02444640391308237
8.015999999999998,0.023537615663525403
8.516999999999996,0.020229626435137763
9.018,0.018757389470855767
9.518999999999998,0.018266643816095003
10.019999999999996,0.015940145897228947
10.521,0.015249466827565878
11.021999999999998,0.01468601811284056
11.522999999999996,0.013559120683389731
12.024000000000001,0.012014180659143083
12.524999999999999,0.0115597865343646
13.025999999999996,0.010269307219993563
13.527000000000001,0.009378694735427883
14.027999999999999,0.008869773315675856
14.529000000000003,0.008469906485871037
15.029999999999994,0.0075247667063315675
15.530999999999999,0.006725033046721449
16.032000000000004,0.0058344205621558
16.532999999999994,0.006725033046721449
17.034,0.0057071902072176614
17.535000000000004,0.005689014442226684
18.035999999999994,0.005870772092137913
18.537,0.005107389962510073
19.038000000000004,0.004271304772917798
19.538999999999994,0.004580292777767041
20.04,0.00401684406304173
20.541000000000004,0.003598801468245634
21.041999999999994,0.00383508641313034
21.543,0.0031625831084581947
22.044000000000004,0.0029444739285646097
22.544999999999995,0.002999001223537943
23.046,0.0028899466335911093
23.547000000000004,0.002889946633591191
24.047999999999995,0.0028535951036088307
24.549,0.002162916033945547
25.050000000000004,0.002562782863750679
25.550999999999995,0.0023628494488480765
26.052,0.002162916033945547
26.553000000000004,0.0017448734391493984
27.053999999999995,0.0019811583840341567
27.555,0.001472236964282263
28.056000000000004,0.0017266976741582586
28.556999999999995,0.0016539946141936536
29.058,0.0013631823743354289
29.559000000000005,0.0015267642592557236
30.059999999999995,0.0013631823743354289
30.561,0.0012541277843885943
31.062000000000005,0.0012177762544063509
31.562999999999995,0.0013268308443531507
32.064,0.0009996670745126477
32.565000000000005,0.0008542609545835596
33.065999999999995,0.0007452063646367011
33.567,0.0008360851895923963
34.068000000000005,0.0010178428395038156
34.568999999999996,0.0009451397795392306
35.07,0.0007633821296278402
35.571000000000005,0.0007815578946190014
36.071999999999996,0.0006906790696632839
36.573,0.0006543275396810058
37.074000000000005,0.0005998002447076057
37.574999999999996,0.0005634487147253105
38.076,0.0005452729497341716
38.577000000000005,0.0005270971847430474
39.077999999999996,0.0007815578946189792
39.579,0.00043621835978733723
40.080000000000005,0.00045439412477848914
40.580999999999996,0.000363515299822781
41.082,0.0004907456547607544
41.583000000000006,0.0005270971847430474
42.083999999999996,0.0004907456547607544
42.585,0.00034533953483164193
43.086000000000006,0.00029081223985823304
43.586999999999996,0.00045439412477847623
44.088,0.00041804259479619817
44.589000000000006,0.0002726364748670935
45.089999999999996,0.00034533953483164193
45.591,0.0005634487147253105
46.092000000000006,0.00019993341490253525
46.592999999999996,0.0002544607098759467
47.094,0.0002181091798936748
47.59499999999999,0.0003271637698405029
48.096,0.00030898800484936386
48.597,0.00030898800484937264
49.09799999999999,0.00016358188492025146
49.599,0.0002726364748670858


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0003323702890202828
0.0,0.00033381006026846305
1.501,4.216903237347941e-08
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_filtered_dudt_1.csv <==
Bins,Frequency
-40.1,0.0
-39.699,0.0
-39.298,0.0
-38.897,0.0
-38.496,0.0
-38.095,0.0
-37.694,0.0
-37.293,0.0
-36.892,0.0
-36.491,0.0
-36.09,0.0
-35.689,0.0
-35.288000000000004,0.0
-34.887,0.0
-34.486000000000004,0.0
-34.085,0.0
-33.684,0.0
-33.283,0.0
-32.882000000000005,0.0
-32.481,0.0
-32.08,0.0
-31.679000000000002,0.0
-31.278,0.0
-30.877000000000002,0.0
-30.476,0.0
-30.075000000000003,0.0
-29.674,0.0
-29.273000000000003,0.0
-28.872,0.0
-28.471,0.0
-28.07,0.0
-27.669,0.0
-27.268,0.0
-26.867,0.0
-26.466,0.0
-26.065,0.0
-25.664,0.0
-25.262999999999998,0.0
-24.862000000000002,0.0
-24.461,0.0
-24.060000000000002,0.0
-23.659,0.0
-23.258,0.0
-22.857,0.0
-22.456,0.0
-22.055,0.0
-21.654,0.0
-21.253,0.0
-20.852,0.0
-20.451,0.0
-20.05,0.0
-19.649,0.0
-19.248,0.0
-18.847,0.0
-18.446,0.0
-18.045,0.0
-17.644,0.0
-17.243,0.0
-16.842,0.0
-16.441,0.0
-16.04,0.0
-15.639,0.0
-15.238,0.0
-14.837,0.0
-14.436,0.0
-14.035,0.0
-13.634,0.0
-13.233,0.0
-12.832,0.0
-12.431000000000001,0.0
-12.030000000000001,0.0
-11.629000000000001,0.0
-11.228000000000002,0.0
-10.826999999999998,0.0
-10.425999999999998,0.0
-10.024999999999999,0.0
-9.623999999999999,0.0
-9.222999999999999,0.0
-8.822,0.0
-8.421,0.0
-8.020000000000003,0.0
-7.619,0.0
-7.217999999999996,0.0
-6.817,0.0
-6.415999999999997,0.0
-6.015000000000001,0.0
-5.613999999999997,0.0
-5.213000000000001,0.0
-4.811999999999998,0.0
-4.411000000000001,0.0
-4.009999999999998,0.0
-3.6090000000000018,0.0
-3.2079999999999984,0.0
-2.807000000000002,0.0
-2.405999999999999,0.0
-2.0050000000000026,0.0
-1.6039999999999992,0.0
-1.2029999999999959,0.0
-0.8019999999999996,0.0
-0.40099999999999625,1.2432523653251248
0.0,1.250513220709789
0.40100000000000335,0.0
0.8019999999999996,0.0
1.203000000000003,0.0
1.6039999999999992,0.0
2.0050000000000026,0.0
2.405999999999999,0.0
2.807000000000002,0.0
3.2079999999999984,0.0
3.6090000000000018,0.0
4.009999999999998,0.0
4.411000000000001,0.0
4.812000000000005,0.0
5.213000000000001,0.0
5.614000000000004,0.0
6.015000000000001,0.0
6.416000000000004,0.0
6.817,0.0
7.2180000000000035,0.0
7.619,0.0
8.020000000000003,0.0
8.421,0.0
8.822000000000003,0.0
9.222999999999999,0.0
9.624000000000002,0.0
10.024999999999999,0.0
10.426000000000002,0.0
10.826999999999998,0.0
11.228000000000002,0.0
11.629000000000005,0.0
12.030000000000001,0.0
12.431000000000004,0.0
12.832,0.0
13.233000000000004,0.0
13.634,0.0
14.035000000000004,0.0
14.436,0.0
14.837000000000003,0.0
15.238,0.0
15.639000000000003,0.0
16.04,0.0
16.441000000000003,0.0
16.842,0.0
17.243000000000002,0.0
17.644,0.0
18.045,0.0
18.446000000000005,0.0
18.847,0.0
19.248000000000005,0.0
19.649,0.0
20.050000000000004,0.0
20.451,0.0
20.852000000000004,0.0
21.253,0.0
21.654000000000003,0.0
22.055,0.0
22.456000000000003,0.0
22.857,0.0
23.258000000000003,0.0
23.659,0.0
24.059999999999995,0.0
24.461000000000006,0.0
24.862000000000002,0.0
25.262999999999998,0.0
25.66400000000001,0.0
26.065000000000005,0.0
26.466,0.0
26.866999999999997,0.0
27.268000000000008,0.0
27.669000000000004,0.0
28.07,0.0
28.470999999999997,0.0
28.872000000000007,0.0
29.273000000000003,0.0
29.674,0.0
30.074999999999996,0.0
30.476000000000006,0.0
30.877000000000002,0.0
31.278,0.0
31.67900000000001,0.0
32.080000000000005,0.0
32.481,0.0
32.882,0.0
33.28300000000001,0.0
33.684000000000005,0.0
34.085,0.0
34.486,0.0
34.88700000000001,0.0
35.288000000000004,0.0
35.689,0.0
36.089999999999996,0.0
36.49100000000001,0.0
36.892,0.0
37.293,0.0
37.69400000000001,0.0
38.095000000000006,0.0
38.496,0.0
38.897,0.0
39.29800000000001,0.0
39.699000000000005,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_filtered_dudt_2.csv <==
Bins,Frequency
-20.1,0.0
-19.899,0.0
-19.698,0.0
-19.497,0.0
-19.296000000000003,0.0
-19.095000000000002,0.0
-18.894000000000002,0.0
-18.693,0.0
-18.492,0.0
-18.291,0.0
-18.09,0.0
-17.889000000000003,0.0
-17.688000000000002,0.0
-17.487000000000002,0.0
-17.286,0.0
-17.085,0.0
-16.884,0.0
-16.683,0.0
-16.482,0.0
-16.281000000000002,0.0
-16.080000000000002,0.0
-15.879000000000001,0.0
-15.678,0.0
-15.477,0.0
-15.276000000000002,0.0
-15.075000000000001,0.0
-14.874000000000002,0.0
-14.673000000000002,0.0
-14.472000000000001,0.0
-14.271,0.0
-14.07,0.0
-13.869,0.0
-13.668000000000001,0.0
-13.467000000000002,0.0
-13.266000000000002,0.0
-13.065000000000001,0.0
-12.864,0.0
-12.663,0.0
-12.462,0.0
-12.261000000000001,0.0
-12.06,0.0
-11.859000000000002,0.0
-11.658000000000001,0.0
-11.457,0.00013495888612493056
-11.256,4.498629537497725e-05
-11.055000000000001,4.498629537497685e-05
-10.854000000000001,0.0002699177722498611
-10.653,0.00022493147687488625
-10.452000000000002,8.99725907499537e-05
-10.251000000000001,0.0004048766583747917
-10.05,4.498629537497685e-05
-9.849,0.00022493147687488625
-9.648000000000001,0.0004948492491247454
-9.447000000000001,0.0006747944306246527
-9.246,0.000944712202874514
-9.045,0.001439561451999272
-8.844000000000001,0.0008097533167495833
-8.643,0.001844438110374051
-8.442,0.0014845477473742494
-8.241000000000001,0.002114355882623912
-8.040000000000001,0.0023392873594987964
-7.839,0.0026541914271236344
-7.638,0.002879122903998544
-7.437000000000001,0.003958793992997963
-7.236000000000001,0.005128437672747361
-7.035,0.005893204694122019
-6.834000000000001,0.005848218398746991
-6.633000000000001,0.008412437235120671
-6.432,0.009447122028745139
-6.231,0.011021642366869425
-6.030000000000001,0.011966354569743843
-5.829000000000001,0.014260655633867662
-5.628,0.01633002522111674
-5.427000000000001,0.020918627349364234
-5.226000000000001,0.02541725688686192
-5.025,0.026182023908236526
-4.824,0.030365749378109645
-4.623000000000001,0.031940269716233566
-4.422000000000001,0.041522350631103634
-4.221,0.04390662428597741
-4.02,0.05015971934309919
-3.818999999999999,0.052993855951723665
-3.618000000000002,0.055962951446471204
-3.4170000000000016,0.0619911150267181
-3.216000000000001,0.07530705845771124
-3.0150000000000006,0.07805122247558484
-2.814,0.07971571540445899
-2.6129999999999995,0.09393138474295168
-2.411999999999999,0.10216387679657425
-2.211000000000002,0.10918173887506882
-2.0100000000000016,0.11282562880044195
-1.809000000000001,0.1140852450709413
-1.6080000000000005,0.1238022848719363
-1.407,0.13091011954118265
-1.2059999999999995,0.13720820089367938
-1.004999999999999,0.14017729638843035
-0.804000000000002,0.14521576147042528
-0.6030000000000015,0.14944447323567311
-0.402000000000001,0.15083904839229736
-0.2010000000000005,0.15322332204717115
0.0,0.15106397986917225
0.2010000000000005,0.14683526810392444
0.402000000000001,0.14580058331029996
0.6030000000000015,0.13945751566243073
0.8039999999999985,0.13846781716417875
1.004999999999999,0.13882770752717857
1.2059999999999995,0.13549872166943028
1.407,0.1306402017689328
1.6080000000000005,0.12816595552330906
1.809000000000001,0.11422020395706624
2.0100000000000016,0.11790908017781641
2.2109999999999985,0.1061226707895704
2.411999999999999,0.09501105583195112
2.6129999999999995,0.08691352266445528
2.814,0.08655363230145546
3.0150000000000006,0.07940081133683415
3.216000000000001,0.06689462122259059
3.4170000000000016,0.05713259512622161
3.6179999999999986,0.053398732610097525
3.818999999999999,0.05321878742859761
4.02,0.04368169280910252
4.221,0.042332103947853215
4.422000000000001,0.039363008453104746
4.623000000000001,0.033559776349732735
4.824000000000002,0.028791229039985697
5.024999999999999,0.024247613207112523
5.225999999999999,0.01988394255573977
5.427,0.019479065897364974
5.628,0.014485587110742546
5.829000000000001,0.014485587110742546
6.030000000000001,0.013270957135618171
6.231000000000002,0.012461203818868808
6.431999999999999,0.008772327598120485
6.632999999999999,0.006163122466371828
6.834,0.00643304023862169
7.035,0.004813533605122523
7.236000000000001,0.003958793992997963
7.437000000000001,0.00242925995024875
7.638000000000002,0.0032390132669983906
7.838999999999999,0.0016644929288741435
8.04,0.002384273654873773
8.241,0.0013046025658743287
8.442,0.0017544655196240972
8.643,0.0008547396121245602
8.844000000000001,0.001844438110374051
9.045000000000002,0.0007197807259996423
9.245999999999999,0.0013046025658743287
9.447,0.00013495888612493056
9.648,0.00013495888612493056
9.849,0.0001799451814999074
10.05,8.99725907499537e-05
10.251000000000001,0.00013495888612493056
10.452000000000002,4.498629537497764e-05
10.652999999999999,4.498629537497685e-05
10.854,8.99725907499537e-05
11.055,0.0
11.256,8.99725907499537e-05
11.457,4.498629537497685e-05
11.658000000000001,0.0
11.859000000000002,0.0
12.060000000000002,0.0
12.261000000000003,0.0
12.462000000000003,4.498629537497685e-05
12.663000000000004,0.0
12.863999999999997,0.0
13.064999999999998,0.0
13.265999999999998,0.0
13.466999999999999,0.0
13.668,0.0
13.869,0.0
14.07,0.0
14.271,0.0
14.472000000000001,0.0
14.673000000000002,0.0
14.874000000000002,0.0
15.075000000000003,0.0
15.276000000000003,0.0
15.477000000000004,0.0
15.677999999999997,0.0
15.878999999999998,0.0
16.08,0.0
16.281,0.0
16.482,0.0
16.683,0.0
16.884,0.0
17.085,0.0
17.286,0.0
17.487000000000002,0.0
17.688000000000002,0.0
17.889000000000003,0.0
18.090000000000003,0.0
18.291000000000004,0.0
18.491999999999997,0.0
18.692999999999998,0.0
18.894,0.0
19.095,0.0
19.296,0.0
19.497,0.0
19.698,0.0
19.899,0.0


==> data/prediction_filter/histogram/Re2000_N7_64Cells_run100_x0_y0_z0_filtered_dudt_5.csv <==
Bins,Frequency
-150.1,0.0
-148.599,0.0
-147.098,0.0
-145.597,0.0
-144.096,0.0
-142.595,0.0
-141.094,0.0
-139.593,0.0
-138.092,0.0
-136.591,0.0
-135.09,0.0
-133.589,0.0
-132.088,0.0
-130.587,0.0
-129.086,0.0
-127.585,0.0
-126.084,0.0
-124.583,0.0
-123.082,0.0
-121.581,0.0
-120.08,0.0
-118.579,0.0
-117.078,0.0
-115.577,0.0
-114.076,0.0
-112.575,0.0
-111.074,0.0
-109.573,0.0
-108.072,0.0
-106.571,0.0
-105.07,0.0
-103.569,0.0
-102.068,0.0
-100.567,0.0
-99.066,0.0
-97.565,0.0
-96.064,0.0
-94.563,0.0
-93.062,0.0
-91.561,0.0
-90.06,0.0
-88.559,0.0
-87.058,0.0
-85.557,0.0
-84.056,0.0
-82.555,0.0
-81.054,0.0
-79.553,0.0
-78.052,0.0
-76.551,0.0
-75.05,0.0
-73.549,0.0
-72.048,0.0
-70.547,0.0
-69.046,0.0
-67.545,0.0
-66.044,0.0
-64.543,0.0
-63.042,0.0
-61.541,0.0
-60.04,0.0
-58.539,0.0
-57.038,0.0
-55.537,0.0
-54.036,0.0
-52.535,0.0
-51.034,0.0
-49.533,0.0
-48.032,0.0
-46.531,0.0
-45.03,0.0
-43.529,0.0
-42.028,0.0
-40.527,0.0
-39.026,0.0
-37.525,0.0
-36.024,0.0
-34.523,0.0
-33.022,0.0
-31.521,0.0
-30.02,0.0
-28.519,0.0
-27.018,0.0
-25.517,0.0
-24.016,0.0
-22.515,0.0
-21.014,0.0
-19.513,0.0
-18.012,0.0
-16.511,0.0
-15.01,0.0
-13.509,0.0
-12.008,0.0
-10.507,0.0
-9.006,0.0
-7.505,0.0
-6.004,0.0
-4.503,0.0
-3.002,0.0
-1.501,0.0003321353472684877
0.0,0.00033403295372529427
1.501,5.421732733733066e-08
3.002,0.0
4.503,0.0
6.004,0.0
7.505,0.0
9.006,0.0
10.507,0.0
12.008,0.0
13.509,0.0
15.01,0.0
16.511,0.0
18.012,0.0
19.513,0.0
21.014,0.0
22.515,0.0
24.016,0.0
25.517,0.0
27.018,0.0
28.519,0.0
30.02,0.0
31.521,0.0
33.022,0.0
34.523,0.0
36.024,0.0
37.525,0.0
39.026,0.0
40.527,0.0
42.028,0.0
43.529,0.0
45.03,0.0
46.531,0.0
48.032,0.0
49.533,0.0
51.034,0.0
52.535,0.0
54.036,0.0
55.537,0.0
57.038,0.0
58.539,0.0
60.04,0.0
61.541,0.0
63.042,0.0
64.543,0.0
66.044,0.0
67.545,0.0
69.046,0.0
70.547,0.0
72.048,0.0
73.549,0.0
75.05,0.0
76.551,0.0
78.052,0.0
79.553,0.0
81.054,0.0
82.555,0.0
84.056,0.0
85.557,0.0
87.058,0.0
88.559,0.0
90.06,0.0
91.561,0.0
93.062,0.0
94.563,0.0
96.064,0.0
97.565,0.0
99.066,0.0
100.567,0.0
102.068,0.0
103.569,0.0
105.07,0.0
106.571,0.0
108.072,0.0
109.573,0.0
111.074,0.0
112.575,0.0
114.076,0.0
115.577,0.0
117.078,0.0
118.579,0.0
120.08,0.0
121.581,0.0
123.082,0.0
124.583,0.0
126.084,0.0
127.585,0.0
129.086,0.0
130.587,0.0
132.088,0.0
133.589,0.0
135.09,0.0
136.591,0.0
138.092,0.0
139.593,0.0
141.094,0.0
142.595,0.0
144.096,0.0
145.597,0.0
147.098,0.0
148.599,0.0


==> data/spectra_dns_run100/Re2000_N7_64Cells_run100_EnergySpectrum_0000000.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.827699878462E-02
00002  0.111797629780E+00
00003  0.310139092866E+00
00004  0.413502244065E+00
00005  0.341330723051E+00
00006  0.178243405829E+00
00007  0.658274403817E-01
00008  0.172585972896E-01
00009  0.330909199257E-02
00010  0.472730479129E-03
00011  0.500256012843E-04
00012  0.402209348020E-05
00013  0.243066362428E-06
00014  0.112173985039E-07
00015  0.394585835090E-09
00016  0.228930455246E-30
00017  0.192483758404E-30
00018  0.147337805812E-30
00019  0.125131541440E-30
00020  0.170883326658E-30
00021  0.230522214659E-30
00022  0.255942409866E-30
00023  0.223853402812E-30
00024  0.183355616052E-30
00025  0.151757894297E-30
00026  0.114029354821E-30
00027  0.893087781321E-31
00028  0.765716948322E-31
00029  0.808240174419E-31
00030  0.113041867297E-30
00031  0.119934391389E-30
00032  0.145930228095E-30
00033  0.123054534897E-30
00034  0.106227292121E-30
00035  0.927963164622E-31
00036  0.583226247411E-31
00037  0.401001195831E-31
00038  0.402821464786E-31
00039  0.635774886844E-31
00040  0.732226965444E-31
00041  0.778388363720E-31
00042  0.846217298600E-31
00043  0.623936104950E-31
00044  0.408500047728E-31
00045  0.335950390343E-31
00046  0.368119642262E-31
00047  0.325961199944E-31
00048  0.559453752948E-31
00049  0.334867430833E-22
00050  0.221053422711E-21
00051  0.464419828693E-21
00052  0.696624912322E-21
00053  0.871028445092E-19
00054  0.123390853498E-17
00055  0.623246503920E-17
00056  0.235199611878E-16
00057  0.449545584395E-16
00058  0.581650514407E-16
00059  0.356128094548E-16
00060  0.102217791468E-16
00061  0.128068692913E-17
00062  0.377277412283E-19
00063  0.215867986627E-21
00064  0.208644565504E-24
00065  0.000000000000E+00
00066  0.000000000000E+00
00067  0.000000000000E+00
00068  0.000000000000E+00
00069  0.000000000000E+00
00070  0.000000000000E+00
00071  0.000000000000E+00
00072  0.000000000000E+00
00073  0.000000000000E+00
00074  0.000000000000E+00
00075  0.000000000000E+00
00076  0.000000000000E+00
00077  0.000000000000E+00
00078  0.000000000000E+00
00079  0.000000000000E+00
00080  0.000000000000E+00
00081  0.000000000000E+00
00082  0.000000000000E+00
00083  0.000000000000E+00
00084  0.000000000000E+00
00085  0.000000000000E+00
00086  0.000000000000E+00
00087  0.000000000000E+00
00088  0.000000000000E+00
00089  0.000000000000E+00
00090  0.000000000000E+00
00091  0.000000000000E+00
00092  0.000000000000E+00
00093  0.000000000000E+00
00094  0.000000000000E+00
00095  0.000000000000E+00
00096  0.000000000000E+00
00097  0.000000000000E+00
00098  0.000000000000E+00
00099  0.000000000000E+00
00100  0.000000000000E+00
00101  0.000000000000E+00
00102  0.000000000000E+00
00103  0.000000000000E+00
00104  0.000000000000E+00
00105  0.000000000000E+00
00106  0.000000000000E+00
00107  0.000000000000E+00
00108  0.000000000000E+00
00109  0.000000000000E+00
00110  0.000000000000E+00
00111  0.000000000000E+00
00112  0.000000000000E+00
00113  0.000000000000E+00
00114  0.000000000000E+00
00115  0.000000000000E+00
00116  0.000000000000E+00
00117  0.000000000000E+00
00118  0.000000000000E+00
00119  0.000000000000E+00
00120  0.000000000000E+00
00121  0.000000000000E+00
00122  0.000000000000E+00
00123  0.000000000000E+00
00124  0.000000000000E+00
00125  0.000000000000E+00
00126  0.000000000000E+00
00127  0.000000000000E+00
00128  0.000000000000E+00
00129  0.000000000000E+00
00130  0.000000000000E+00
00131  0.000000000000E+00
00132  0.000000000000E+00
00133  0.000000000000E+00
00134  0.000000000000E+00
00135  0.000000000000E+00
00136  0.000000000000E+00
00137  0.000000000000E+00
00138  0.000000000000E+00
00139  0.000000000000E+00
00140  0.000000000000E+00
00141  0.000000000000E+00
00142  0.000000000000E+00
00143  0.000000000000E+00
00144  0.000000000000E+00
00145  0.000000000000E+00
00146  0.000000000000E+00
00147  0.000000000000E+00
00148  0.000000000000E+00
00149  0.000000000000E+00
00150  0.000000000000E+00
00151  0.000000000000E+00
00152  0.000000000000E+00
00153  0.000000000000E+00
00154  0.000000000000E+00
00155  0.000000000000E+00
00156  0.000000000000E+00
00157  0.000000000000E+00
00158  0.000000000000E+00
00159  0.000000000000E+00
00160  0.000000000000E+00
00161  0.000000000000E+00
00162  0.000000000000E+00
00163  0.000000000000E+00
00164  0.000000000000E+00
00165  0.000000000000E+00
00166  0.000000000000E+00
00167  0.000000000000E+00
00168  0.000000000000E+00
00169  0.000000000000E+00
00170  0.000000000000E+00
00171  0.000000000000E+00
00172  0.000000000000E+00
00173  0.000000000000E+00
00174  0.000000000000E+00
00175  0.000000000000E+00
00176  0.000000000000E+00
00177  0.000000000000E+00
00178  0.000000000000E+00
00179  0.000000000000E+00
00180  0.000000000000E+00
00181  0.000000000000E+00
00182  0.000000000000E+00
00183  0.000000000000E+00
00184  0.000000000000E+00
00185  0.000000000000E+00
00186  0.000000000000E+00
00187  0.000000000000E+00
00188  0.000000000000E+00
00189  0.000000000000E+00
00190  0.000000000000E+00
00191  0.000000000000E+00
00192  0.000000000000E+00
00193  0.000000000000E+00
00194  0.000000000000E+00
00195  0.000000000000E+00
00196  0.000000000000E+00
00197  0.000000000000E+00
00198  0.000000000000E+00
00199  0.000000000000E+00
00200  0.000000000000E+00
00201  0.000000000000E+00
00202  0.000000000000E+00
00203  0.000000000000E+00
00204  0.000000000000E+00
00205  0.000000000000E+00
00206  0.000000000000E+00
00207  0.000000000000E+00
00208  0.000000000000E+00
00209  0.000000000000E+00
00210  0.000000000000E+00
00211  0.000000000000E+00
00212  0.000000000000E+00
00213  0.000000000000E+00
00214  0.000000000000E+00
00215  0.000000000000E+00
00216  0.000000000000E+00
00217  0.000000000000E+00
00218  0.000000000000E+00
00219  0.000000000000E+00
00220  0.000000000000E+00
00221  0.000000000000E+00
00222  0.000000000000E+00
00223  0.000000000000E+00
00224  0.000000000000E+00
00225  0.000000000000E+00
00226  0.000000000000E+00
00227  0.000000000000E+00
00228  0.000000000000E+00
00229  0.000000000000E+00
00230  0.000000000000E+00
00231  0.000000000000E+00
00232  0.000000000000E+00
00233  0.000000000000E+00
00234  0.000000000000E+00
00235  0.000000000000E+00
00236  0.000000000000E+00
00237  0.000000000000E+00
00238  0.000000000000E+00
00239  0.000000000000E+00
00240  0.000000000000E+00
00241  0.000000000000E+00
00242  0.000000000000E+00
00243  0.000000000000E+00
00244  0.000000000000E+00
00245  0.000000000000E+00
00246  0.000000000000E+00
00247  0.000000000000E+00
00248  0.000000000000E+00
00249  0.000000000000E+00
00250  0.000000000000E+00
00251  0.000000000000E+00
00252  0.000000000000E+00
00253  0.000000000000E+00
00254  0.000000000000E+00
00255  0.000000000000E+00
00256  0.000000000000E+00
00257  0.000000000000E+00
00258  0.000000000000E+00
00259  0.000000000000E+00
00260  0.000000000000E+00
00261  0.000000000000E+00
00262  0.000000000000E+00
00263  0.000000000000E+00
00264  0.000000000000E+00
00265  0.000000000000E+00
00266  0.000000000000E+00
00267  0.000000000000E+00
00268  0.000000000000E+00
00269  0.000000000000E+00
00270  0.000000000000E+00
00271  0.000000000000E+00
00272  0.000000000000E+00
00273  0.000000000000E+00
00274  0.000000000000E+00
00275  0.000000000000E+00
00276  0.000000000000E+00
00277  0.000000000000E+00
00278  0.000000000000E+00
00279  0.000000000000E+00
00280  0.000000000000E+00
00281  0.000000000000E+00
00282  0.000000000000E+00
00283  0.000000000000E+00
00284  0.000000000000E+00
00285  0.000000000000E+00
00286  0.000000000000E+00
00287  0.000000000000E+00
00288  0.000000000000E+00
00289  0.000000000000E+00
00290  0.000000000000E+00
00291  0.000000000000E+00
00292  0.000000000000E+00
00293  0.000000000000E+00
00294  0.000000000000E+00
00295  0.000000000000E+00
00296  0.000000000000E+00
00297  0.000000000000E+00
00298  0.000000000000E+00
00299  0.000000000000E+00
00300  0.000000000000E+00
00301  0.000000000000E+00
00302  0.000000000000E+00
00303  0.000000000000E+00
00304  0.000000000000E+00
00305  0.000000000000E+00
00306  0.000000000000E+00
00307  0.000000000000E+00
00308  0.000000000000E+00
00309  0.000000000000E+00
00310  0.000000000000E+00
00311  0.000000000000E+00
00312  0.000000000000E+00
00313  0.000000000000E+00
00314  0.000000000000E+00
00315  0.000000000000E+00
00316  0.000000000000E+00
00317  0.000000000000E+00
00318  0.000000000000E+00
00319  0.000000000000E+00
00320  0.000000000000E+00


==> data/spectra_dns_run100/Re2000_N7_64Cells_run100_EnergySpectrum_0000001.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.236997068861E-01
00002  0.956816824621E-01
00003  0.907306936949E-01
00004  0.117430212192E+00
00005  0.107975803338E+00
00006  0.948364997043E-01
00007  0.832562946802E-01
00008  0.684937327696E-01
00009  0.758585754172E-01
00010  0.551893954366E-01
00011  0.457104515984E-01
00012  0.422607428230E-01
00013  0.374942832646E-01
00014  0.333107180843E-01
00015  0.266713152889E-01
00016  0.268827778682E-01
00017  0.242020635135E-01
00018  0.211745824010E-01
00019  0.179179919433E-01
00020  0.169769860237E-01
00021  0.157279228764E-01
00022  0.134619724018E-01
00023  0.126401140150E-01
00024  0.115312832901E-01
00025  0.108540210017E-01
00026  0.978850447415E-02
00027  0.892534029273E-02
00028  0.845701739731E-02
00029  0.752928461389E-02
00030  0.687195261440E-02
00031  0.663154925993E-02
00032  0.592656572460E-02
00033  0.569675827721E-02
00034  0.535422984350E-02
00035  0.480513153132E-02
00036  0.456432940200E-02
00037  0.419275479017E-02
00038  0.400769232905E-02
00039  0.362611239298E-02
00040  0.350672281541E-02
00041  0.328846335372E-02
00042  0.300839138876E-02
00043  0.287863648389E-02
00044  0.261397122288E-02
00045  0.252917778273E-02
00046  0.228978357630E-02
00047  0.219154881398E-02
00048  0.208620021557E-02
00049  0.196063820339E-02
00050  0.185216234838E-02
00051  0.171972192550E-02
00052  0.166070993985E-02
00053  0.156111099079E-02
00054  0.145907309537E-02
00055  0.138393984056E-02
00056  0.129599560597E-02
00057  0.126859375353E-02
00058  0.117451547206E-02
00059  0.111286955165E-02
00060  0.107021632197E-02
00061  0.100807099721E-02
00062  0.961987050996E-03
00063  0.888812314156E-03
00064  0.447264697230E-03
00065  0.000000000000E+00
00066  0.000000000000E+00
00067  0.000000000000E+00
00068  0.000000000000E+00
00069  0.000000000000E+00
00070  0.000000000000E+00
00071  0.000000000000E+00
00072  0.000000000000E+00
00073  0.000000000000E+00
00074  0.000000000000E+00
00075  0.000000000000E+00
00076  0.000000000000E+00
00077  0.000000000000E+00
00078  0.000000000000E+00
00079  0.000000000000E+00
00080  0.000000000000E+00
00081  0.000000000000E+00
00082  0.000000000000E+00
00083  0.000000000000E+00
00084  0.000000000000E+00
00085  0.000000000000E+00
00086  0.000000000000E+00
00087  0.000000000000E+00
00088  0.000000000000E+00
00089  0.000000000000E+00
00090  0.000000000000E+00
00091  0.000000000000E+00
00092  0.000000000000E+00
00093  0.000000000000E+00
00094  0.000000000000E+00
00095  0.000000000000E+00
00096  0.000000000000E+00
00097  0.000000000000E+00
00098  0.000000000000E+00
00099  0.000000000000E+00
00100  0.000000000000E+00
00101  0.000000000000E+00
00102  0.000000000000E+00
00103  0.000000000000E+00
00104  0.000000000000E+00
00105  0.000000000000E+00
00106  0.000000000000E+00
00107  0.000000000000E+00
00108  0.000000000000E+00
00109  0.000000000000E+00
00110  0.000000000000E+00
00111  0.000000000000E+00
00112  0.000000000000E+00
00113  0.000000000000E+00
00114  0.000000000000E+00
00115  0.000000000000E+00
00116  0.000000000000E+00
00117  0.000000000000E+00
00118  0.000000000000E+00
00119  0.000000000000E+00
00120  0.000000000000E+00
00121  0.000000000000E+00
00122  0.000000000000E+00
00123  0.000000000000E+00
00124  0.000000000000E+00
00125  0.000000000000E+00
00126  0.000000000000E+00
00127  0.000000000000E+00
00128  0.000000000000E+00
00129  0.000000000000E+00
00130  0.000000000000E+00
00131  0.000000000000E+00
00132  0.000000000000E+00
00133  0.000000000000E+00
00134  0.000000000000E+00
00135  0.000000000000E+00
00136  0.000000000000E+00
00137  0.000000000000E+00
00138  0.000000000000E+00
00139  0.000000000000E+00
00140  0.000000000000E+00
00141  0.000000000000E+00
00142  0.000000000000E+00
00143  0.000000000000E+00
00144  0.000000000000E+00
00145  0.000000000000E+00
00146  0.000000000000E+00
00147  0.000000000000E+00
00148  0.000000000000E+00
00149  0.000000000000E+00
00150  0.000000000000E+00
00151  0.000000000000E+00
00152  0.000000000000E+00
00153  0.000000000000E+00
00154  0.000000000000E+00
00155  0.000000000000E+00
00156  0.000000000000E+00
00157  0.000000000000E+00
00158  0.000000000000E+00
00159  0.000000000000E+00
00160  0.000000000000E+00
00161  0.000000000000E+00
00162  0.000000000000E+00
00163  0.000000000000E+00
00164  0.000000000000E+00
00165  0.000000000000E+00
00166  0.000000000000E+00
00167  0.000000000000E+00
00168  0.000000000000E+00
00169  0.000000000000E+00
00170  0.000000000000E+00
00171  0.000000000000E+00
00172  0.000000000000E+00
00173  0.000000000000E+00
00174  0.000000000000E+00
00175  0.000000000000E+00
00176  0.000000000000E+00
00177  0.000000000000E+00
00178  0.000000000000E+00
00179  0.000000000000E+00
00180  0.000000000000E+00
00181  0.000000000000E+00
00182  0.000000000000E+00
00183  0.000000000000E+00
00184  0.000000000000E+00
00185  0.000000000000E+00
00186  0.000000000000E+00
00187  0.000000000000E+00
00188  0.000000000000E+00
00189  0.000000000000E+00
00190  0.000000000000E+00
00191  0.000000000000E+00
00192  0.000000000000E+00
00193  0.000000000000E+00
00194  0.000000000000E+00
00195  0.000000000000E+00
00196  0.000000000000E+00
00197  0.000000000000E+00
00198  0.000000000000E+00
00199  0.000000000000E+00
00200  0.000000000000E+00
00201  0.000000000000E+00
00202  0.000000000000E+00
00203  0.000000000000E+00
00204  0.000000000000E+00
00205  0.000000000000E+00
00206  0.000000000000E+00
00207  0.000000000000E+00
00208  0.000000000000E+00
00209  0.000000000000E+00
00210  0.000000000000E+00
00211  0.000000000000E+00
00212  0.000000000000E+00
00213  0.000000000000E+00
00214  0.000000000000E+00
00215  0.000000000000E+00
00216  0.000000000000E+00
00217  0.000000000000E+00
00218  0.000000000000E+00
00219  0.000000000000E+00
00220  0.000000000000E+00
00221  0.000000000000E+00
00222  0.000000000000E+00
00223  0.000000000000E+00
00224  0.000000000000E+00
00225  0.000000000000E+00
00226  0.000000000000E+00
00227  0.000000000000E+00
00228  0.000000000000E+00
00229  0.000000000000E+00
00230  0.000000000000E+00
00231  0.000000000000E+00
00232  0.000000000000E+00
00233  0.000000000000E+00
00234  0.000000000000E+00
00235  0.000000000000E+00
00236  0.000000000000E+00
00237  0.000000000000E+00
00238  0.000000000000E+00
00239  0.000000000000E+00
00240  0.000000000000E+00
00241  0.000000000000E+00
00242  0.000000000000E+00
00243  0.000000000000E+00
00244  0.000000000000E+00
00245  0.000000000000E+00
00246  0.000000000000E+00
00247  0.000000000000E+00
00248  0.000000000000E+00
00249  0.000000000000E+00
00250  0.000000000000E+00
00251  0.000000000000E+00
00252  0.000000000000E+00
00253  0.000000000000E+00
00254  0.000000000000E+00
00255  0.000000000000E+00
00256  0.000000000000E+00
00257  0.000000000000E+00
00258  0.000000000000E+00
00259  0.000000000000E+00
00260  0.000000000000E+00
00261  0.000000000000E+00
00262  0.000000000000E+00
00263  0.000000000000E+00
00264  0.000000000000E+00
00265  0.000000000000E+00
00266  0.000000000000E+00
00267  0.000000000000E+00
00268  0.000000000000E+00
00269  0.000000000000E+00
00270  0.000000000000E+00
00271  0.000000000000E+00
00272  0.000000000000E+00
00273  0.000000000000E+00
00274  0.000000000000E+00
00275  0.000000000000E+00
00276  0.000000000000E+00
00277  0.000000000000E+00
00278  0.000000000000E+00
00279  0.000000000000E+00
00280  0.000000000000E+00
00281  0.000000000000E+00
00282  0.000000000000E+00
00283  0.000000000000E+00
00284  0.000000000000E+00
00285  0.000000000000E+00
00286  0.000000000000E+00
00287  0.000000000000E+00
00288  0.000000000000E+00
00289  0.000000000000E+00
00290  0.000000000000E+00
00291  0.000000000000E+00
00292  0.000000000000E+00
00293  0.000000000000E+00
00294  0.000000000000E+00
00295  0.000000000000E+00
00296  0.000000000000E+00
00297  0.000000000000E+00
00298  0.000000000000E+00
00299  0.000000000000E+00
00300  0.000000000000E+00
00301  0.000000000000E+00
00302  0.000000000000E+00
00303  0.000000000000E+00
00304  0.000000000000E+00
00305  0.000000000000E+00
00306  0.000000000000E+00
00307  0.000000000000E+00
00308  0.000000000000E+00
00309  0.000000000000E+00
00310  0.000000000000E+00
00311  0.000000000000E+00
00312  0.000000000000E+00
00313  0.000000000000E+00
00314  0.000000000000E+00
00315  0.000000000000E+00
00316  0.000000000000E+00
00317  0.000000000000E+00
00318  0.000000000000E+00
00319  0.000000000000E+00
00320  0.000000000000E+00


==> data/spectra_dns_run100/Re2000_N7_64Cells_run100_EnergySpectrum_0000002.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.189003054921E-01
00002  0.480280131071E-01
00003  0.285829529365E-01
00004  0.303606836127E-01
00005  0.288291331774E-01
00006  0.257800155437E-01
00007  0.203533988566E-01
00008  0.186105011196E-01
00009  0.183101840630E-01
00010  0.141323378935E-01
00011  0.130795030360E-01
00012  0.122378593361E-01
00013  0.122080502120E-01
00014  0.106319822323E-01
00015  0.942048575585E-02
00016  0.984231424657E-02
00017  0.923698360704E-02
00018  0.879510684424E-02
00019  0.784423455944E-02
00020  0.766525858934E-02
00021  0.764677372902E-02
00022  0.692676818851E-02
00023  0.666010546127E-02
00024  0.648022622842E-02
00025  0.633769726977E-02
00026  0.602028396241E-02
00027  0.573280328896E-02
00028  0.558803837224E-02
00029  0.541418430985E-02
00030  0.511678075008E-02
00031  0.488788240966E-02
00032  0.457722671598E-02
00033  0.460891196145E-02
00034  0.439669210031E-02
00035  0.408784942196E-02
00036  0.400582157498E-02
00037  0.382825809410E-02
00038  0.365801521314E-02
00039  0.341831957259E-02
00040  0.337240376207E-02
00041  0.330986611520E-02
00042  0.305714745081E-02
00043  0.303191813786E-02
00044  0.283213802002E-02
00045  0.279673554118E-02
00046  0.257953273732E-02
00047  0.251304065145E-02
00048  0.245511086578E-02
00049  0.236358930128E-02
00050  0.227288212454E-02
00051  0.214053161549E-02
00052  0.213072927619E-02
00053  0.201616161296E-02
00054  0.190092436942E-02
00055  0.182946060758E-02
00056  0.177483719429E-02
00057  0.172223352818E-02
00058  0.161828529543E-02
00059  0.155195429115E-02
00060  0.154014212322E-02
00061  0.144342172830E-02
00062  0.140343283238E-02
00063  0.130989531875E-02
00064  0.660096499596E-03
00065  0.000000000000E+00
00066  0.000000000000E+00
00067  0.000000000000E+00
00068  0.000000000000E+00
00069  0.000000000000E+00
00070  0.000000000000E+00
00071  0.000000000000E+00
00072  0.000000000000E+00
00073  0.000000000000E+00
00074  0.000000000000E+00
00075  0.000000000000E+00
00076  0.000000000000E+00
00077  0.000000000000E+00
00078  0.000000000000E+00
00079  0.000000000000E+00
00080  0.000000000000E+00
00081  0.000000000000E+00
00082  0.000000000000E+00
00083  0.000000000000E+00
00084  0.000000000000E+00
00085  0.000000000000E+00
00086  0.000000000000E+00
00087  0.000000000000E+00
00088  0.000000000000E+00
00089  0.000000000000E+00
00090  0.000000000000E+00
00091  0.000000000000E+00
00092  0.000000000000E+00
00093  0.000000000000E+00
00094  0.000000000000E+00
00095  0.000000000000E+00
00096  0.000000000000E+00
00097  0.000000000000E+00
00098  0.000000000000E+00
00099  0.000000000000E+00
00100  0.000000000000E+00
00101  0.000000000000E+00
00102  0.000000000000E+00
00103  0.000000000000E+00
00104  0.000000000000E+00
00105  0.000000000000E+00
00106  0.000000000000E+00
00107  0.000000000000E+00
00108  0.000000000000E+00
00109  0.000000000000E+00
00110  0.000000000000E+00
00111  0.000000000000E+00
00112  0.000000000000E+00
00113  0.000000000000E+00
00114  0.000000000000E+00
00115  0.000000000000E+00
00116  0.000000000000E+00
00117  0.000000000000E+00
00118  0.000000000000E+00
00119  0.000000000000E+00
00120  0.000000000000E+00
00121  0.000000000000E+00
00122  0.000000000000E+00
00123  0.000000000000E+00
00124  0.000000000000E+00
00125  0.000000000000E+00
00126  0.000000000000E+00
00127  0.000000000000E+00
00128  0.000000000000E+00
00129  0.000000000000E+00
00130  0.000000000000E+00
00131  0.000000000000E+00
00132  0.000000000000E+00
00133  0.000000000000E+00
00134  0.000000000000E+00
00135  0.000000000000E+00
00136  0.000000000000E+00
00137  0.000000000000E+00
00138  0.000000000000E+00
00139  0.000000000000E+00
00140  0.000000000000E+00
00141  0.000000000000E+00
00142  0.000000000000E+00
00143  0.000000000000E+00
00144  0.000000000000E+00
00145  0.000000000000E+00
00146  0.000000000000E+00
00147  0.000000000000E+00
00148  0.000000000000E+00
00149  0.000000000000E+00
00150  0.000000000000E+00
00151  0.000000000000E+00
00152  0.000000000000E+00
00153  0.000000000000E+00
00154  0.000000000000E+00
00155  0.000000000000E+00
00156  0.000000000000E+00
00157  0.000000000000E+00
00158  0.000000000000E+00
00159  0.000000000000E+00
00160  0.000000000000E+00
00161  0.000000000000E+00
00162  0.000000000000E+00
00163  0.000000000000E+00
00164  0.000000000000E+00
00165  0.000000000000E+00
00166  0.000000000000E+00
00167  0.000000000000E+00
00168  0.000000000000E+00
00169  0.000000000000E+00
00170  0.000000000000E+00
00171  0.000000000000E+00
00172  0.000000000000E+00
00173  0.000000000000E+00
00174  0.000000000000E+00
00175  0.000000000000E+00
00176  0.000000000000E+00
00177  0.000000000000E+00
00178  0.000000000000E+00
00179  0.000000000000E+00
00180  0.000000000000E+00
00181  0.000000000000E+00
00182  0.000000000000E+00
00183  0.000000000000E+00
00184  0.000000000000E+00
00185  0.000000000000E+00
00186  0.000000000000E+00
00187  0.000000000000E+00
00188  0.000000000000E+00
00189  0.000000000000E+00
00190  0.000000000000E+00
00191  0.000000000000E+00
00192  0.000000000000E+00
00193  0.000000000000E+00
00194  0.000000000000E+00
00195  0.000000000000E+00
00196  0.000000000000E+00
00197  0.000000000000E+00
00198  0.000000000000E+00
00199  0.000000000000E+00
00200  0.000000000000E+00
00201  0.000000000000E+00
00202  0.000000000000E+00
00203  0.000000000000E+00
00204  0.000000000000E+00
00205  0.000000000000E+00
00206  0.000000000000E+00
00207  0.000000000000E+00
00208  0.000000000000E+00
00209  0.000000000000E+00
00210  0.000000000000E+00
00211  0.000000000000E+00
00212  0.000000000000E+00
00213  0.000000000000E+00
00214  0.000000000000E+00
00215  0.000000000000E+00
00216  0.000000000000E+00
00217  0.000000000000E+00
00218  0.000000000000E+00
00219  0.000000000000E+00
00220  0.000000000000E+00
00221  0.000000000000E+00
00222  0.000000000000E+00
00223  0.000000000000E+00
00224  0.000000000000E+00
00225  0.000000000000E+00
00226  0.000000000000E+00
00227  0.000000000000E+00
00228  0.000000000000E+00
00229  0.000000000000E+00
00230  0.000000000000E+00
00231  0.000000000000E+00
00232  0.000000000000E+00
00233  0.000000000000E+00
00234  0.000000000000E+00
00235  0.000000000000E+00
00236  0.000000000000E+00
00237  0.000000000000E+00
00238  0.000000000000E+00
00239  0.000000000000E+00
00240  0.000000000000E+00
00241  0.000000000000E+00
00242  0.000000000000E+00
00243  0.000000000000E+00
00244  0.000000000000E+00
00245  0.000000000000E+00
00246  0.000000000000E+00
00247  0.000000000000E+00
00248  0.000000000000E+00
00249  0.000000000000E+00
00250  0.000000000000E+00
00251  0.000000000000E+00
00252  0.000000000000E+00
00253  0.000000000000E+00
00254  0.000000000000E+00
00255  0.000000000000E+00
00256  0.000000000000E+00
00257  0.000000000000E+00
00258  0.000000000000E+00
00259  0.000000000000E+00
00260  0.000000000000E+00
00261  0.000000000000E+00
00262  0.000000000000E+00
00263  0.000000000000E+00
00264  0.000000000000E+00
00265  0.000000000000E+00
00266  0.000000000000E+00
00267  0.000000000000E+00
00268  0.000000000000E+00
00269  0.000000000000E+00
00270  0.000000000000E+00
00271  0.000000000000E+00
00272  0.000000000000E+00
00273  0.000000000000E+00
00274  0.000000000000E+00
00275  0.000000000000E+00
00276  0.000000000000E+00
00277  0.000000000000E+00
00278  0.000000000000E+00
00279  0.000000000000E+00
00280  0.000000000000E+00
00281  0.000000000000E+00
00282  0.000000000000E+00
00283  0.000000000000E+00
00284  0.000000000000E+00
00285  0.000000000000E+00
00286  0.000000000000E+00
00287  0.000000000000E+00
00288  0.000000000000E+00
00289  0.000000000000E+00
00290  0.000000000000E+00
00291  0.000000000000E+00
00292  0.000000000000E+00
00293  0.000000000000E+00
00294  0.000000000000E+00
00295  0.000000000000E+00
00296  0.000000000000E+00
00297  0.000000000000E+00
00298  0.000000000000E+00
00299  0.000000000000E+00
00300  0.000000000000E+00
00301  0.000000000000E+00
00302  0.000000000000E+00
00303  0.000000000000E+00
00304  0.000000000000E+00
00305  0.000000000000E+00
00306  0.000000000000E+00
00307  0.000000000000E+00
00308  0.000000000000E+00
00309  0.000000000000E+00
00310  0.000000000000E+00
00311  0.000000000000E+00
00312  0.000000000000E+00
00313  0.000000000000E+00
00314  0.000000000000E+00
00315  0.000000000000E+00
00316  0.000000000000E+00
00317  0.000000000000E+00
00318  0.000000000000E+00
00319  0.000000000000E+00
00320  0.000000000000E+00


==> data/spectra_filter_run100/Re2000_N7_64Cells_run100_DNS_EnergySpectrum_0000001.4000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.219045381666E-01
00002  0.683279179453E-01
00003  0.468177791186E-01
00004  0.591887212226E-01
00005  0.569933191997E-01
00006  0.524834949434E-01
00007  0.457476666848E-01
00008  0.406208167472E-01
00009  0.440792880290E-01
00010  0.330342474853E-01
00011  0.288928552273E-01
00012  0.270269705792E-01
00013  0.266006974771E-01
00014  0.244296447471E-01
00015  0.204763824356E-01
00016  0.214526971832E-01
00017  0.192583282393E-01
00018  0.184266647817E-01
00019  0.158352993291E-01
00020  0.147624518805E-01
00021  0.150468561371E-01
00022  0.132269696002E-01
00023  0.124844468857E-01
00024  0.118517639795E-01
00025  0.116288825228E-01
00026  0.106318520424E-01
00027  0.100411662257E-01
00028  0.972014434725E-02
00029  0.910909346482E-02
00030  0.853348682033E-02
00031  0.812040250825E-02
00032  0.753636166079E-02
00033  0.736291376538E-02
00034  0.693584213212E-02
00035  0.655815095517E-02
00036  0.627334184777E-02
00037  0.590485266117E-02
00038  0.571942105548E-02
00039  0.533435006760E-02
00040  0.512451442794E-02
00041  0.498084130201E-02
00042  0.462774308719E-02
00043  0.452722161361E-02
00044  0.418709767598E-02
00045  0.416592185287E-02
00046  0.377742967442E-02
00047  0.364555537315E-02
00048  0.352441607930E-02
00049  0.338923090258E-02
00050  0.323521341306E-02
00051  0.301575914130E-02
00052  0.295414807784E-02
00053  0.280492163123E-02
00054  0.269042680578E-02
00055  0.253552864135E-02
00056  0.246084569581E-02
00057  0.238664756979E-02
00058  0.224287979493E-02
00059  0.213187990474E-02
00060  0.208999625919E-02
00061  0.197522076822E-02
00062  0.193858138131E-02
00063  0.180155556708E-02
00064  0.899511012197E-03
00065  0.000000000000E+00
00066  0.000000000000E+00
00067  0.000000000000E+00
00068  0.000000000000E+00
00069  0.000000000000E+00
00070  0.000000000000E+00
00071  0.000000000000E+00
00072  0.000000000000E+00
00073  0.000000000000E+00
00074  0.000000000000E+00
00075  0.000000000000E+00
00076  0.000000000000E+00
00077  0.000000000000E+00
00078  0.000000000000E+00
00079  0.000000000000E+00
00080  0.000000000000E+00
00081  0.000000000000E+00
00082  0.000000000000E+00
00083  0.000000000000E+00
00084  0.000000000000E+00
00085  0.000000000000E+00
00086  0.000000000000E+00
00087  0.000000000000E+00
00088  0.000000000000E+00
00089  0.000000000000E+00
00090  0.000000000000E+00
00091  0.000000000000E+00
00092  0.000000000000E+00
00093  0.000000000000E+00
00094  0.000000000000E+00
00095  0.000000000000E+00
00096  0.000000000000E+00
00097  0.000000000000E+00
00098  0.000000000000E+00
00099  0.000000000000E+00
00100  0.000000000000E+00
00101  0.000000000000E+00
00102  0.000000000000E+00
00103  0.000000000000E+00
00104  0.000000000000E+00
00105  0.000000000000E+00
00106  0.000000000000E+00
00107  0.000000000000E+00
00108  0.000000000000E+00
00109  0.000000000000E+00
00110  0.000000000000E+00
00111  0.000000000000E+00
00112  0.000000000000E+00
00113  0.000000000000E+00
00114  0.000000000000E+00
00115  0.000000000000E+00
00116  0.000000000000E+00
00117  0.000000000000E+00
00118  0.000000000000E+00
00119  0.000000000000E+00
00120  0.000000000000E+00
00121  0.000000000000E+00
00122  0.000000000000E+00
00123  0.000000000000E+00
00124  0.000000000000E+00
00125  0.000000000000E+00
00126  0.000000000000E+00
00127  0.000000000000E+00
00128  0.000000000000E+00
00129  0.000000000000E+00
00130  0.000000000000E+00
00131  0.000000000000E+00
00132  0.000000000000E+00
00133  0.000000000000E+00
00134  0.000000000000E+00
00135  0.000000000000E+00
00136  0.000000000000E+00
00137  0.000000000000E+00
00138  0.000000000000E+00
00139  0.000000000000E+00
00140  0.000000000000E+00
00141  0.000000000000E+00
00142  0.000000000000E+00
00143  0.000000000000E+00
00144  0.000000000000E+00
00145  0.000000000000E+00
00146  0.000000000000E+00
00147  0.000000000000E+00
00148  0.000000000000E+00
00149  0.000000000000E+00
00150  0.000000000000E+00
00151  0.000000000000E+00
00152  0.000000000000E+00
00153  0.000000000000E+00
00154  0.000000000000E+00
00155  0.000000000000E+00
00156  0.000000000000E+00
00157  0.000000000000E+00
00158  0.000000000000E+00
00159  0.000000000000E+00
00160  0.000000000000E+00
00161  0.000000000000E+00
00162  0.000000000000E+00
00163  0.000000000000E+00
00164  0.000000000000E+00
00165  0.000000000000E+00
00166  0.000000000000E+00
00167  0.000000000000E+00
00168  0.000000000000E+00
00169  0.000000000000E+00
00170  0.000000000000E+00
00171  0.000000000000E+00
00172  0.000000000000E+00
00173  0.000000000000E+00
00174  0.000000000000E+00
00175  0.000000000000E+00
00176  0.000000000000E+00
00177  0.000000000000E+00
00178  0.000000000000E+00
00179  0.000000000000E+00
00180  0.000000000000E+00
00181  0.000000000000E+00
00182  0.000000000000E+00
00183  0.000000000000E+00
00184  0.000000000000E+00
00185  0.000000000000E+00
00186  0.000000000000E+00
00187  0.000000000000E+00
00188  0.000000000000E+00
00189  0.000000000000E+00
00190  0.000000000000E+00
00191  0.000000000000E+00
00192  0.000000000000E+00
00193  0.000000000000E+00
00194  0.000000000000E+00
00195  0.000000000000E+00
00196  0.000000000000E+00
00197  0.000000000000E+00
00198  0.000000000000E+00
00199  0.000000000000E+00
00200  0.000000000000E+00
00201  0.000000000000E+00
00202  0.000000000000E+00
00203  0.000000000000E+00
00204  0.000000000000E+00
00205  0.000000000000E+00
00206  0.000000000000E+00
00207  0.000000000000E+00
00208  0.000000000000E+00
00209  0.000000000000E+00
00210  0.000000000000E+00
00211  0.000000000000E+00
00212  0.000000000000E+00
00213  0.000000000000E+00
00214  0.000000000000E+00
00215  0.000000000000E+00
00216  0.000000000000E+00
00217  0.000000000000E+00
00218  0.000000000000E+00
00219  0.000000000000E+00
00220  0.000000000000E+00
00221  0.000000000000E+00
00222  0.000000000000E+00
00223  0.000000000000E+00
00224  0.000000000000E+00
00225  0.000000000000E+00
00226  0.000000000000E+00
00227  0.000000000000E+00
00228  0.000000000000E+00
00229  0.000000000000E+00
00230  0.000000000000E+00
00231  0.000000000000E+00
00232  0.000000000000E+00
00233  0.000000000000E+00
00234  0.000000000000E+00
00235  0.000000000000E+00
00236  0.000000000000E+00
00237  0.000000000000E+00
00238  0.000000000000E+00
00239  0.000000000000E+00
00240  0.000000000000E+00
00241  0.000000000000E+00
00242  0.000000000000E+00
00243  0.000000000000E+00
00244  0.000000000000E+00
00245  0.000000000000E+00
00246  0.000000000000E+00
00247  0.000000000000E+00
00248  0.000000000000E+00
00249  0.000000000000E+00
00250  0.000000000000E+00
00251  0.000000000000E+00
00252  0.000000000000E+00
00253  0.000000000000E+00
00254  0.000000000000E+00
00255  0.000000000000E+00
00256  0.000000000000E+00
00257  0.000000000000E+00
00258  0.000000000000E+00
00259  0.000000000000E+00
00260  0.000000000000E+00
00261  0.000000000000E+00
00262  0.000000000000E+00
00263  0.000000000000E+00
00264  0.000000000000E+00
00265  0.000000000000E+00
00266  0.000000000000E+00
00267  0.000000000000E+00
00268  0.000000000000E+00
00269  0.000000000000E+00
00270  0.000000000000E+00
00271  0.000000000000E+00
00272  0.000000000000E+00
00273  0.000000000000E+00
00274  0.000000000000E+00
00275  0.000000000000E+00
00276  0.000000000000E+00
00277  0.000000000000E+00
00278  0.000000000000E+00
00279  0.000000000000E+00
00280  0.000000000000E+00
00281  0.000000000000E+00
00282  0.000000000000E+00
00283  0.000000000000E+00
00284  0.000000000000E+00
00285  0.000000000000E+00
00286  0.000000000000E+00
00287  0.000000000000E+00
00288  0.000000000000E+00
00289  0.000000000000E+00
00290  0.000000000000E+00
00291  0.000000000000E+00
00292  0.000000000000E+00
00293  0.000000000000E+00
00294  0.000000000000E+00
00295  0.000000000000E+00
00296  0.000000000000E+00
00297  0.000000000000E+00
00298  0.000000000000E+00
00299  0.000000000000E+00
00300  0.000000000000E+00
00301  0.000000000000E+00
00302  0.000000000000E+00
00303  0.000000000000E+00
00304  0.000000000000E+00
00305  0.000000000000E+00
00306  0.000000000000E+00
00307  0.000000000000E+00
00308  0.000000000000E+00
00309  0.000000000000E+00
00310  0.000000000000E+00
00311  0.000000000000E+00
00312  0.000000000000E+00
00313  0.000000000000E+00
00314  0.000000000000E+00
00315  0.000000000000E+00
00316  0.000000000000E+00
00317  0.000000000000E+00
00318  0.000000000000E+00
00319  0.000000000000E+00
00320  0.000000000000E+00


==> data/spectra_filter_run100/Re2000_N7_64Cells_run100_FV_EnergySpectrum_0000001.400000000.dat <==
TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.218060999084E-01
00002  0.674002603254E-01
00003  0.455916296516E-01
00004  0.565907831903E-01
00005  0.530572334373E-01
00006  0.473282174788E-01
00007  0.398566248592E-01
00008  0.339991684373E-01
00009  0.351340088905E-01
00010  0.248995767269E-01
00011  0.205950028156E-01
00012  0.180666535414E-01
00013  0.165175645971E-01
00014  0.141128594132E-01
00015  0.109631239985E-01
00016  0.104987511693E-01
00017  0.866578146970E-02
00018  0.751239422751E-02
00019  0.590187616865E-02
00020  0.502546260274E-02
00021  0.460990414545E-02
00022  0.375419799698E-02
00023  0.323608950265E-02
00024  0.289998451234E-02
00025  0.277309901206E-02
00026  0.245524732096E-02
00027  0.226412832863E-02
00028  0.224380145784E-02
00029  0.222548645199E-02
00030  0.223466701698E-02
00031  0.233806762518E-02
00032  0.230665668424E-02
00033  0.242833901270E-02
00034  0.259730523436E-02
00035  0.273362393570E-02
00036  0.283012783440E-02
00037  0.296042854053E-02
00038  0.302971270991E-02
00039  0.299863600909E-02
00040  0.304136083822E-02
00041  0.299984364009E-02
00042  0.281934691107E-02
00043  0.260578581908E-02
00044  0.218051339694E-02
00045  0.173643498671E-02
00046  0.122126782474E-02
00047  0.659498047031E-03
00048  0.359188657742E-03


==> data/spectra_filter_run100/Re2000_N7_64Cells_run100_Fourier_kmax12_EnergySpectrum_0000001.400000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.219079219721E-01
00002  0.683516648767E-01
00003  0.468323318527E-01
00004  0.591833339816E-01
00005  0.570411466904E-01
00006  0.524975958507E-01
00007  0.458296619882E-01
00008  0.407451672258E-01
00009  0.442446910833E-01
00010  0.332030593069E-01
00011  0.290232560533E-01
00012  0.270305264350E-01
00013  0.162917874335E-05
00014  0.220953369746E-05
00015  0.262573052715E-05
00016  0.489740811641E-05
00017  0.130939813620E-04
00018  0.316027079000E-04
00019  0.652538099568E-04
00020  0.649536512060E-04
00021  0.398394606673E-05
00022  0.333974659863E-05
00023  0.262745342635E-05
00024  0.227610861445E-05
00025  0.278058323406E-05
00026  0.221949120136E-05
00027  0.588274104515E-06
00028  0.462545157108E-06
00029  0.312387067094E-06
00030  0.404867227056E-06
00031  0.646776801149E-06
00032  0.112345316645E-05
00033  0.000000000000E+00
00034  0.000000000000E+00
00035  0.000000000000E+00
00036  0.000000000000E+00
00037  0.000000000000E+00
00038  0.000000000000E+00
00039  0.000000000000E+00
00040  0.000000000000E+00
00041  0.000000000000E+00
00042  0.000000000000E+00
00043  0.000000000000E+00
00044  0.000000000000E+00
00045  0.000000000000E+00
00046  0.000000000000E+00
00047  0.000000000000E+00
00048  0.000000000000E+00
00049  0.000000000000E+00
00050  0.000000000000E+00
00051  0.000000000000E+00
00052  0.000000000000E+00
00053  0.000000000000E+00
00054  0.000000000000E+00
00055  0.000000000000E+00
00056  0.000000000000E+00
00057  0.000000000000E+00
00058  0.000000000000E+00
00059  0.000000000000E+00
00060  0.000000000000E+00
00061  0.000000000000E+00
00062  0.000000000000E+00
00063  0.000000000000E+00
00064  0.000000000000E+00
00065  0.000000000000E+00
00066  0.000000000000E+00
00067  0.000000000000E+00
00068  0.000000000000E+00
00069  0.000000000000E+00
00070  0.000000000000E+00
00071  0.000000000000E+00
00072  0.000000000000E+00
00073  0.000000000000E+00
00074  0.000000000000E+00
00075  0.000000000000E+00
00076  0.000000000000E+00
00077  0.000000000000E+00
00078  0.000000000000E+00
00079  0.000000000000E+00
00080  0.000000000000E+00
00081  0.000000000000E+00
00082  0.000000000000E+00
00083  0.000000000000E+00
00084  0.000000000000E+00
00085  0.000000000000E+00
00086  0.000000000000E+00
00087  0.000000000000E+00
00088  0.000000000000E+00
00089  0.000000000000E+00
00090  0.000000000000E+00
00091  0.000000000000E+00
00092  0.000000000000E+00
00093  0.000000000000E+00
00094  0.000000000000E+00
00095  0.000000000000E+00
00096  0.000000000000E+00
00097  0.000000000000E+00
00098  0.000000000000E+00
00099  0.000000000000E+00
00100  0.000000000000E+00
00101  0.000000000000E+00
00102  0.000000000000E+00
00103  0.000000000000E+00
00104  0.000000000000E+00
00105  0.000000000000E+00
00106  0.000000000000E+00
00107  0.000000000000E+00
00108  0.000000000000E+00
00109  0.000000000000E+00
00110  0.000000000000E+00
00111  0.000000000000E+00
00112  0.000000000000E+00
00113  0.000000000000E+00
00114  0.000000000000E+00
00115  0.000000000000E+00
00116  0.000000000000E+00
00117  0.000000000000E+00
00118  0.000000000000E+00
00119  0.000000000000E+00
00120  0.000000000000E+00
00121  0.000000000000E+00
00122  0.000000000000E+00
00123  0.000000000000E+00
00124  0.000000000000E+00
00125  0.000000000000E+00
00126  0.000000000000E+00
00127 -0.312458916174E+00
00128 -0.185844588165E+00
00129  0.869083167004E-310
00130  0.355727265006E-321
00131  0.494065645841E-323
00132  0.355727265006E-321


==> data/spectra_filter_run100/Re2000_N7_64Cells_run100_x0_y0_z0_EnergySpectrum_0000001.400000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)"
00001  0.218789845959E-01
00002  0.683937113058E-01
00003  0.466838165356E-01
00004  0.592342419087E-01
00005  0.570527160223E-01
00006  0.525392865480E-01
00007  0.456741872802E-01
00008  0.406642224359E-01
00009  0.443617710898E-01
00010  0.332122093711E-01
00011  0.291215646454E-01
00012  0.271542536831E-01
00013  0.264768735387E-01
00014  0.238889235060E-01
00015  0.192178037902E-01
00016  0.190677573877E-01
00017  0.156437598799E-01
00018  0.132704360471E-01
00019  0.100719613972E-01
00020  0.813570051133E-02
00021  0.696724722262E-02
00022  0.500429232342E-02
00023  0.413886345057E-02
00024  0.316476669247E-02
00025  0.282183604542E-02
00026  0.229312496496E-02
00027  0.193662458526E-02
00028  0.165044180040E-02
00029  0.137688094848E-02
00030  0.109389806274E-02
00031  0.901544333708E-03
00032  0.758220195905E-03
00033  0.664723539584E-03
00034  0.603818469234E-03
00035  0.558501665168E-03
00036  0.537646377231E-03
00037  0.509362042468E-03
00038  0.445161269398E-03
00039  0.391840132855E-03
00040  0.339541517548E-03

